Discontinuous Galerkin method for a three-dimensional coupled fluid-poroelastic model with applications to brain fluid mechanics

The modeling of the interaction between a poroelastic medium and a fluid in a hollow cavity is crucial for understanding, e.g., the multiphysics flow of blood and Cerebrospinal Fluid (CSF) in the brain, the supply of blood by the coronary arteries in heart perfusion, or the interaction between groundwater and rivers or lakes. In particular, the cerebral tissue's elasticity and its perfusion by blood and interstitial CSF can be described by Multi-compartment Poroelasticity (MPE), while CSF flow in the brain ventricles can be modeled by the (Navier-)Stokes equations, the overall system resulting in a coupled MPE-(Navier-)Stokes system. The aim of this paper is three-fold. First, we aim to extend a recently presented discontinuous Galerkin method on polytopal grids (PolyDG) to incorporate three-dimensional geometries and physiological interface conditions. Regarding the latter, we consider the Beavers-Joseph-Saffman (BJS) conditions at the interface, modeling the friction between the fluid and the porous medium. Second, we analyze the computational efficiency of the proposed method on a domain with small geometrical features, thus demonstrating the advantages of employing polyhedral meshes. Finally, by a comparative numerical investigation, we assess the fluid-dynamics effects of the BJS conditions and of employing either Stokes or Navier-Stokes equations to model the CSF flow. The semidiscrete numerical scheme for the coupled problem is stable and optimally convergent. Temporal discretization is obtained using Newmark's $\beta$-method for the elastic wave equation and the $\theta$-method for the remaining equations. The theoretical error estimates are verified by numerical simulations on a test case with a manufactured solution, and a numerical investigation is carried out on a three-dimensional geometry to assess the effects of interface conditions and fluid inertia on the system.

==> NSBJSbwStab-long_integrActualCan.csv <==
"Normals:0","Normals:1","Normals:2","Point Coordinates:0","Point Coordinates:1","Point Coordinates:2","Time","interfU","mag_uTg","pP","pS","uP:0","uP:1","uP:2","uS:0","uS:1","uS:2","uTg:0","uTg:1","uTg:2","vtkValidPointMask"
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.00000e+00,4.04194e-07,5.40217e-07,0.00000e+00,3.55858e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.66961e-08,3.72907e-08,-4.15281e-07,-8.45661e-09,1.23132e-08,-4.32486e-07,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.01000e+00,3.57922e-07,5.49398e-07,0.00000e+00,3.58528e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.60595e-08,3.47759e-08,-4.33913e-07,-8.73599e-09,1.08190e-08,-4.51884e-07,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.02000e+00,3.11743e-07,5.95427e-07,0.00000e+00,4.43652e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.56943e-08,3.06365e-08,-4.89944e-07,-8.73967e-09,8.88260e-09,-5.08310e-07,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.03000e+00,2.69427e-07,6.90471e-07,0.00000e+00,5.52584e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.83071e-08,2.80178e-08,-5.92548e-07,-9.32113e-09,7.07129e-09,-6.11848e-07,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.04000e+00,2.32227e-07,7.89968e-07,0.00000e+00,6.03277e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.87001e-08,2.72675e-08,-6.94868e-07,-1.02757e-08,5.68212e-09,-7.15905e-07,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.05000e+00,1.90427e-07,8.45997e-07,0.00000e+00,5.82753e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.28673e-08,2.55638e-08,-7.51782e-07,-9.18245e-09,3.57403e-09,-7.74744e-07,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.06000e+00,1.45848e-07,8.63443e-07,0.00000e+00,5.54835e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.03693e-08,2.42132e-08,-7.70807e-07,-8.65680e-09,2.31271e-09,-7.95203e-07,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.07000e+00,9.65557e-08,8.92948e-07,0.00000e+00,5.89154e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.04282e-08,2.08478e-08,-8.00813e-07,-9.06325e-09,7.11149e-10,-8.26287e-07,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.08000e+00,4.86299e-08,9.65561e-07,0.00000e+00,6.66999e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.15504e-08,1.69079e-08,-8.70042e-07,-9.85383e-09,-1.06212e-09,-8.96670e-07,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.09000e+00,6.55024e-09,1.06259e-06,0.00000e+00,7.21226e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.00964e-08,1.39745e-08,-9.57213e-07,-1.01169e-08,-3.19116e-09,-9.85711e-07,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.10000e+00,-3.26022e-08,1.13362e-06,0.00000e+00,7.06083e-03,0.00000e+00,0.00000e+00,0.00000e+00,-4.70775e-09,1.08911e-08,-1.01621e-06,-9.89010e-09,-5.09483e-09,-1.04697e-06,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.11000e+00,-7.57486e-08,1.16204e-06,0.00000e+00,6.57573e-03,0.00000e+00,0.00000e+00,0.00000e+00,-8.21212e-10,8.37162e-09,-1.03341e-06,-9.40885e-09,-6.55225e-09,-1.06621e-06,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.12000e+00,-1.28141e-07,1.17790e-06,0.00000e+00,6.41839e-03,0.00000e+00,0.00000e+00,0.00000e+00,2.43672e-09,5.48282e-09,-1.03849e-06,-9.65250e-09,-7.35206e-09,-1.07299e-06,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.13000e+00,-1.79182e-07,1.22274e-06,0.00000e+00,6.84049e-03,0.00000e+00,0.00000e+00,0.00000e+00,3.25031e-09,-2.66961e-10,-1.07173e-06,-1.03737e-08,-9.19122e-09,-1.10778e-06,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.14000e+00,-2.24722e-07,1.30269e-06,0.00000e+00,7.39422e-03,0.00000e+00,0.00000e+00,0.00000e+00,2.62914e-09,-3.80065e-09,-1.13663e-06,-1.18176e-08,-1.11054e-08,-1.17454e-06,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.15000e+00,-2.64403e-07,1.38081e-06,0.00000e+00,7.46404e-03,0.00000e+00,0.00000e+00,0.00000e+00,6.17278e-09,-7.16733e-09,-1.19724e-06,-1.23617e-08,-1.27295e-08,-1.23763e-06,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.16000e+00,-3.01172e-07,1.42321e-06,0.00000e+00,7.03432e-03,0.00000e+00,0.00000e+00,0.00000e+00,1.16406e-08,-1.00731e-08,-1.22267e-06,-1.25525e-08,-1.47308e-08,-1.26560e-06,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.17000e+00,-3.47547e-07,1.43627e-06,0.00000e+00,6.59541e-03,0.00000e+00,0.00000e+00,0.00000e+00,1.49618e-08,-1.17688e-08,-1.22097e-06,-1.31867e-08,-1.58838e-08,-1.26608e-06,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.18000e+00,-3.97344e-07,1.45516e-06,0.00000e+00,6.60120e-03,0.00000e+00,0.00000e+00,0.00000e+00,1.53108e-08,-1.56914e-08,-1.22654e-06,-1.39367e-08,-1.73788e-08,-1.27340e-06,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.19000e+00,-4.39069e-07,1.50187e-06,0.00000e+00,6.94790e-03,0.00000e+00,0.00000e+00,0.00000e+00,1.52553e-08,-1.83189e-08,-1.26060e-06,-1.51113e-08,-1.89210e-08,-1.30921e-06,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.20000e+00,-4.70158e-07,1.56229e-06,0.00000e+00,7.11373e-03,0.00000e+00,0.00000e+00,0.00000e+00,1.50161e-08,-2.18496e-08,-1.30705e-06,-1.62543e-08,-2.14587e-08,-1.35755e-06,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.21000e+00,-4.93745e-07,1.60183e-06,0.00000e+00,6.77593e-03,0.00000e+00,0.00000e+00,0.00000e+00,1.62702e-08,-2.21621e-08,-1.33225e-06,-1.72312e-08,-2.31036e-08,-1.38478e-06,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.22000e+00,-5.23077e-07,1.60971e-06,0.00000e+00,6.25652e-03,0.00000e+00,0.00000e+00,0.00000e+00,1.96776e-08,-2.08511e-08,-1.32654e-06,-1.77538e-08,-2.45091e-08,-1.38074e-06,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.23000e+00,-5.60145e-07,1.60751e-06,0.00000e+00,6.02396e-03,0.00000e+00,0.00000e+00,0.00000e+00,1.76995e-08,-2.19462e-08,-1.31317e-06,-1.84943e-08,-2.64811e-08,-1.36872e-06,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.24000e+00,-5.94396e-07,1.62399e-06,0.00000e+00,6.18034e-03,0.00000e+00,0.00000e+00,0.00000e+00,1.48375e-08,-2.24660e-08,-1.31966e-06,-1.95618e-08,-2.75563e-08,-1.37636e-06,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.25000e+00,-6.21372e-07,1.65878e-06,0.00000e+00,6.35293e-03,0.00000e+00,0.00000e+00,0.00000e+00,1.26328e-08,-2.46992e-08,-1.34373e-06,-2.09284e-08,-3.00983e-08,-1.40167e-06,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.26000e+00,-6.42036e-07,1.68467e-06,0.00000e+00,6.12442e-03,0.00000e+00,0.00000e+00,0.00000e+00,1.09265e-08,-2.29353e-08,-1.35804e-06,-2.17690e-08,-3.14789e-08,-1.41730e-06,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.27000e+00,-6.66514e-07,1.67899e-06,0.00000e+00,5.55537e-03,0.00000e+00,0.00000e+00,0.00000e+00,9.84327e-09,-2.16544e-08,-1.34139e-06,-2.25519e-08,-3.31389e-08,-1.40185e-06,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.28000e+00,-6.97977e-07,1.65302e-06,0.00000e+00,5.05852e-03,0.00000e+00,0.00000e+00,0.00000e+00,8.30695e-09,-2.19364e-08,-1.30694e-06,-2.46298e-08,-3.30125e-08,-1.36824e-06,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.29000e+00,-7.29095e-07,1.63636e-06,0.00000e+00,4.98644e-03,0.00000e+00,0.00000e+00,0.00000e+00,3.69392e-09,-2.10403e-08,-1.28317e-06,-2.55794e-08,-3.45452e-08,-1.34508e-06,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.30000e+00,-7.52071e-07,1.64096e-06,0.00000e+00,5.07278e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.47123e-09,-2.28404e-08,-1.28187e-06,-2.68756e-08,-3.63770e-08,-1.34437e-06,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.31000e+00,-7.64177e-07,1.64882e-06,0.00000e+00,4.92548e-03,0.00000e+00,0.00000e+00,0.00000e+00,-4.47789e-09,-2.30914e-08,-1.28278e-06,-2.75338e-08,-3.69207e-08,-1.34601e-06,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.32000e+00,-7.78741e-07,1.63281e-06,0.00000e+00,4.36520e-03,0.00000e+00,0.00000e+00,0.00000e+00,-5.47360e-09,-2.21887e-08,-1.25951e-06,-2.80675e-08,-3.83560e-08,-1.32338e-06,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.33000e+00,-7.95063e-07,1.59047e-06,0.00000e+00,3.70171e-03,0.00000e+00,0.00000e+00,0.00000e+00,-7.81768e-09,-2.19867e-08,-1.20999e-06,-2.84262e-08,-3.88671e-08,-1.27425e-06,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.34000e+00,-8.18391e-07,1.54489e-06,0.00000e+00,3.36113e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.09594e-08,-2.18200e-08,-1.15853e-06,-2.92531e-08,-3.89479e-08,-1.22270e-06,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.35000e+00,-8.36879e-07,1.51401e-06,0.00000e+00,3.29446e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.64050e-08,-2.29285e-08,-1.12493e-06,-2.93554e-08,-3.89036e-08,-1.18916e-06,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.36000e+00,-8.46669e-07,1.49251e-06,0.00000e+00,3.13811e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.89925e-08,-2.38074e-08,-1.10138e-06,-2.94291e-08,-3.99048e-08,-1.16549e-06,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.37000e+00,-8.49719e-07,1.45699e-06,0.00000e+00,2.59051e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.11980e-08,-2.35534e-08,-1.06160e-06,-2.94627e-08,-4.00309e-08,-1.12564e-06,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.38000e+00,-8.56561e-07,1.39893e-06,0.00000e+00,1.83532e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.13576e-08,-2.33679e-08,-9.93598e-07,-2.92473e-08,-3.97448e-08,-1.05734e-06,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.39000e+00,-8.67431e-07,1.32769e-06,0.00000e+00,1.23877e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.34254e-08,-2.26019e-08,-9.12154e-07,-2.91655e-08,-3.90042e-08,-9.75342e-07,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.40000e+00,-8.79666e-07,1.26138e-06,0.00000e+00,1.01847e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.76680e-08,-2.35522e-08,-8.43223e-07,-2.88496e-08,-3.84489e-08,-9.05506e-07,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.41000e+00,-8.79488e-07,1.20581e-06,0.00000e+00,9.14064e-04,0.00000e+00,0.00000e+00,0.00000e+00,-3.13257e-08,-2.59359e-08,-7.92418e-07,-2.83632e-08,-3.79994e-08,-8.53814e-07,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.42000e+00,-8.72366e-07,1.15087e-06,0.00000e+00,5.48369e-04,0.00000e+00,0.00000e+00,0.00000e+00,-3.22878e-08,-3.00484e-08,-7.39205e-07,-2.78818e-08,-3.79332e-08,-7.99853e-07,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.43000e+00,-8.64661e-07,1.07869e-06,0.00000e+00,-1.60749e-04,0.00000e+00,0.00000e+00,0.00000e+00,-3.08470e-08,-2.78694e-08,-6.61155e-07,-2.69091e-08,-3.68258e-08,-7.20890e-07,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.44000e+00,-8.61190e-07,9.89447e-07,0.00000e+00,-8.93475e-04,0.00000e+00,0.00000e+00,0.00000e+00,-3.11129e-08,-2.81430e-08,-5.60903e-07,-2.58861e-08,-3.53916e-08,-6.19382e-07,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.45000e+00,-8.58949e-07,8.99753e-07,0.00000e+00,-1.31636e-03,0.00000e+00,0.00000e+00,0.00000e+00,-3.34143e-08,-2.90521e-08,-4.63353e-07,-2.50585e-08,-3.38266e-08,-5.20193e-07,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.46000e+00,-8.51373e-07,8.21525e-07,0.00000e+00,-1.45535e-03,0.00000e+00,0.00000e+00,0.00000e+00,-3.67009e-08,-3.12391e-08,-3.85869e-07,-2.38981e-08,-3.24276e-08,-4.40894e-07,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.47000e+00,-8.29899e-07,7.52979e-07,0.00000e+00,-1.71306e-03,0.00000e+00,0.00000e+00,0.00000e+00,-3.73010e-08,-3.24237e-08,-3.17958e-07,-2.21062e-08,-3.17213e-08,-3.71185e-07,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.48000e+00,-8.05272e-07,6.93152e-07,0.00000e+00,-2.32228e-03,0.00000e+00,0.00000e+00,0.00000e+00,-3.42057e-08,-3.48027e-08,-2.34377e-07,-2.04207e-08,-2.96616e-08,-2.85738e-07,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.49000e+00,-7.80951e-07,6.54748e-07,0.00000e+00,-3.08030e-03,0.00000e+00,0.00000e+00,0.00000e+00,-3.28461e-08,-3.34620e-08,-1.28485e-07,-1.86021e-08,-2.73419e-08,-1.77565e-07,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.50000e+00,-7.57786e-07,6.51159e-07,0.00000e+00,-3.53204e-03,0.00000e+00,0.00000e+00,0.00000e+00,-3.23519e-08,-3.25495e-08,-2.13548e-08,-1.69683e-08,-2.50928e-08,-6.76589e-08,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.51000e+00,-7.29544e-07,6.46732e-07,0.00000e+00,-3.66211e-03,0.00000e+00,0.00000e+00,0.00000e+00,-3.23473e-08,-3.33149e-08,6.38870e-08,-1.54582e-08,-2.33583e-08,2.06323e-08,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.52000e+00,-6.88443e-07,6.48449e-07,0.00000e+00,-3.78046e-03,0.00000e+00,0.00000e+00,0.00000e+00,-3.43035e-08,-3.33574e-08,1.30526e-07,-1.39319e-08,-2.16968e-08,9.03697e-08,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.53000e+00,-6.44555e-07,6.65090e-07,0.00000e+00,-4.23921e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.94686e-08,-3.57738e-08,2.05643e-07,-1.19817e-08,-1.97058e-08,1.68592e-07,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.54000e+00,-6.00705e-07,7.01335e-07,0.00000e+00,-4.97490e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.74998e-08,-3.31053e-08,3.04704e-07,-9.55141e-09,-1.72720e-08,2.71106e-07,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.55000e+00,-5.57267e-07,7.44872e-07,0.00000e+00,-5.52621e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.42467e-08,-3.23712e-08,4.12721e-07,-7.67019e-09,-1.53685e-08,3.83303e-07,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.56000e+00,-5.09253e-07,7.71523e-07,0.00000e+00,-5.64694e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.15028e-08,-2.87701e-08,4.99421e-07,-5.56075e-09,-1.31963e-08,4.74638e-07,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.57000e+00,-4.53675e-07,7.74315e-07,0.00000e+00,-5.57055e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.03395e-08,-2.87686e-08,5.57785e-07,-3.79344e-09,-1.18020e-08,5.37651e-07,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.58000e+00,-3.91877e-07,7.73742e-07,0.00000e+00,-5.74475e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.72555e-08,-2.79925e-08,6.09887e-07,-1.65615e-09,-1.01546e-08,5.94349e-07,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.59000e+00,-3.28963e-07,7.90536e-07,0.00000e+00,-6.25854e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.25544e-08,-2.57324e-08,6.80481e-07,2.59426e-10,-8.66325e-09,6.69600e-07,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.60000e+00,-2.68433e-07,8.31245e-07,0.00000e+00,-6.73605e-03,0.00000e+00,0.00000e+00,0.00000e+00,-7.00142e-09,-2.25611e-08,7.64459e-07,2.49948e-09,-6.52582e-09,7.58922e-07,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.61000e+00,-2.02015e-07,8.85640e-07,0.00000e+00,-6.82301e-03,0.00000e+00,0.00000e+00,0.00000e+00,-3.91833e-09,-2.11054e-08,8.33839e-07,4.29004e-09,-5.98005e-09,8.33818e-07,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.62000e+00,-1.36539e-07,9.25448e-07,0.00000e+00,-6.54879e-03,0.00000e+00,0.00000e+00,0.00000e+00,6.09572e-11,-1.77058e-08,8.71061e-07,6.08267e-09,-5.30380e-09,8.76733e-07,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.63000e+00,-6.65534e-08,9.56700e-07,0.00000e+00,-6.43265e-03,0.00000e+00,0.00000e+00,0.00000e+00,1.45362e-09,-1.64050e-08,8.92314e-07,7.52062e-09,-4.41870e-09,9.03009e-07,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.64000e+00,1.44037e-09,1.00224e-06,0.00000e+00,-6.70325e-03,0.00000e+00,0.00000e+00,0.00000e+00,6.66450e-09,-1.37966e-08,9.27534e-07,9.55225e-09,-3.59372e-09,9.42867e-07,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.65000e+00,6.65974e-08,1.07130e-06,0.00000e+00,-7.14476e-03,0.00000e+00,0.00000e+00,0.00000e+00,1.28102e-08,-1.20007e-08,9.84117e-07,1.14362e-08,-2.54831e-09,1.00437e-06,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.66000e+00,1.30282e-07,1.13814e-06,0.00000e+00,-7.24992e-03,0.00000e+00,0.00000e+00,0.00000e+00,1.67748e-08,-8.31682e-09,1.03583e-06,1.38837e-08,-1.66234e-09,1.06132e-06,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.67000e+00,1.96301e-07,1.17077e-06,0.00000e+00,-6.87643e-03,0.00000e+00,0.00000e+00,0.00000e+00,1.90666e-08,-4.71755e-09,1.05510e-06,1.52653e-08,-1.64260e-09,1.08531e-06,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.68000e+00,2.59928e-07,1.17058e-06,0.00000e+00,-6.42652e-03,0.00000e+00,0.00000e+00,0.00000e+00,2.01499e-08,-2.25916e-09,1.04444e-06,1.64926e-08,-1.79798e-09,1.07824e-06,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.69000e+00,3.20813e-07,1.17176e-06,0.00000e+00,-6.40754e-03,0.00000e+00,0.00000e+00,0.00000e+00,2.29399e-08,-1.45472e-10,1.03698e-06,1.74669e-08,-1.12474e-09,1.07310e-06,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.70000e+00,3.77232e-07,1.19960e-06,0.00000e+00,-6.76807e-03,0.00000e+00,0.00000e+00,0.00000e+00,2.66287e-08,2.29716e-09,1.05655e-06,1.87117e-08,-2.71765e-10,1.09446e-06,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.71000e+00,4.27177e-07,1.24063e-06,0.00000e+00,-7.01740e-03,0.00000e+00,0.00000e+00,0.00000e+00,3.14703e-08,6.19190e-09,1.08878e-06,2.01028e-08,7.42096e-10,1.12846e-06,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.72000e+00,4.79118e-07,1.25809e-06,0.00000e+00,-6.74939e-03,0.00000e+00,0.00000e+00,0.00000e+00,3.26037e-08,1.18320e-08,1.09783e-06,2.11522e-08,1.18557e-09,1.13884e-06,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.73000e+00,5.30353e-07,1.23469e-06,0.00000e+00,-6.17074e-03,0.00000e+00,0.00000e+00,0.00000e+00,3.08511e-08,1.57380e-08,1.06871e-06,2.04603e-08,1.15511e-09,1.11000e-06,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.74000e+00,5.76725e-07,1.19516e-06,0.00000e+00,-5.84857e-03,0.00000e+00,0.00000e+00,0.00000e+00,2.98740e-08,1.76378e-08,1.02676e-06,1.96283e-08,1.64843e-09,1.06688e-06,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.75000e+00,6.18718e-07,1.17690e-06,0.00000e+00,-6.04488e-03,0.00000e+00,0.00000e+00,0.00000e+00,2.99996e-08,2.08554e-08,1.00717e-06,1.87633e-08,3.27735e-09,1.04532e-06,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.76000e+00,6.54005e-07,1.18425e-06,0.00000e+00,-6.36235e-03,0.00000e+00,0.00000e+00,0.00000e+00,3.16316e-08,2.43181e-08,1.01228e-06,1.80904e-08,4.53594e-09,1.04865e-06,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.77000e+00,6.87587e-07,1.18400e-06,0.00000e+00,-6.23509e-03,0.00000e+00,0.00000e+00,0.00000e+00,3.19965e-08,2.72516e-08,1.00888e-06,1.75665e-08,5.25182e-09,1.04373e-06,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.78000e+00,7.19338e-07,1.14480e-06,0.00000e+00,-5.60410e-03,0.00000e+00,0.00000e+00,0.00000e+00,2.97228e-08,3.03435e-08,9.67365e-07,1.65254e-08,5.48058e-09,1.00031e-06,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.79000e+00,7.45161e-07,1.07461e-06,0.00000e+00,-4.98402e-03,0.00000e+00,0.00000e+00,0.00000e+00,2.63130e-08,3.18617e-08,8.97709e-07,1.46115e-08,6.49501e-09,9.27886e-07,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.80000e+00,7.64315e-07,1.01236e-06,0.00000e+00,-4.84363e-03,0.00000e+00,0.00000e+00,0.00000e+00,2.47257e-08,3.32000e-08,8.38490e-07,1.34289e-08,7.72410e-09,8.65277e-07,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.81000e+00,7.76969e-07,9.80733e-07,0.00000e+00,-5.04711e-03,0.00000e+00,0.00000e+00,0.00000e+00,2.51499e-08,3.53523e-08,8.10311e-07,1.29555e-08,9.80841e-09,8.33983e-07,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.82000e+00,7.87922e-07,9.60735e-07,0.00000e+00,-5.00696e-03,0.00000e+00,0.00000e+00,0.00000e+00,2.42418e-08,3.78347e-08,7.92351e-07,1.27824e-08,1.10302e-08,8.13600e-07,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.83000e+00,7.98505e-07,9.14862e-07,0.00000e+00,-4.38821e-03,0.00000e+00,0.00000e+00,0.00000e+00,2.10264e-08,4.00905e-08,7.47671e-07,1.18539e-08,1.21786e-08,7.66744e-07,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.84000e+00,8.04874e-07,8.34098e-07,0.00000e+00,-3.53540e-03,0.00000e+00,0.00000e+00,0.00000e+00,1.59653e-08,4.21623e-08,6.68741e-07,1.01172e-08,1.27692e-08,6.85002e-07,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.85000e+00,8.05657e-07,7.48849e-07,0.00000e+00,-2.99928e-03,0.00000e+00,0.00000e+00,0.00000e+00,1.26861e-08,4.26676e-08,5.86275e-07,8.46766e-09,1.42993e-08,5.99121e-07,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.86000e+00,8.00297e-07,6.90983e-07,0.00000e+00,-2.96559e-03,0.00000e+00,0.00000e+00,0.00000e+00,1.07853e-08,4.31575e-08,5.32769e-07,7.03075e-09,1.56053e-08,5.42192e-07,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.87000e+00,7.93661e-07,6.57570e-07,0.00000e+00,-2.95299e-03,0.00000e+00,0.00000e+00,0.00000e+00,9.69264e-09,4.40067e-08,5.03685e-07,6.25044e-09,1.67584e-08,5.10426e-07,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.88000e+00,7.82637e-07,6.15896e-07,0.00000e+00,-2.45697e-03,0.00000e+00,0.00000e+00,0.00000e+00,7.07349e-09,4.53329e-08,4.63169e-07,5.19093e-09,1.76306e-08,4.67876e-07,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.89000e+00,7.70234e-07,5.44100e-07,0.00000e+00,-1.53679e-03,0.00000e+00,0.00000e+00,0.00000e+00,1.28266e-09,4.68756e-08,3.86938e-07,3.14940e-09,1.76244e-08,3.89520e-07,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.90000e+00,7.51838e-07,4.64663e-07,0.00000e+00,-7.32411e-04,0.00000e+00,0.00000e+00,0.00000e+00,-2.23822e-09,4.72045e-08,2.91686e-07,1.06444e-09,1.79348e-08,2.91535e-07,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.91000e+00,7.29983e-07,4.15018e-07,0.00000e+00,-4.52500e-04,0.00000e+00,0.00000e+00,0.00000e+00,-4.75654e-09,4.73026e-08,2.15235e-07,-6.02248e-10,1.86857e-08,2.12266e-07,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.92000e+00,7.03186e-07,3.83775e-07,0.00000e+00,-4.70500e-04,0.00000e+00,0.00000e+00,0.00000e+00,-4.54850e-09,4.60509e-08,1.71436e-07,-1.38105e-09,1.91327e-08,1.66229e-07,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.93000e+00,6.74286e-07,3.60937e-07,0.00000e+00,-1.77581e-04,0.00000e+00,0.00000e+00,0.00000e+00,-5.08396e-09,4.70279e-08,1.34132e-07,-1.91026e-09,1.93892e-08,1.27556e-07,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.94000e+00,6.44651e-07,3.46588e-07,0.00000e+00,6.67469e-04,0.00000e+00,0.00000e+00,0.00000e+00,-8.61644e-09,4.68363e-08,6.75706e-08,-3.16355e-09,1.88449e-08,5.98893e-08,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.95000e+00,6.15114e-07,3.51397e-07,0.00000e+00,1.66643e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.29720e-08,4.66323e-08,-3.16519e-08,-5.07878e-09,1.81376e-08,-4.08146e-08,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.96000e+00,5.81902e-07,3.65655e-07,0.00000e+00,2.24517e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.51643e-08,4.56240e-08,-1.29494e-07,-6.44373e-09,1.73678e-08,-1.40673e-07,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.97000e+00,5.46877e-07,3.77627e-07,0.00000e+00,2.31642e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.46009e-08,4.33965e-08,-1.93465e-07,-6.88667e-09,1.69326e-08,-2.06510e-07,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.98000e+00,5.06416e-07,3.87076e-07,0.00000e+00,2.37680e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.38062e-08,4.20221e-08,-2.31997e-07,-7.16315e-09,1.62916e-08,-2.46206e-07,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.99000e+00,4.64458e-07,4.20943e-07,0.00000e+00,2.95218e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.49788e-08,4.02185e-08,-2.82808e-07,-7.52280e-09,1.49691e-08,-2.97567e-07,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,3.00000e+00,4.23936e-07,4.96817e-07,0.00000e+00,3.92976e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.75185e-08,3.76392e-08,-3.69670e-07,-8.45667e-09,1.31020e-08,-3.85201e-07,1


==> NSBJSbwStab-long_integrInterf.csv <==
"Normals:0","Normals:1","Normals:2","Point Coordinates:0","Point Coordinates:1","Point Coordinates:2","Time","interfU","mag_uTg","pP","pS","uP:0","uP:1","uP:2","uS:0","uS:1","uS:2","uTg:0","uTg:1","uTg:2","vtkValidPointMask"
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.00000e+00,1.96333e-06,9.61387e-07,0.00000e+00,4.93440e-02,0.00000e+00,0.00000e+00,0.00000e+00,6.63078e-09,3.35375e-08,-6.39863e-07,-1.04640e-08,5.09540e-09,-6.08522e-07,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.01000e+00,1.72911e-06,9.45616e-07,0.00000e+00,4.80982e-02,0.00000e+00,0.00000e+00,0.00000e+00,-5.15792e-09,2.25792e-08,-6.30040e-07,-1.16804e-08,2.38357e-09,-6.27825e-07,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.02000e+00,1.50517e-06,9.76908e-07,0.00000e+00,5.74501e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.81351e-08,6.06906e-09,-6.61915e-07,-1.40292e-08,-1.59311e-09,-6.85699e-07,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.03000e+00,1.24703e-06,1.07588e-06,0.00000e+00,7.04513e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.13906e-08,3.67217e-09,-7.64215e-07,-1.64097e-08,-4.36301e-09,-8.06822e-07,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.04000e+00,9.58031e-07,1.19146e-06,0.00000e+00,7.63430e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.11439e-08,1.36429e-08,-9.07245e-07,-1.80776e-08,-3.54317e-09,-9.39380e-07,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.05000e+00,6.72718e-07,1.25465e-06,0.00000e+00,7.28048e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.77619e-08,1.69164e-08,-1.00427e-06,-1.57876e-08,-5.66434e-09,-1.01816e-06,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.06000e+00,4.11611e-07,1.26267e-06,0.00000e+00,6.83738e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.09358e-08,1.23791e-08,-1.03088e-06,-1.64918e-08,-8.33879e-09,-1.04211e-06,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.07000e+00,1.52886e-07,1.28196e-06,0.00000e+00,7.17074e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.52970e-08,-2.24491e-09,-1.03494e-06,-1.92648e-08,-1.21380e-08,-1.07191e-06,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.08000e+00,-1.27433e-07,1.36409e-06,0.00000e+00,8.14701e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.69201e-08,-5.56322e-09,-1.08836e-06,-2.32160e-08,-1.40230e-08,-1.15097e-06,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.09000e+00,-4.33267e-07,1.50029e-06,0.00000e+00,8.86338e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.65259e-08,-4.90347e-09,-1.19769e-06,-2.38365e-08,-1.52779e-08,-1.26407e-06,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.10000e+00,-7.42637e-07,1.62310e-06,0.00000e+00,8.72946e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.45381e-08,-3.86550e-10,-1.29768e-06,-2.44966e-08,-1.57633e-08,-1.34956e-06,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.11000e+00,-1.02501e-06,1.68578e-06,0.00000e+00,8.11055e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.17367e-09,-4.76549e-10,-1.33715e-06,-2.41564e-08,-1.71969e-08,-1.37982e-06,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.12000e+00,-1.29921e-06,1.71879e-06,0.00000e+00,7.89644e-02,0.00000e+00,0.00000e+00,0.00000e+00,-5.36541e-09,-7.92312e-09,-1.31551e-06,-2.68448e-08,-2.00155e-08,-1.38469e-06,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.13000e+00,-1.56736e-06,1.78760e-06,0.00000e+00,8.44521e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.46922e-08,-2.12071e-08,-1.32174e-06,-3.08265e-08,-2.30210e-08,-1.42293e-06,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.14000e+00,-1.84123e-06,1.91867e-06,0.00000e+00,9.20629e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.32489e-08,-1.19228e-08,-1.40378e-06,-3.19331e-08,-2.44003e-08,-1.50686e-06,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.15000e+00,-2.15811e-06,2.05011e-06,0.00000e+00,9.39815e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.08498e-08,-1.65617e-08,-1.48491e-06,-3.63182e-08,-2.55026e-08,-1.59599e-06,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.16000e+00,-2.43654e-06,2.13821e-06,0.00000e+00,8.91222e-02,0.00000e+00,0.00000e+00,0.00000e+00,-8.93883e-10,-1.92071e-08,-1.53734e-06,-3.73569e-08,-2.68747e-08,-1.64241e-06,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.17000e+00,-2.69428e-06,2.17752e-06,0.00000e+00,8.38116e-02,0.00000e+00,0.00000e+00,0.00000e+00,1.47645e-09,-2.43105e-08,-1.52293e-06,-3.96000e-08,-3.01359e-08,-1.64827e-06,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.18000e+00,-2.94835e-06,2.21867e-06,0.00000e+00,8.43670e-02,0.00000e+00,0.00000e+00,0.00000e+00,-5.16616e-09,-3.32060e-08,-1.49392e-06,-4.39310e-08,-3.38636e-08,-1.65674e-06,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.19000e+00,-3.19465e-06,2.30064e-06,0.00000e+00,8.96833e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.15750e-08,-3.96986e-08,-1.51435e-06,-4.82152e-08,-3.63752e-08,-1.70433e-06,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.20000e+00,-3.44968e-06,2.41183e-06,0.00000e+00,9.30110e-02,0.00000e+00,0.00000e+00,0.00000e+00,-9.61952e-09,-3.90533e-08,-1.58386e-06,-5.18962e-08,-3.85251e-08,-1.77593e-06,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.21000e+00,-3.68499e-06,2.50065e-06,0.00000e+00,9.00802e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.35600e-09,-4.11662e-08,-1.63693e-06,-5.43651e-08,-3.98697e-08,-1.82549e-06,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.22000e+00,-3.90267e-06,2.54146e-06,0.00000e+00,8.40876e-02,0.00000e+00,0.00000e+00,0.00000e+00,3.34877e-09,-3.16016e-08,-1.63166e-06,-5.58190e-08,-4.29339e-08,-1.83218e-06,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.23000e+00,-4.09251e-06,2.55809e-06,0.00000e+00,8.14853e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.10419e-10,-4.00236e-08,-1.58790e-06,-5.84471e-08,-4.69212e-08,-1.82180e-06,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.24000e+00,-4.28894e-06,2.60065e-06,0.00000e+00,8.43131e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.53749e-08,-4.73305e-08,-1.57312e-06,-6.40126e-08,-5.07011e-08,-1.83635e-06,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.25000e+00,-4.47622e-06,2.67269e-06,0.00000e+00,8.76916e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.48322e-08,-5.26327e-08,-1.60978e-06,-6.76703e-08,-5.58220e-08,-1.87822e-06,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.26000e+00,-4.65484e-06,2.74041e-06,0.00000e+00,8.59953e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.50275e-08,-5.18311e-08,-1.64702e-06,-6.83382e-08,-5.64256e-08,-1.91490e-06,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.27000e+00,-4.82469e-06,2.76251e-06,0.00000e+00,7.95264e-02,0.00000e+00,0.00000e+00,0.00000e+00,-9.87460e-09,-3.96645e-08,-1.62701e-06,-7.12923e-08,-5.93145e-08,-1.90929e-06,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.28000e+00,-4.96352e-06,2.74967e-06,0.00000e+00,7.39471e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.64652e-08,-4.20173e-08,-1.56360e-06,-7.43753e-08,-6.14963e-08,-1.87558e-06,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.29000e+00,-5.09904e-06,2.74724e-06,0.00000e+00,7.34826e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.86492e-08,-4.96952e-08,-1.51123e-06,-7.85854e-08,-6.65726e-08,-1.85246e-06,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.30000e+00,-5.21517e-06,2.77304e-06,0.00000e+00,7.57385e-02,0.00000e+00,0.00000e+00,0.00000e+00,-4.17398e-08,-5.84170e-08,-1.51331e-06,-8.13365e-08,-7.03704e-08,-1.86071e-06,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.31000e+00,-5.32332e-06,2.80686e-06,0.00000e+00,7.47599e-02,0.00000e+00,0.00000e+00,0.00000e+00,-4.05506e-08,-5.24136e-08,-1.54373e-06,-8.12753e-08,-7.13876e-08,-1.87569e-06,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.32000e+00,-5.42681e-06,2.80816e-06,0.00000e+00,6.82690e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.90126e-08,-4.44082e-08,-1.52419e-06,-8.21860e-08,-7.17581e-08,-1.85906e-06,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.33000e+00,-5.48968e-06,2.76631e-06,0.00000e+00,6.01671e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.43985e-08,-6.02834e-08,-1.44458e-06,-8.48599e-08,-7.29414e-08,-1.80371e-06,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.34000e+00,-5.53392e-06,2.71546e-06,0.00000e+00,5.57938e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.83130e-08,-5.50877e-08,-1.35695e-06,-8.74443e-08,-7.58077e-08,-1.73971e-06,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.35000e+00,-5.55885e-06,2.68070e-06,0.00000e+00,5.53947e-02,0.00000e+00,0.00000e+00,0.00000e+00,-5.56993e-08,-6.70574e-08,-1.31220e-06,-8.73956e-08,-7.85909e-08,-1.70134e-06,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.36000e+00,-5.57033e-06,2.65816e-06,0.00000e+00,5.39868e-02,0.00000e+00,0.00000e+00,0.00000e+00,-5.26171e-08,-6.66902e-08,-1.30733e-06,-8.86971e-08,-7.90719e-08,-1.67860e-06,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.37000e+00,-5.57565e-06,2.62175e-06,0.00000e+00,4.75800e-02,0.00000e+00,0.00000e+00,0.00000e+00,-4.10330e-08,-7.07855e-08,-1.28063e-06,-8.83843e-08,-7.73332e-08,-1.63748e-06,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.38000e+00,-5.55744e-06,2.54700e-06,0.00000e+00,3.78080e-02,0.00000e+00,0.00000e+00,0.00000e+00,-4.43910e-08,-5.62357e-08,-1.19498e-06,-8.56590e-08,-7.72237e-08,-1.55331e-06,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.39000e+00,-5.50203e-06,2.44909e-06,0.00000e+00,2.99988e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.98337e-08,-6.58102e-08,-1.05408e-06,-8.17351e-08,-7.50838e-08,-1.44862e-06,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.40000e+00,-5.48227e-06,2.36256e-06,0.00000e+00,2.69413e-02,0.00000e+00,0.00000e+00,0.00000e+00,-6.69406e-08,-6.53686e-08,-9.76705e-07,-8.32342e-08,-7.70912e-08,-1.35961e-06,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.41000e+00,-5.38759e-06,2.28250e-06,0.00000e+00,2.57159e-02,0.00000e+00,0.00000e+00,0.00000e+00,-7.28168e-08,-7.51565e-08,-9.40257e-07,-8.11302e-08,-7.63361e-08,-1.29466e-06,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.42000e+00,-5.33390e-06,2.20741e-06,0.00000e+00,2.09840e-02,0.00000e+00,0.00000e+00,0.00000e+00,-7.13047e-08,-6.41017e-08,-8.94885e-07,-8.00307e-08,-7.47837e-08,-1.22846e-06,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.43000e+00,-5.24031e-06,2.10683e-06,0.00000e+00,1.14742e-02,0.00000e+00,0.00000e+00,0.00000e+00,-5.43020e-08,-5.72729e-08,-7.88096e-07,-7.61235e-08,-7.20115e-08,-1.12691e-06,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.44000e+00,-5.10604e-06,1.97995e-06,0.00000e+00,1.42232e-03,0.00000e+00,0.00000e+00,0.00000e+00,-5.56707e-08,-5.42248e-08,-6.51706e-07,-7.27466e-08,-6.91746e-08,-9.95299e-07,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.45000e+00,-4.95433e-06,1.84830e-06,0.00000e+00,-4.48454e-03,0.00000e+00,0.00000e+00,0.00000e+00,-5.93646e-08,-6.16517e-08,-5.18659e-07,-7.19915e-08,-6.57642e-08,-8.64796e-07,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.46000e+00,-4.79106e-06,1.72965e-06,0.00000e+00,-6.71266e-03,0.00000e+00,0.00000e+00,0.00000e+00,-7.11421e-08,-7.51227e-08,-4.37000e-07,-7.05959e-08,-6.46859e-08,-7.59847e-07,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.47000e+00,-4.59377e-06,1.62216e-06,0.00000e+00,-1.03611e-02,0.00000e+00,0.00000e+00,0.00000e+00,-6.21175e-08,-8.19104e-08,-3.86183e-07,-6.52143e-08,-6.27011e-08,-6.68493e-07,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.48000e+00,-4.43222e-06,1.51911e-06,0.00000e+00,-1.87518e-02,0.00000e+00,0.00000e+00,0.00000e+00,-5.24011e-08,-6.97999e-08,-2.69457e-07,-6.20560e-08,-5.48348e-08,-5.55751e-07,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.49000e+00,-4.22783e-06,1.43527e-06,0.00000e+00,-2.90272e-02,0.00000e+00,0.00000e+00,0.00000e+00,-4.54233e-08,-5.98311e-08,-1.31084e-07,-5.74228e-08,-5.14133e-08,-4.11696e-07,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.50000e+00,-4.00187e-06,1.38357e-06,0.00000e+00,-3.58299e-02,0.00000e+00,0.00000e+00,0.00000e+00,-5.42002e-08,-5.60828e-08,2.52781e-08,-5.15011e-08,-4.67406e-08,-2.63748e-07,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.51000e+00,-3.75967e-06,1.33000e-06,0.00000e+00,-3.78648e-02,0.00000e+00,0.00000e+00,0.00000e+00,-5.34045e-08,-5.56227e-08,1.25694e-07,-4.76773e-08,-4.38700e-08,-1.43765e-07,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.52000e+00,-3.51903e-06,1.28080e-06,0.00000e+00,-3.97984e-02,0.00000e+00,0.00000e+00,0.00000e+00,-5.88192e-08,-6.56312e-08,1.92567e-07,-4.16730e-08,-3.90996e-08,-4.83106e-08,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.53000e+00,-3.25401e-06,1.24773e-06,0.00000e+00,-4.64022e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.81510e-08,-6.53029e-08,2.71975e-07,-3.52042e-08,-3.46180e-08,5.89626e-08,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.54000e+00,-2.98249e-06,1.23723e-06,0.00000e+00,-5.64692e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.15009e-08,-6.16109e-08,3.98002e-07,-3.02186e-08,-2.92535e-08,1.99661e-07,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.55000e+00,-2.65917e-06,1.23634e-06,0.00000e+00,-6.41104e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.46467e-08,-7.67876e-08,5.32804e-07,-2.69852e-08,-2.69382e-08,3.55049e-07,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.56000e+00,-2.36474e-06,1.20806e-06,0.00000e+00,-6.59792e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.32167e-08,-5.76330e-08,6.57503e-07,-1.93092e-08,-2.18740e-08,4.80818e-07,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.57000e+00,-2.06112e-06,1.15536e-06,0.00000e+00,-6.52975e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.87572e-08,-5.60438e-08,7.22332e-07,-1.45696e-08,-1.84554e-08,5.70553e-07,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.58000e+00,-1.77339e-06,1.10690e-06,0.00000e+00,-6.77987e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.89549e-08,-3.96923e-08,7.85519e-07,-8.44931e-09,-1.45151e-08,6.53732e-07,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.59000e+00,-1.45060e-06,1.07954e-06,0.00000e+00,-7.47247e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.70039e-08,-3.53272e-08,8.64701e-07,-3.53576e-09,-1.09884e-08,7.59406e-07,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.60000e+00,-1.11687e-06,1.09460e-06,0.00000e+00,-8.11192e-02,0.00000e+00,0.00000e+00,0.00000e+00,-4.17632e-09,-2.71643e-08,9.73985e-07,-1.04150e-09,-5.64321e-09,8.85475e-07,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.61000e+00,-7.66082e-07,1.15040e-06,0.00000e+00,-8.20809e-02,0.00000e+00,0.00000e+00,0.00000e+00,-6.82965e-09,-2.68147e-08,1.06420e-06,2.97984e-09,-2.18721e-09,9.91287e-07,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.62000e+00,-4.31821e-07,1.20995e-06,0.00000e+00,-7.86759e-02,0.00000e+00,0.00000e+00,0.00000e+00,4.29408e-10,-2.09753e-08,1.10631e-06,6.63495e-09,-5.53743e-10,1.05510e-06,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.63000e+00,-1.06346e-07,1.26827e-06,0.00000e+00,-7.69993e-02,0.00000e+00,0.00000e+00,0.00000e+00,8.31716e-10,-2.39085e-08,1.10008e-06,1.13783e-08,1.07888e-09,1.09776e-06,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.64000e+00,2.52449e-07,1.36403e-06,0.00000e+00,-8.05507e-02,0.00000e+00,0.00000e+00,0.00000e+00,1.93661e-08,-6.32481e-08,1.09763e-06,1.11641e-08,-8.18502e-10,1.15643e-06,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.65000e+00,5.09279e-07,1.47492e-06,0.00000e+00,-8.59000e-02,0.00000e+00,0.00000e+00,0.00000e+00,1.89368e-08,-2.84867e-08,1.22050e-06,1.79599e-08,3.48381e-09,1.24526e-06,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.66000e+00,8.55936e-07,1.59097e-06,0.00000e+00,-8.66538e-02,0.00000e+00,0.00000e+00,0.00000e+00,3.18311e-08,-1.62537e-08,1.28228e-06,2.30403e-08,8.18519e-09,1.32455e-06,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.67000e+00,1.11544e-06,1.66839e-06,0.00000e+00,-8.11386e-02,0.00000e+00,0.00000e+00,0.00000e+00,3.34627e-08,1.34519e-08,1.34279e-06,2.95880e-08,6.69183e-09,1.35857e-06,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.68000e+00,1.39948e-06,1.67890e-06,0.00000e+00,-7.47236e-02,0.00000e+00,0.00000e+00,0.00000e+00,2.54515e-08,2.27872e-08,1.30671e-06,2.89353e-08,6.49979e-09,1.35307e-06,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.69000e+00,1.69312e-06,1.69495e-06,0.00000e+00,-7.37085e-02,0.00000e+00,0.00000e+00,0.00000e+00,3.04734e-08,1.06778e-08,1.25364e-06,3.21915e-08,8.28336e-09,1.34680e-06,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.70000e+00,1.93132e-06,1.74718e-06,0.00000e+00,-7.76312e-02,0.00000e+00,0.00000e+00,0.00000e+00,4.06398e-08,1.17335e-08,1.28435e-06,3.42536e-08,9.76400e-09,1.37512e-06,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.71000e+00,2.20310e-06,1.82106e-06,0.00000e+00,-7.97587e-02,0.00000e+00,0.00000e+00,0.00000e+00,4.94844e-08,2.02891e-08,1.32789e-06,3.68221e-08,1.34489e-08,1.41896e-06,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.72000e+00,2.45159e-06,1.86064e-06,0.00000e+00,-7.49968e-02,0.00000e+00,0.00000e+00,0.00000e+00,4.28824e-08,3.37692e-08,1.34982e-06,3.72610e-08,1.42344e-08,1.43248e-06,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.73000e+00,2.67456e-06,1.83987e-06,0.00000e+00,-6.62499e-02,0.00000e+00,0.00000e+00,0.00000e+00,3.66547e-08,3.48626e-08,1.30447e-06,3.55602e-08,1.38089e-08,1.39246e-06,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.74000e+00,2.87497e-06,1.79187e-06,0.00000e+00,-6.10024e-02,0.00000e+00,0.00000e+00,0.00000e+00,3.52509e-08,3.21667e-08,1.21722e-06,3.55092e-08,1.24970e-08,1.33126e-06,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.75000e+00,3.05175e-06,1.76972e-06,0.00000e+00,-6.24019e-02,0.00000e+00,0.00000e+00,0.00000e+00,3.87657e-08,3.58188e-08,1.16852e-06,3.52173e-08,1.55610e-08,1.29677e-06,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.76000e+00,3.23904e-06,1.78565e-06,0.00000e+00,-6.52544e-02,0.00000e+00,0.00000e+00,0.00000e+00,4.62211e-08,3.37078e-08,1.16453e-06,3.57780e-08,1.70705e-08,1.29601e-06,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.77000e+00,3.41982e-06,1.79420e-06,0.00000e+00,-6.23672e-02,0.00000e+00,0.00000e+00,0.00000e+00,5.04516e-08,3.89811e-08,1.16421e-06,3.34397e-08,1.79786e-08,1.28681e-06,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.78000e+00,3.57232e-06,1.74832e-06,0.00000e+00,-5.30767e-02,0.00000e+00,0.00000e+00,0.00000e+00,3.66197e-08,4.76079e-08,1.11419e-06,3.13182e-08,1.76925e-08,1.22842e-06,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.79000e+00,3.67450e-06,1.65510e-06,0.00000e+00,-4.41636e-02,0.00000e+00,0.00000e+00,0.00000e+00,2.80545e-08,4.59263e-08,1.01663e-06,2.87187e-08,1.66847e-08,1.13091e-06,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.80000e+00,3.75928e-06,1.57220e-06,0.00000e+00,-4.17077e-02,0.00000e+00,0.00000e+00,0.00000e+00,3.08567e-08,3.84367e-08,9.20426e-07,2.75526e-08,1.59644e-08,1.04476e-06,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.81000e+00,3.82203e-06,1.53249e-06,0.00000e+00,-4.36716e-02,0.00000e+00,0.00000e+00,0.00000e+00,3.59138e-08,4.48939e-08,8.91111e-07,2.90034e-08,1.89231e-08,9.99721e-07,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.82000e+00,3.91757e-06,1.51250e-06,0.00000e+00,-4.24227e-02,0.00000e+00,0.00000e+00,0.00000e+00,3.43341e-08,4.92070e-08,8.68981e-07,2.73172e-08,2.03084e-08,9.71710e-07,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.83000e+00,3.98774e-06,1.46012e-06,0.00000e+00,-3.39326e-02,0.00000e+00,0.00000e+00,0.00000e+00,2.67313e-08,5.41553e-08,8.21291e-07,2.52339e-08,2.07247e-08,9.10624e-07,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.84000e+00,4.02002e-06,1.35934e-06,0.00000e+00,-2.26029e-02,0.00000e+00,0.00000e+00,0.00000e+00,1.27345e-08,5.18545e-08,7.14506e-07,2.12578e-08,1.94110e-08,8.02228e-07,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.85000e+00,4.00653e-06,1.24956e-06,0.00000e+00,-1.60215e-02,0.00000e+00,0.00000e+00,0.00000e+00,1.23788e-08,4.63235e-08,5.91580e-07,1.96326e-08,1.87011e-08,6.86096e-07,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.86000e+00,3.97958e-06,1.17297e-06,0.00000e+00,-1.58844e-02,0.00000e+00,0.00000e+00,0.00000e+00,1.76518e-08,3.97405e-08,5.10462e-07,1.86072e-08,1.88169e-08,6.07000e-07,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.87000e+00,3.95898e-06,1.12954e-06,0.00000e+00,-1.61680e-02,0.00000e+00,0.00000e+00,0.00000e+00,1.69648e-08,3.94554e-08,4.77379e-07,1.76989e-08,1.96116e-08,5.63002e-07,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.88000e+00,3.92983e-06,1.08037e-06,0.00000e+00,-1.02851e-02,0.00000e+00,0.00000e+00,0.00000e+00,1.61465e-08,4.60398e-08,4.47159e-07,1.45267e-08,2.11320e-08,5.09786e-07,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.89000e+00,3.86756e-06,9.95875e-07,0.00000e+00,8.69340e-04,0.00000e+00,0.00000e+00,0.00000e+00,3.12993e-09,5.29342e-08,3.59445e-07,1.13273e-08,2.03979e-08,4.08910e-07,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.90000e+00,3.76552e-06,9.02742e-07,0.00000e+00,1.01256e-02,0.00000e+00,0.00000e+00,0.00000e+00,-5.98049e-09,4.48438e-08,2.28251e-07,7.70352e-09,1.78057e-08,2.81166e-07,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.91000e+00,3.63805e-06,8.44528e-07,0.00000e+00,1.23973e-02,0.00000e+00,0.00000e+00,0.00000e+00,-4.03754e-09,3.89864e-08,1.18847e-07,5.47573e-09,1.70609e-08,1.76766e-07,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.92000e+00,3.52336e-06,8.03707e-07,0.00000e+00,1.08300e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.63265e-09,3.47276e-08,6.38866e-08,5.32696e-09,1.73432e-08,1.18595e-07,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.93000e+00,3.40742e-06,7.71907e-07,0.00000e+00,1.31966e-02,0.00000e+00,0.00000e+00,0.00000e+00,-4.87483e-10,4.25096e-08,4.26686e-08,4.58729e-09,1.86500e-08,7.43792e-08,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.94000e+00,3.27708e-06,7.54152e-07,0.00000e+00,2.26348e-02,0.00000e+00,0.00000e+00,0.00000e+00,-8.11863e-09,4.29196e-08,-1.58043e-08,1.58313e-09,1.67689e-08,-5.65844e-09,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.95000e+00,3.10412e-06,7.62319e-07,0.00000e+00,3.40645e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.61595e-08,4.01941e-08,-1.33847e-07,-1.38507e-09,1.29752e-08,-1.30624e-07,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.96000e+00,2.90564e-06,7.82887e-07,0.00000e+00,3.98167e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.94935e-08,2.87693e-08,-2.73856e-07,-3.35785e-09,1.02980e-08,-2.58519e-07,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.97000e+00,2.70416e-06,7.94643e-07,0.00000e+00,3.87896e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.50965e-08,2.30830e-08,-3.65067e-07,-3.89518e-09,9.45433e-09,-3.40797e-07,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.98000e+00,2.51457e-06,7.93096e-07,0.00000e+00,3.78253e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.15678e-08,2.62218e-08,-3.96797e-07,-4.61968e-09,9.85245e-09,-3.84404e-07,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.99000e+00,2.32048e-06,8.16339e-07,0.00000e+00,4.34908e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.50990e-08,2.67225e-08,-4.29094e-07,-6.13588e-09,8.40100e-09,-4.39583e-07,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,3.00000e+00,2.09708e-06,8.95600e-07,0.00000e+00,5.46382e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.00686e-08,2.43889e-08,-5.17783e-07,-8.86483e-09,3.63851e-09,-5.42352e-07,1


==> NSBJSbwStab-long_integrOutlet.csv <==
"Point Coordinates:0","Point Coordinates:1","Point Coordinates:2","Time","pP","pS","uP:0","uP:1","uP:2","uS:0","uS:1","uS:2","vtkValidPointMask"
-1.87198e-11,2.81954e-11,-4.97493e-02,2.00000e+00,0.00000e+00,-4.27319e-05,0.00000e+00,0.00000e+00,0.00000e+00,1.63720e-08,2.13636e-08,1.90348e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.01000e+00,0.00000e+00,-3.54228e-05,0.00000e+00,0.00000e+00,0.00000e+00,1.43570e-08,1.82885e-08,1.70239e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.02000e+00,0.00000e+00,-2.82654e-05,0.00000e+00,0.00000e+00,0.00000e+00,1.30507e-08,1.46117e-08,1.48678e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.03000e+00,0.00000e+00,-2.09650e-05,0.00000e+00,0.00000e+00,0.00000e+00,1.18102e-08,1.12969e-08,1.23141e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.04000e+00,0.00000e+00,-1.42739e-05,0.00000e+00,0.00000e+00,0.00000e+00,1.03960e-08,7.88006e-09,9.51217e-07,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.05000e+00,0.00000e+00,-8.32644e-06,0.00000e+00,0.00000e+00,0.00000e+00,1.00791e-08,4.11255e-09,6.77798e-07,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.06000e+00,0.00000e+00,-4.59664e-06,0.00000e+00,0.00000e+00,0.00000e+00,9.95002e-09,1.43700e-09,4.29352e-07,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.07000e+00,0.00000e+00,-1.97732e-06,0.00000e+00,0.00000e+00,0.00000e+00,9.85998e-09,-1.28990e-09,1.83421e-07,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.08000e+00,0.00000e+00,-2.64820e-07,0.00000e+00,0.00000e+00,0.00000e+00,1.04305e-08,-4.21734e-09,-8.38975e-08,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.09000e+00,0.00000e+00,2.23861e-07,0.00000e+00,0.00000e+00,0.00000e+00,1.10047e-08,-6.19392e-09,-3.73539e-07,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.10000e+00,0.00000e+00,7.55090e-07,0.00000e+00,0.00000e+00,0.00000e+00,1.17777e-08,-7.42115e-09,-6.63764e-07,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.11000e+00,0.00000e+00,6.61583e-07,0.00000e+00,0.00000e+00,0.00000e+00,1.18027e-08,-7.64323e-09,-9.31770e-07,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.12000e+00,0.00000e+00,5.99708e-07,0.00000e+00,0.00000e+00,0.00000e+00,1.22965e-08,-7.91566e-09,-1.18369e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.13000e+00,0.00000e+00,5.10313e-07,0.00000e+00,0.00000e+00,0.00000e+00,1.22090e-08,-8.25137e-09,-1.43977e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.14000e+00,0.00000e+00,1.19471e-07,0.00000e+00,0.00000e+00,0.00000e+00,1.22561e-08,-7.95119e-09,-1.71432e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.15000e+00,0.00000e+00,9.80141e-08,0.00000e+00,0.00000e+00,0.00000e+00,1.13828e-08,-8.19568e-09,-1.99489e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.16000e+00,0.00000e+00,-2.26193e-07,0.00000e+00,0.00000e+00,0.00000e+00,1.04813e-08,-8.14324e-09,-2.25842e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.17000e+00,0.00000e+00,-3.57572e-07,0.00000e+00,0.00000e+00,0.00000e+00,9.91278e-09,-7.42996e-09,-2.49849e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.18000e+00,0.00000e+00,-6.31586e-07,0.00000e+00,0.00000e+00,0.00000e+00,9.15483e-09,-7.91932e-09,-2.72498e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.19000e+00,0.00000e+00,-9.76359e-07,0.00000e+00,0.00000e+00,0.00000e+00,9.58360e-09,-8.78100e-09,-2.95495e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.20000e+00,0.00000e+00,-1.29991e-06,0.00000e+00,0.00000e+00,0.00000e+00,9.97017e-09,-9.42566e-09,-3.18848e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.21000e+00,0.00000e+00,-1.30212e-06,0.00000e+00,0.00000e+00,0.00000e+00,1.17426e-08,-1.15454e-08,-3.41051e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.22000e+00,0.00000e+00,-1.32429e-06,0.00000e+00,0.00000e+00,0.00000e+00,1.42060e-08,-1.31730e-08,-3.60941e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.23000e+00,0.00000e+00,-1.43530e-06,0.00000e+00,0.00000e+00,0.00000e+00,1.65827e-08,-1.41392e-08,-3.78975e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.24000e+00,0.00000e+00,-1.39355e-06,0.00000e+00,0.00000e+00,0.00000e+00,1.79810e-08,-1.58807e-08,-3.96573e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.25000e+00,0.00000e+00,-1.77637e-06,0.00000e+00,0.00000e+00,0.00000e+00,1.77646e-08,-1.69705e-08,-4.14415e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.26000e+00,0.00000e+00,-1.63721e-06,0.00000e+00,0.00000e+00,0.00000e+00,1.63368e-08,-1.85599e-08,-4.31372e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.27000e+00,0.00000e+00,-1.60803e-06,0.00000e+00,0.00000e+00,0.00000e+00,1.38968e-08,-2.00387e-08,-4.46078e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.28000e+00,0.00000e+00,-1.55357e-06,0.00000e+00,0.00000e+00,0.00000e+00,1.19362e-08,-2.16012e-08,-4.58276e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.29000e+00,0.00000e+00,-1.43260e-06,0.00000e+00,0.00000e+00,0.00000e+00,1.08152e-08,-2.25272e-08,-4.69056e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.30000e+00,0.00000e+00,-1.53285e-06,0.00000e+00,0.00000e+00,0.00000e+00,9.64386e-09,-2.34297e-08,-4.79656e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.31000e+00,0.00000e+00,-1.54014e-06,0.00000e+00,0.00000e+00,0.00000e+00,9.19326e-09,-2.38793e-08,-4.89677e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.32000e+00,0.00000e+00,-1.45432e-06,0.00000e+00,0.00000e+00,0.00000e+00,9.10081e-09,-2.37934e-08,-4.97707e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.33000e+00,0.00000e+00,-1.26786e-06,0.00000e+00,0.00000e+00,0.00000e+00,9.37064e-09,-2.36371e-08,-5.02938e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.34000e+00,0.00000e+00,-1.16215e-06,0.00000e+00,0.00000e+00,0.00000e+00,1.03177e-08,-2.38460e-08,-5.06252e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.35000e+00,0.00000e+00,-1.00229e-06,0.00000e+00,0.00000e+00,0.00000e+00,1.15674e-08,-2.43578e-08,-5.08777e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.36000e+00,0.00000e+00,-9.78659e-07,0.00000e+00,0.00000e+00,0.00000e+00,1.26179e-08,-2.41123e-08,-5.10733e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.37000e+00,0.00000e+00,-1.14313e-06,0.00000e+00,0.00000e+00,0.00000e+00,1.29816e-08,-2.36067e-08,-5.10821e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.38000e+00,0.00000e+00,-9.58896e-07,0.00000e+00,0.00000e+00,0.00000e+00,1.28247e-08,-2.22997e-08,-5.08139e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.39000e+00,0.00000e+00,-6.69237e-07,0.00000e+00,0.00000e+00,0.00000e+00,1.19954e-08,-2.13186e-08,-5.02833e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.40000e+00,0.00000e+00,-6.10449e-07,0.00000e+00,0.00000e+00,0.00000e+00,1.08666e-08,-2.01641e-08,-4.96316e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.41000e+00,0.00000e+00,-6.37004e-07,0.00000e+00,0.00000e+00,0.00000e+00,9.72087e-09,-1.90236e-08,-4.89368e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.42000e+00,0.00000e+00,-4.02822e-07,0.00000e+00,0.00000e+00,0.00000e+00,8.10266e-09,-1.83218e-08,-4.81423e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.43000e+00,0.00000e+00,-4.77100e-07,0.00000e+00,0.00000e+00,0.00000e+00,6.97587e-09,-1.72966e-08,-4.71320e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.44000e+00,0.00000e+00,-3.48250e-07,0.00000e+00,0.00000e+00,0.00000e+00,5.88647e-09,-1.63685e-08,-4.58636e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.45000e+00,0.00000e+00,-1.84679e-07,0.00000e+00,0.00000e+00,0.00000e+00,5.33807e-09,-1.53670e-08,-4.44181e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.46000e+00,0.00000e+00,-1.46349e-07,0.00000e+00,0.00000e+00,0.00000e+00,4.65859e-09,-1.44532e-08,-4.29214e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.47000e+00,0.00000e+00,9.36305e-08,0.00000e+00,0.00000e+00,0.00000e+00,4.07819e-09,-1.37616e-08,-4.13640e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.48000e+00,0.00000e+00,2.78492e-07,0.00000e+00,0.00000e+00,0.00000e+00,3.67552e-09,-1.26702e-08,-3.96594e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.49000e+00,0.00000e+00,9.80496e-08,0.00000e+00,0.00000e+00,0.00000e+00,2.91789e-09,-1.12370e-08,-3.76921e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.50000e+00,0.00000e+00,2.70206e-07,0.00000e+00,0.00000e+00,0.00000e+00,2.10613e-09,-9.82099e-09,-3.55655e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.51000e+00,0.00000e+00,1.59880e-07,0.00000e+00,0.00000e+00,0.00000e+00,1.43272e-09,-8.21120e-09,-3.33956e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.52000e+00,0.00000e+00,2.13672e-07,0.00000e+00,0.00000e+00,0.00000e+00,8.69221e-10,-7.09390e-09,-3.12272e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.53000e+00,0.00000e+00,1.69463e-07,0.00000e+00,0.00000e+00,0.00000e+00,-3.40623e-10,-5.42679e-09,-2.89601e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.54000e+00,0.00000e+00,1.99661e-07,0.00000e+00,0.00000e+00,0.00000e+00,-1.28374e-09,-4.21298e-09,-2.64659e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.55000e+00,0.00000e+00,3.69752e-08,0.00000e+00,0.00000e+00,0.00000e+00,-2.93385e-09,-2.93827e-09,-2.37571e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.56000e+00,0.00000e+00,3.05902e-08,0.00000e+00,0.00000e+00,0.00000e+00,-4.27648e-09,-1.70774e-09,-2.10203e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.57000e+00,0.00000e+00,-3.09323e-07,0.00000e+00,0.00000e+00,0.00000e+00,-5.62224e-09,-4.14361e-10,-1.83475e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.58000e+00,0.00000e+00,-3.98495e-07,0.00000e+00,0.00000e+00,0.00000e+00,-6.79362e-09,7.21192e-10,-1.56898e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.59000e+00,0.00000e+00,-7.05537e-07,0.00000e+00,0.00000e+00,0.00000e+00,-8.48857e-09,2.12428e-09,-1.28830e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.60000e+00,0.00000e+00,-1.02840e-06,0.00000e+00,0.00000e+00,0.00000e+00,-1.01451e-08,3.51173e-09,-9.91103e-07,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.61000e+00,0.00000e+00,-1.47496e-06,0.00000e+00,0.00000e+00,0.00000e+00,-1.14696e-08,4.49509e-09,-6.90830e-07,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.62000e+00,0.00000e+00,-2.36154e-06,0.00000e+00,0.00000e+00,0.00000e+00,-1.23101e-08,6.04911e-09,-4.07543e-07,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.63000e+00,0.00000e+00,-3.18819e-06,0.00000e+00,0.00000e+00,0.00000e+00,-1.32053e-08,7.63584e-09,-1.37846e-07,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.64000e+00,0.00000e+00,-4.51099e-06,0.00000e+00,0.00000e+00,0.00000e+00,-1.33523e-08,9.06544e-09,1.34789e-07,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.65000e+00,0.00000e+00,-6.80263e-06,0.00000e+00,0.00000e+00,0.00000e+00,-1.30136e-08,1.04546e-08,4.25299e-07,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.66000e+00,0.00000e+00,-1.02374e-05,0.00000e+00,0.00000e+00,0.00000e+00,-1.19243e-08,1.17126e-08,7.19890e-07,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.67000e+00,0.00000e+00,-1.46051e-05,0.00000e+00,0.00000e+00,0.00000e+00,-1.00167e-08,1.31328e-08,9.93923e-07,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.68000e+00,0.00000e+00,-1.94565e-05,0.00000e+00,0.00000e+00,0.00000e+00,-7.64003e-09,1.49645e-08,1.23693e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.69000e+00,0.00000e+00,-2.52846e-05,0.00000e+00,0.00000e+00,0.00000e+00,-4.93804e-09,1.68606e-08,1.46777e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.70000e+00,0.00000e+00,-3.24470e-05,0.00000e+00,0.00000e+00,0.00000e+00,-1.75512e-09,1.82440e-08,1.70837e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.71000e+00,0.00000e+00,-4.08531e-05,0.00000e+00,0.00000e+00,0.00000e+00,2.18618e-09,1.95215e-08,1.95767e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.72000e+00,0.00000e+00,-5.03514e-05,0.00000e+00,0.00000e+00,0.00000e+00,5.99186e-09,2.16735e-08,2.19626e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.73000e+00,0.00000e+00,-5.95818e-05,0.00000e+00,0.00000e+00,0.00000e+00,1.01372e-08,2.40508e-08,2.40326e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.74000e+00,0.00000e+00,-6.82400e-05,0.00000e+00,0.00000e+00,0.00000e+00,1.39429e-08,2.67426e-08,2.58336e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.75000e+00,0.00000e+00,-7.70392e-05,0.00000e+00,0.00000e+00,0.00000e+00,1.75863e-08,2.98699e-08,2.75958e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.76000e+00,0.00000e+00,-8.64830e-05,0.00000e+00,0.00000e+00,0.00000e+00,2.11446e-08,3.31356e-08,2.94332e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.77000e+00,0.00000e+00,-9.62344e-05,0.00000e+00,0.00000e+00,0.00000e+00,2.41306e-08,3.66739e-08,3.12217e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.78000e+00,0.00000e+00,-1.05048e-04,0.00000e+00,0.00000e+00,0.00000e+00,2.67554e-08,4.02817e-08,3.27095e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.79000e+00,0.00000e+00,-1.11837e-04,0.00000e+00,0.00000e+00,0.00000e+00,2.91603e-08,4.30631e-08,3.38296e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.80000e+00,0.00000e+00,-1.17764e-04,0.00000e+00,0.00000e+00,0.00000e+00,3.10160e-08,4.52641e-08,3.47739e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.81000e+00,0.00000e+00,-1.23558e-04,0.00000e+00,0.00000e+00,0.00000e+00,3.21736e-08,4.73079e-08,3.57334e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.82000e+00,0.00000e+00,-1.29676e-04,0.00000e+00,0.00000e+00,0.00000e+00,3.37815e-08,4.90683e-08,3.66982e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.83000e+00,0.00000e+00,-1.34487e-04,0.00000e+00,0.00000e+00,0.00000e+00,3.49574e-08,5.05346e-08,3.74241e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.84000e+00,0.00000e+00,-1.36958e-04,0.00000e+00,0.00000e+00,0.00000e+00,3.57783e-08,5.14147e-08,3.77523e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.85000e+00,0.00000e+00,-1.37226e-04,0.00000e+00,0.00000e+00,0.00000e+00,3.61933e-08,5.15501e-08,3.77661e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.86000e+00,0.00000e+00,-1.37002e-04,0.00000e+00,0.00000e+00,0.00000e+00,3.61762e-08,5.17510e-08,3.77123e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.87000e+00,0.00000e+00,-1.36926e-04,0.00000e+00,0.00000e+00,0.00000e+00,3.65594e-08,5.17185e-08,3.76997e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.88000e+00,0.00000e+00,-1.36085e-04,0.00000e+00,0.00000e+00,0.00000e+00,3.64929e-08,5.12837e-08,3.75387e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.89000e+00,0.00000e+00,-1.33195e-04,0.00000e+00,0.00000e+00,0.00000e+00,3.60122e-08,5.08470e-08,3.70269e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.90000e+00,0.00000e+00,-1.27853e-04,0.00000e+00,0.00000e+00,0.00000e+00,3.53237e-08,4.93725e-08,3.61358e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.91000e+00,0.00000e+00,-1.21593e-04,0.00000e+00,0.00000e+00,0.00000e+00,3.39707e-08,4.77731e-08,3.50977e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.92000e+00,0.00000e+00,-1.15621e-04,0.00000e+00,0.00000e+00,0.00000e+00,3.26109e-08,4.60235e-08,3.41090e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.93000e+00,0.00000e+00,-1.09786e-04,0.00000e+00,0.00000e+00,0.00000e+00,3.13016e-08,4.40529e-08,3.31147e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.94000e+00,0.00000e+00,-1.02919e-04,0.00000e+00,0.00000e+00,0.00000e+00,2.96758e-08,4.18777e-08,3.18723e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.95000e+00,0.00000e+00,-9.42120e-05,0.00000e+00,0.00000e+00,0.00000e+00,2.79343e-08,3.95691e-08,3.02340e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.96000e+00,0.00000e+00,-8.43814e-05,0.00000e+00,0.00000e+00,0.00000e+00,2.57908e-08,3.67229e-08,2.83408e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.97000e+00,0.00000e+00,-7.49414e-05,0.00000e+00,0.00000e+00,0.00000e+00,2.36564e-08,3.34000e-08,2.64578e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.98000e+00,0.00000e+00,-6.64620e-05,0.00000e+00,0.00000e+00,0.00000e+00,2.15860e-08,3.01247e-08,2.46686e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.99000e+00,0.00000e+00,-5.80622e-05,0.00000e+00,0.00000e+00,0.00000e+00,1.97227e-08,2.70657e-08,2.27968e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,3.00000e+00,0.00000e+00,-4.91032e-05,0.00000e+00,0.00000e+00,0.00000e+00,1.77177e-08,2.36121e-08,2.06089e-06,1


==> NSBJSbwStab-long_pSigma.csv <==
"Time","pSigma"
2,6.5080744434049
2.01,7.14497918759175
2.02,8.84772858797996
2.03,10.3944846253735
2.04,10.9843539623109
2.05,10.9828534513866
2.06,11.2860480071571
2.07,12.1525509418726
2.08,13.0534018026503
2.09,13.5131750325478
2.1,13.638080724808
2.11,13.7715026395175
2.12,14.0521268839377
2.13,14.323748551906
2.14,14.4804535321098
2.15,14.6173771019328
2.16,14.801438016076
2.17,14.8570496306955
2.18,14.6334788676085
2.19,14.2451768283828
2.2,13.9994233007188
2.21,14.0022445938256
2.22,14.0140674828443
2.23,13.712486864788
2.24,13.1068881426372
2.25,12.4807422112544
2.26,12.0674832632473
2.27,11.7790451007514
2.28,11.3435988637787
2.29,10.6639488506146
2.3,9.87167637224336
2.31,9.13761448654198
2.32,8.48470348050546
2.33,7.79442717831714
2.34,7.00004763145335
2.35,6.12519716552428
2.36,5.21171098413437
2.37,4.27807463287964
2.38,3.31434386665845
2.39,2.36526189207122
2.4,1.51688375253482
2.41,0.77690763815662
2.42,-0.0182436130406296
2.43,-0.993386925193466
2.44,-2.06536133276758
2.45,-3.01488935787828
2.46,-3.75408640933251
2.47,-4.46243573291158
2.48,-5.34227321881442
2.49,-6.31734646478821
2.5,-7.1698625814834
2.51,-7.81236778646667
2.52,-8.43155475504577
2.53,-9.21984175249061
2.54,-10.11966876947
2.55,-10.9124920573977
2.56,-11.5117697147003
2.57,-12.0194750545761
2.58,-12.5252979808743
2.59,-12.9973160317178
2.6,-13.3543303707784
2.61,-13.6561102297745
2.62,-13.9948278244215
2.63,-14.3646324825999
2.64,-14.5946651228842
2.65,-14.5911878334388
2.66,-14.4895312177187
2.67,-14.4818379132915
2.68,-14.5658996889066
2.69,-14.5567288612339
2.7,-14.3151460268979
2.71,-13.9617180105583
2.72,-13.7115076266921
2.73,-13.6106204298524
2.74,-13.4537527746551
2.75,-13.0553647627614
2.76,-12.4661277708271
2.77,-11.9276570574305
2.78,-11.5313797462853
2.79,-11.1206978740226
2.8,-10.5121422045891
2.81,-9.71934744778154
2.82,-8.91530152549727
2.83,-8.17483016374133
2.84,-7.38759654942921
2.85,-6.47375712584384
2.86,-5.54014600902486
2.87,-4.73883638253306
2.88,-3.96701686650027
2.89,-2.98692582099531
2.9,-1.78834076523415
2.91,-0.756575035120917
2.92,-0.184702934754318
2.93,0.245734323216221
2.94,1.18602649624709
2.95,2.79560459462532
2.96,4.31279420926677
2.97,4.91088457215059
2.98,4.82213734399202
2.99,5.20545101591895
3,6.8234188648774


==> NSNoBJS-long5_integrActualCan.csv <==
"Normals:0","Normals:1","Normals:2","Point Coordinates:0","Point Coordinates:1","Point Coordinates:2","Time","interfU","mag_uTg","pP","pS","uP:0","uP:1","uP:2","uS:0","uS:1","uS:2","uTg:0","uTg:1","uTg:2","vtkValidPointMask"
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,0.00000e+00,0.00000e+00,0.00000e+00,0.00000e+00,0.00000e+00,0.00000e+00,0.00000e+00,0.00000e+00,0.00000e+00,0.00000e+00,0.00000e+00,0.00000e+00,0.00000e+00,0.00000e+00,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,1.00000e-02,-2.63375e-08,3.08826e-07,0.00000e+00,1.09540e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.13557e-10,4.67727e-10,-3.08797e-07,-1.43816e-10,1.64923e-10,-3.08762e-07,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,2.00000e-02,-3.92335e-08,1.70589e-06,0.00000e+00,3.14192e-03,0.00000e+00,0.00000e+00,0.00000e+00,3.85321e-12,1.76262e-09,-1.70614e-06,8.82976e-11,3.56902e-10,-1.70580e-06,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,3.00000e-02,-7.59178e-08,4.61263e-06,0.00000e+00,5.40028e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.40377e-10,3.86488e-09,-4.61344e-06,-2.80162e-10,5.15033e-10,-4.61243e-06,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,4.00000e-02,-1.48263e-07,8.63001e-06,0.00000e+00,6.61639e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.41140e-09,5.40776e-09,-8.63166e-06,-1.26496e-09,3.40369e-10,-8.62968e-06,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,5.00000e-02,-2.31792e-07,1.27408e-05,0.00000e+00,5.91294e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.01121e-09,5.99028e-09,-1.27434e-05,-1.80604e-09,2.43838e-10,-1.27404e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,6.00000e-02,-2.91853e-07,1.57784e-05,0.00000e+00,3.55596e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.28522e-09,5.35089e-09,-1.57817e-05,-2.40590e-09,1.80926e-10,-1.57778e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,7.00000e-02,-3.30435e-07,1.69654e-05,0.00000e+00,5.73116e-04,0.00000e+00,0.00000e+00,0.00000e+00,-2.54309e-09,3.06430e-09,-1.69689e-05,-2.95406e-09,-1.29472e-10,-1.69645e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,8.00000e-02,-3.55289e-07,1.62803e-05,0.00000e+00,-1.88958e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.51834e-09,1.32698e-09,-1.62834e-05,-3.13936e-09,2.53433e-10,-1.62791e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,9.00000e-02,-3.61551e-07,1.44911e-05,0.00000e+00,-2.79693e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.23565e-09,-1.04760e-10,-1.44935e-05,-2.87217e-09,7.10981e-10,-1.44895e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,1.00000e-01,-3.57104e-07,1.29033e-05,0.00000e+00,-1.55799e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.71048e-09,-7.50273e-11,-1.29052e-05,-2.23931e-09,1.13625e-09,-1.29016e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,1.10000e-01,-3.64357e-07,1.28780e-05,0.00000e+00,1.61408e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.24885e-09,1.82905e-09,-1.28800e-05,-1.83132e-09,1.79172e-09,-1.28766e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,1.20000e-01,-4.08929e-07,1.53064e-05,0.00000e+00,5.65716e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.30740e-09,4.84203e-09,-1.53092e-05,-1.89390e-09,2.21879e-09,-1.53053e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,1.30000e-01,-4.92796e-07,2.02481e-05,0.00000e+00,9.15931e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.60435e-09,7.93712e-09,-2.02519e-05,-2.75863e-09,2.42808e-09,-2.02470e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,1.40000e-01,-6.04117e-07,2.69081e-05,0.00000e+00,1.09706e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.46969e-09,1.03748e-08,-2.69132e-05,-4.14855e-09,2.31298e-09,-2.69067e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,1.50000e-01,-7.34467e-07,3.38937e-05,0.00000e+00,1.04922e-02,0.00000e+00,0.00000e+00,0.00000e+00,-4.20741e-09,1.22450e-08,-3.38997e-05,-6.08390e-09,2.36028e-09,-3.38914e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,1.60000e-01,-8.66363e-07,3.96929e-05,0.00000e+00,7.88373e-03,0.00000e+00,0.00000e+00,0.00000e+00,-4.22762e-09,1.39778e-08,-3.96986e-05,-8.15995e-09,2.57833e-09,-3.96888e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,1.70000e-01,-9.68239e-07,4.32259e-05,0.00000e+00,4.05763e-03,0.00000e+00,0.00000e+00,0.00000e+00,-3.09317e-09,1.59986e-08,-4.32296e-05,-9.63410e-09,3.29154e-09,-4.32188e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,1.80000e-01,-1.02137e-06,4.42024e-05,0.00000e+00,3.62900e-04,0.00000e+00,0.00000e+00,0.00000e+00,-9.65118e-11,1.69589e-08,-4.42028e-05,-9.40954e-09,3.85027e-09,-4.41916e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,1.90000e-01,-1.03426e-06,4.31776e-05,0.00000e+00,-1.98854e-03,0.00000e+00,0.00000e+00,0.00000e+00,1.90562e-09,1.85922e-08,-4.31744e-05,-8.37758e-09,5.12874e-09,-4.31634e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,2.00000e-01,-1.02759e-06,4.13074e-05,0.00000e+00,-2.37501e-03,0.00000e+00,0.00000e+00,0.00000e+00,3.48322e-09,1.97402e-08,-4.13019e-05,-6.65400e-09,6.28398e-09,-4.12913e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,2.10000e-01,-1.01636e-06,3.99488e-05,0.00000e+00,-7.96227e-04,0.00000e+00,0.00000e+00,0.00000e+00,3.91949e-09,2.04855e-08,-3.99428e-05,-5.28718e-09,6.97078e-09,-3.99325e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,2.20000e-01,-1.02129e-06,4.01730e-05,0.00000e+00,2.06943e-03,0.00000e+00,0.00000e+00,0.00000e+00,3.68650e-09,2.21972e-08,-4.01680e-05,-4.73449e-09,7.47395e-09,-4.01577e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,2.30000e-01,-1.06148e-06,4.23781e-05,0.00000e+00,5.05844e-03,0.00000e+00,0.00000e+00,0.00000e+00,2.64763e-09,2.42249e-08,-4.23744e-05,-5.46812e-09,7.30174e-09,-4.23636e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,2.40000e-01,-1.13654e-06,4.61928e-05,0.00000e+00,7.02564e-03,0.00000e+00,0.00000e+00,0.00000e+00,1.94492e-09,2.79435e-08,-4.61894e-05,-6.90314e-09,7.00524e-09,-4.61779e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,2.50000e-01,-1.23141e-06,5.06570e-05,0.00000e+00,7.28432e-03,0.00000e+00,0.00000e+00,0.00000e+00,1.63994e-09,3.20816e-08,-5.06522e-05,-9.03440e-09,6.31680e-09,-5.06395e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,2.60000e-01,-1.32480e-06,5.46130e-05,0.00000e+00,5.84708e-03,0.00000e+00,0.00000e+00,0.00000e+00,2.30494e-09,3.70970e-08,-5.46042e-05,-1.12940e-08,5.87708e-09,-5.45905e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,2.70000e-01,-1.39656e-06,5.71421e-05,0.00000e+00,3.32056e-03,0.00000e+00,0.00000e+00,0.00000e+00,4.08866e-09,4.23083e-08,-5.71271e-05,-1.25851e-08,5.89941e-09,-5.71127e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,2.80000e-01,-1.43595e-06,5.78922e-05,0.00000e+00,6.90196e-04,0.00000e+00,0.00000e+00,0.00000e+00,6.72621e-09,4.63297e-08,-5.78700e-05,-1.24260e-08,6.46963e-09,-5.78553e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,2.90000e-01,-1.44494e-06,5.71727e-05,0.00000e+00,-1.10096e-03,0.00000e+00,0.00000e+00,0.00000e+00,9.11692e-09,4.86573e-08,-5.71444e-05,-1.11092e-08,7.63091e-09,-5.71298e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,3.00000e-01,-1.43459e-06,5.57748e-05,0.00000e+00,-1.53571e-03,0.00000e+00,0.00000e+00,0.00000e+00,9.94404e-09,4.94619e-08,-5.57431e-05,-9.44691e-09,9.14660e-09,-5.57287e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,3.10000e-01,-1.41997e-06,5.46221e-05,0.00000e+00,-6.19843e-04,0.00000e+00,0.00000e+00,0.00000e+00,9.74727e-09,4.91949e-08,-5.45896e-05,-8.14480e-09,1.04279e-08,-5.45754e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,3.20000e-01,-1.42244e-06,5.44181e-05,0.00000e+00,1.12411e-03,0.00000e+00,0.00000e+00,0.00000e+00,8.85233e-09,4.90869e-08,-5.43867e-05,-7.72755e-09,1.13461e-08,-5.43725e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,3.30000e-01,-1.45077e-06,5.53814e-05,0.00000e+00,2.81979e-03,0.00000e+00,0.00000e+00,0.00000e+00,6.93589e-09,4.99833e-08,-5.53512e-05,-8.34548e-09,1.19411e-08,-5.53368e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,3.40000e-01,-1.49017e-06,5.71799e-05,0.00000e+00,3.64662e-03,0.00000e+00,0.00000e+00,0.00000e+00,5.33298e-09,5.26298e-08,-5.71499e-05,-9.61204e-09,1.24875e-08,-5.71351e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,3.50000e-01,-1.52701e-06,5.90989e-05,0.00000e+00,3.28047e-03,0.00000e+00,0.00000e+00,0.00000e+00,5.55143e-09,5.49423e-08,-5.90670e-05,-1.06721e-08,1.27313e-08,-5.90516e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,3.60000e-01,-1.55761e-06,6.03477e-05,0.00000e+00,1.84272e-03,0.00000e+00,0.00000e+00,0.00000e+00,4.67310e-09,5.77533e-08,-6.03117e-05,-1.21448e-08,1.33209e-08,-6.02960e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,3.70000e-01,-1.57312e-06,6.03717e-05,0.00000e+00,-2.22239e-04,0.00000e+00,0.00000e+00,0.00000e+00,5.43308e-09,5.93975e-08,-6.03307e-05,-1.23291e-08,1.42692e-08,-6.03149e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,3.80000e-01,-1.55969e-06,5.90450e-05,0.00000e+00,-2.21273e-03,0.00000e+00,0.00000e+00,0.00000e+00,6.05043e-09,5.96746e-08,-5.89999e-05,-1.15769e-08,1.58422e-08,-5.89843e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,3.90000e-01,-1.52119e-06,5.67015e-05,0.00000e+00,-3.41967e-03,0.00000e+00,0.00000e+00,0.00000e+00,6.32131e-09,5.87953e-08,-5.66544e-05,-1.03796e-08,1.79032e-08,-5.66392e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,4.00000e-01,-1.47631e-06,5.39952e-05,0.00000e+00,-3.49770e-03,0.00000e+00,0.00000e+00,0.00000e+00,5.08756e-09,5.55782e-08,-5.39487e-05,-9.59383e-09,1.92566e-08,-5.39340e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,4.10000e-01,-1.43880e-06,5.16413e-05,0.00000e+00,-2.59674e-03,0.00000e+00,0.00000e+00,0.00000e+00,3.26833e-09,5.36598e-08,-5.15978e-05,-9.28151e-09,2.10160e-08,-5.15837e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,4.20000e-01,-1.40484e-06,5.01523e-05,0.00000e+00,-1.17341e-03,0.00000e+00,0.00000e+00,0.00000e+00,6.92181e-10,5.20156e-08,-5.01133e-05,-9.90798e-09,2.21919e-08,-5.00996e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,4.30000e-01,-1.37990e-06,4.96562e-05,0.00000e+00,2.02996e-04,0.00000e+00,0.00000e+00,0.00000e+00,-1.39329e-09,5.06950e-08,-4.96218e-05,-1.10841e-08,2.27153e-08,-4.96083e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,4.40000e-01,-1.37415e-06,4.98552e-05,0.00000e+00,9.26286e-04,0.00000e+00,0.00000e+00,0.00000e+00,-4.28889e-09,5.05704e-08,-4.98242e-05,-1.32075e-08,2.31691e-08,-4.98106e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,4.50000e-01,-1.37821e-06,5.01358e-05,0.00000e+00,5.70507e-04,0.00000e+00,0.00000e+00,0.00000e+00,-6.59592e-09,5.01901e-08,-5.01062e-05,-1.53061e-08,2.32721e-08,-5.00926e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,4.60000e-01,-1.36972e-06,4.98198e-05,0.00000e+00,-7.91599e-04,0.00000e+00,0.00000e+00,0.00000e+00,-7.65799e-09,5.00652e-08,-4.97903e-05,-1.67680e-08,2.36237e-08,-4.97766e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,4.70000e-01,-1.33792e-06,4.84230e-05,0.00000e+00,-2.65652e-03,0.00000e+00,0.00000e+00,0.00000e+00,-8.41381e-09,4.90328e-08,-4.83926e-05,-1.76488e-08,2.42552e-08,-4.83792e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,4.80000e-01,-1.28910e-06,4.58207e-05,0.00000e+00,-4.41437e-03,0.00000e+00,0.00000e+00,0.00000e+00,-9.36203e-09,4.64830e-08,-4.57895e-05,-1.81667e-08,2.46936e-08,-4.57767e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,4.90000e-01,-1.22584e-06,4.22864e-05,0.00000e+00,-5.57426e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.05174e-08,4.34869e-08,-4.22554e-05,-1.81433e-08,2.54388e-08,-4.22433e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,5.00000e-01,-1.14531e-06,3.83821e-05,0.00000e+00,-5.79989e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.19678e-08,3.96573e-08,-3.83529e-05,-1.80237e-08,2.57182e-08,-3.83417e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,5.10000e-01,-1.06014e-06,3.47433e-05,0.00000e+00,-5.08421e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.34783e-08,3.64247e-08,-3.47173e-05,-1.81508e-08,2.58559e-08,-3.47070e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,5.20000e-01,-9.86336e-07,3.18392e-05,0.00000e+00,-3.80452e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.57109e-08,3.36974e-08,-3.18175e-05,-1.89724e-08,2.55643e-08,-3.18079e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,5.30000e-01,-9.28321e-07,2.98178e-05,0.00000e+00,-2.56001e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.76116e-08,3.12140e-08,-2.98007e-05,-1.98903e-08,2.47874e-08,-2.97917e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,5.40000e-01,-8.79326e-07,2.84705e-05,0.00000e+00,-1.84837e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.92347e-08,2.91207e-08,-2.84574e-05,-2.09362e-08,2.38387e-08,-2.84488e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,5.50000e-01,-8.35662e-07,2.73236e-05,0.00000e+00,-1.93148e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.06830e-08,2.71228e-08,-2.73136e-05,-2.20954e-08,2.26919e-08,-2.73052e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,5.60000e-01,-7.94474e-07,2.58266e-05,0.00000e+00,-2.79829e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.16278e-08,2.51577e-08,-2.58182e-05,-2.29728e-08,2.17146e-08,-2.58102e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,5.70000e-01,-7.42365e-07,2.35806e-05,0.00000e+00,-4.13850e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.31367e-08,2.22678e-08,-2.35728e-05,-2.39028e-08,2.05308e-08,-2.35654e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,5.80000e-01,-6.70814e-07,2.04822e-05,0.00000e+00,-5.41812e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.29566e-08,1.90917e-08,-2.04741e-05,-2.39252e-08,1.92779e-08,-2.04674e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,5.90000e-01,-5.86999e-07,1.67377e-05,0.00000e+00,-6.18168e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.28678e-08,1.69305e-08,-1.67285e-05,-2.38624e-08,1.84589e-08,-1.67227e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,6.00000e-01,-5.02032e-07,1.27572e-05,0.00000e+00,-6.25192e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.32242e-08,1.48490e-08,-1.27454e-05,-2.39586e-08,1.74448e-08,-1.27406e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,6.10000e-01,-4.19189e-07,8.98961e-06,0.00000e+00,-5.69243e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.34324e-08,1.32316e-08,-8.97177e-06,-2.38513e-08,1.62925e-08,-8.96797e-06,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,6.20000e-01,-3.40572e-07,5.79172e-06,0.00000e+00,-4.75620e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.30723e-08,1.18988e-08,-5.74350e-06,-2.35904e-08,1.50319e-08,-5.74061e-06,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,6.30000e-01,-2.68622e-07,3.65010e-06,0.00000e+00,-3.79481e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.26143e-08,1.13190e-08,-3.17750e-06,-2.33323e-08,1.39162e-08,-3.17536e-06,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,6.40000e-01,-2.05024e-07,2.68739e-06,0.00000e+00,-3.15478e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.29576e-08,1.00596e-08,-1.14612e-06,-2.34568e-08,1.24553e-08,-1.14461e-06,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,6.50000e-01,-1.47852e-07,2.48246e-06,0.00000e+00,-3.04215e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.27657e-08,9.22067e-09,6.50741e-07,-2.33276e-08,1.13762e-08,6.51704e-07,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,6.60000e-01,-9.16758e-08,2.96294e-06,0.00000e+00,-3.43345e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.24799e-08,8.46674e-09,2.56411e-06,-2.31263e-08,1.04821e-08,2.56452e-06,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,6.70000e-01,-3.29907e-08,4.86654e-06,0.00000e+00,-4.11937e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.19781e-08,6.86621e-09,4.86208e-06,-2.27536e-08,9.46344e-09,4.86188e-06,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,6.80000e-01,2.82555e-08,7.63408e-06,0.00000e+00,-4.80552e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.09889e-08,5.32593e-09,7.63240e-06,-2.21414e-08,8.71094e-09,7.63146e-06,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,6.90000e-01,9.41390e-08,1.07632e-05,0.00000e+00,-5.20492e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.09063e-08,3.99829e-09,1.07630e-05,-2.19011e-08,8.15452e-09,1.07613e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,7.00000e-01,1.63159e-07,1.39814e-05,0.00000e+00,-5.12040e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.99390e-08,2.32955e-09,1.39825e-05,-2.12207e-08,7.46406e-09,1.39798e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,7.10000e-01,2.27991e-07,1.69708e-05,0.00000e+00,-4.55498e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.92827e-08,1.22179e-09,1.69729e-05,-2.07268e-08,7.04927e-09,1.69695e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,7.20000e-01,2.85177e-07,1.94824e-05,0.00000e+00,-3.70699e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.91665e-08,8.64789e-11,1.94852e-05,-2.03897e-08,6.59273e-09,1.94811e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,7.30000e-01,3.37247e-07,2.14122e-05,0.00000e+00,-2.82771e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.78015e-08,3.45459e-11,2.14156e-05,-1.96230e-08,6.48053e-09,2.14109e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,7.40000e-01,3.83269e-07,2.28371e-05,0.00000e+00,-2.16549e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.80039e-08,-3.84814e-11,2.28408e-05,-1.95197e-08,6.31920e-09,2.28358e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,7.50000e-01,4.21276e-07,2.39737e-05,0.00000e+00,-1.86976e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.75367e-08,-5.02639e-10,2.39777e-05,-1.91000e-08,6.09090e-09,2.39725e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,7.60000e-01,4.50839e-07,2.50945e-05,0.00000e+00,-1.98816e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.69953e-08,-3.86960e-10,2.50987e-05,-1.87160e-08,6.21157e-09,2.50932e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,7.70000e-01,4.79265e-07,2.64194e-05,0.00000e+00,-2.38298e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.66555e-08,-9.19096e-10,2.64238e-05,-1.83832e-08,6.21335e-09,2.64182e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,7.80000e-01,5.10738e-07,2.80260e-05,0.00000e+00,-2.78323e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.65431e-08,-1.38507e-09,2.80306e-05,-1.81582e-08,6.40587e-09,2.80247e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,7.90000e-01,5.46197e-07,2.98232e-05,0.00000e+00,-2.94152e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.67442e-08,-2.24239e-09,2.98280e-05,-1.81350e-08,6.51584e-09,2.98219e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,8.00000e-01,5.80932e-07,3.15863e-05,0.00000e+00,-2.68639e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.59681e-08,-2.44352e-09,3.15914e-05,-1.76657e-08,6.88344e-09,3.15850e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,8.10000e-01,6.09398e-07,3.30558e-05,0.00000e+00,-2.05801e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.61954e-08,-2.40518e-09,3.30611e-05,-1.76618e-08,7.16270e-09,3.30545e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,8.20000e-01,6.30190e-07,3.40371e-05,0.00000e+00,-1.23007e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.59365e-08,-1.82081e-09,3.40424e-05,-1.74469e-08,7.51294e-09,3.40358e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,8.30000e-01,6.44237e-07,3.44741e-05,0.00000e+00,-4.18299e-04,0.00000e+00,0.00000e+00,0.00000e+00,-1.61219e-08,-7.44143e-10,3.44793e-05,-1.74314e-08,7.91128e-09,3.44728e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,8.40000e-01,6.50491e-07,3.44541e-05,0.00000e+00,1.90631e-04,0.00000e+00,0.00000e+00,0.00000e+00,-1.59701e-08,6.63139e-10,3.44591e-05,-1.73420e-08,8.28949e-09,3.44528e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,8.50000e-01,6.48770e-07,3.41558e-05,0.00000e+00,4.92726e-04,0.00000e+00,0.00000e+00,0.00000e+00,-1.64103e-08,2.07524e-09,3.41606e-05,-1.75154e-08,8.61170e-09,3.41545e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,8.60000e-01,6.44498e-07,3.37803e-05,0.00000e+00,4.80359e-04,0.00000e+00,0.00000e+00,0.00000e+00,-1.70396e-08,3.52846e-09,3.37849e-05,-1.78324e-08,8.97649e-09,3.37790e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,8.70000e-01,6.43195e-07,3.34819e-05,0.00000e+00,3.01797e-04,0.00000e+00,0.00000e+00,0.00000e+00,-1.72940e-08,4.54984e-09,3.34862e-05,-1.80109e-08,9.23852e-09,3.34806e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,8.80000e-01,6.41779e-07,3.33091e-05,0.00000e+00,1.49892e-04,0.00000e+00,0.00000e+00,0.00000e+00,-1.78136e-08,5.83779e-09,3.33133e-05,-1.83776e-08,9.72847e-09,3.33078e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,8.90000e-01,6.37406e-07,3.31939e-05,0.00000e+00,1.64973e-04,0.00000e+00,0.00000e+00,0.00000e+00,-1.88884e-08,6.78797e-09,3.31979e-05,-1.90216e-08,1.00809e-08,3.31926e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,9.00000e-01,6.30224e-07,3.29935e-05,0.00000e+00,4.07516e-04,0.00000e+00,0.00000e+00,0.00000e+00,-1.88425e-08,7.16892e-09,3.29974e-05,-1.91554e-08,1.00907e-08,3.29923e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,9.10000e-01,6.20097e-07,3.25512e-05,0.00000e+00,8.81853e-04,0.00000e+00,0.00000e+00,0.00000e+00,-1.90724e-08,8.33190e-09,3.25549e-05,-1.94708e-08,1.03598e-08,3.25499e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,9.20000e-01,6.04049e-07,3.17498e-05,0.00000e+00,1.48763e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.99629e-08,9.82254e-09,3.17533e-05,-2.01222e-08,1.06574e-08,3.17485e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,9.30000e-01,5.81283e-07,3.05455e-05,0.00000e+00,2.10864e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.03220e-08,1.09032e-08,3.05487e-05,-2.05188e-08,1.06311e-08,3.05443e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,9.40000e-01,5.54466e-07,2.89784e-05,0.00000e+00,2.58994e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.10241e-08,1.20610e-08,2.89812e-05,-2.10718e-08,1.04879e-08,2.89771e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,9.50000e-01,5.26229e-07,2.71542e-05,0.00000e+00,2.89615e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.20725e-08,1.37720e-08,2.71565e-05,-2.18775e-08,1.05876e-08,2.71529e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,9.60000e-01,4.93413e-07,2.52085e-05,0.00000e+00,3.01177e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.21361e-08,1.53171e-08,2.52103e-05,-2.21533e-08,1.06037e-08,2.52072e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,9.70000e-01,4.55308e-07,2.32625e-05,0.00000e+00,2.96659e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.29843e-08,1.64607e-08,2.32639e-05,-2.27003e-08,1.05498e-08,2.32613e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,9.80000e-01,4.14962e-07,2.13848e-05,0.00000e+00,2.84729e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.34994e-08,1.70481e-08,2.13857e-05,-2.30589e-08,1.03080e-08,2.13835e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,9.90000e-01,3.78190e-07,1.95691e-05,0.00000e+00,2.77580e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.34103e-08,1.75030e-08,1.95695e-05,-2.30799e-08,1.00371e-08,1.95677e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,1.00000e+00,3.42711e-07,1.77413e-05,0.00000e+00,2.87331e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.33995e-08,1.80416e-08,1.77413e-05,-2.30861e-08,9.82987e-09,1.77399e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,1.01000e+00,3.01953e-07,1.57955e-05,0.00000e+00,3.14082e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.39442e-08,1.81491e-08,1.57950e-05,-2.33350e-08,9.39254e-09,1.57940e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,1.02000e+00,2.58359e-07,1.36412e-05,0.00000e+00,3.49000e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.40777e-08,1.85381e-08,1.36401e-05,-2.32921e-08,9.01841e-09,1.36397e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,1.03000e+00,2.13507e-07,1.12431e-05,0.00000e+00,3.85292e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.37106e-08,1.83607e-08,1.12413e-05,-2.29973e-08,8.33266e-09,1.12414e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,1.04000e+00,1.63995e-07,8.62928e-06,0.00000e+00,4.16298e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.34012e-08,1.83561e-08,8.62658e-06,-2.27598e-08,7.76994e-09,8.62723e-06,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,1.05000e+00,1.06681e-07,5.86789e-06,0.00000e+00,4.34948e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.33225e-08,1.90897e-08,5.86359e-06,-2.25869e-08,7.53938e-09,5.86485e-06,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,1.06000e+00,4.59261e-08,3.08943e-06,0.00000e+00,4.38657e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.31293e-08,1.82767e-08,3.03957e-06,-2.23584e-08,6.70656e-09,3.04147e-06,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,1.07000e+00,-1.50596e-08,6.60595e-07,0.00000e+00,4.33976e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.34736e-08,1.79728e-08,2.26188e-07,-2.24098e-08,6.24291e-09,2.28735e-07,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,1.08000e+00,-7.68652e-08,2.54155e-06,0.00000e+00,4.27789e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.30842e-08,1.70104e-08,-2.54101e-06,-2.21108e-08,5.59449e-09,-2.53782e-06,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,1.09000e+00,-1.40172e-07,5.26396e-06,0.00000e+00,4.23439e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.30244e-08,1.66445e-08,-5.26615e-06,-2.20480e-08,5.32254e-09,-5.26234e-06,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,1.10000e+00,-2.01451e-07,7.96784e-06,0.00000e+00,4.21999e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.27963e-08,1.59241e-08,-7.97115e-06,-2.19159e-08,5.00773e-09,-7.96672e-06,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,1.11000e+00,-2.62128e-07,1.06709e-05,0.00000e+00,4.24032e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.22866e-08,1.49614e-08,-1.06750e-05,-2.17261e-08,4.66797e-09,-1.06699e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,1.12000e+00,-3.26083e-07,1.33755e-05,0.00000e+00,4.26374e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.21828e-08,1.47502e-08,-1.33800e-05,-2.17815e-08,4.79126e-09,-1.33744e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,1.13000e+00,-3.94057e-07,1.60686e-05,0.00000e+00,4.26023e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.17814e-08,1.44230e-08,-1.60735e-05,-2.17092e-08,4.88850e-09,-1.60673e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,1.14000e+00,-4.62187e-07,1.87350e-05,0.00000e+00,4.22087e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.15720e-08,1.45034e-08,-1.87402e-05,-2.18022e-08,5.22444e-09,-1.87334e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,1.15000e+00,-5.26982e-07,2.13735e-05,0.00000e+00,4.19777e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.09746e-08,1.46597e-08,-2.13787e-05,-2.17688e-08,5.67781e-09,-2.13713e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,1.16000e+00,-5.91926e-07,2.39978e-05,0.00000e+00,4.21716e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.06464e-08,1.52346e-08,-2.40031e-05,-2.19059e-08,6.32161e-09,-2.39951e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,1.17000e+00,-6.58659e-07,2.66161e-05,0.00000e+00,4.22973e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.04604e-08,1.60838e-08,-2.66211e-05,-2.21196e-08,7.05107e-09,-2.66126e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,1.18000e+00,-7.24103e-07,2.92098e-05,0.00000e+00,4.19052e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.96952e-08,1.73469e-08,-2.92145e-05,-2.20663e-08,7.83392e-09,-2.92054e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,1.19000e+00,-7.88507e-07,3.17344e-05,0.00000e+00,4.07564e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.87186e-08,1.87853e-08,-3.17386e-05,-2.18835e-08,8.63407e-09,-3.17290e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,1.20000e+00,-8.51596e-07,3.41294e-05,0.00000e+00,3.87230e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.72479e-08,2.04809e-08,-3.41328e-05,-2.14511e-08,9.42808e-09,-3.41227e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,1.21000e+00,-9.10015e-07,3.63488e-05,0.00000e+00,3.60198e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.61701e-08,2.19636e-08,-3.63512e-05,-2.10999e-08,9.90841e-09,-3.63406e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,1.22000e+00,-9.61888e-07,3.83815e-05,0.00000e+00,3.34242e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.44826e-08,2.41219e-08,-3.83827e-05,-2.03602e-08,1.06286e-08,-3.83716e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,1.23000e+00,-1.00974e-06,4.02504e-05,0.00000e+00,3.14907e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.23287e-08,2.60003e-08,-4.02502e-05,-1.94021e-08,1.10771e-08,-4.02388e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,1.24000e+00,-1.05747e-06,4.19988e-05,0.00000e+00,3.02955e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.05266e-08,2.84321e-08,-4.19970e-05,-1.85525e-08,1.16540e-08,-4.19852e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,1.25000e+00,-1.10318e-06,4.36662e-05,0.00000e+00,2.94247e-03,0.00000e+00,0.00000e+00,0.00000e+00,-8.48143e-09,3.12580e-08,-4.36627e-05,-1.75261e-08,1.22732e-08,-4.36505e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,1.26000e+00,-1.14502e-06,4.52729e-05,0.00000e+00,2.86175e-03,0.00000e+00,0.00000e+00,0.00000e+00,-7.09803e-09,3.37140e-08,-4.52676e-05,-1.68579e-08,1.26545e-08,-4.52550e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,1.27000e+00,-1.18428e-06,4.68111e-05,0.00000e+00,2.75671e-03,0.00000e+00,0.00000e+00,0.00000e+00,-5.09613e-09,3.70238e-08,-4.68037e-05,-1.59960e-08,1.33212e-08,-4.67908e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,1.28000e+00,-1.22295e-06,4.82379e-05,0.00000e+00,2.57806e-03,0.00000e+00,0.00000e+00,0.00000e+00,-3.44522e-09,3.98947e-08,-4.82282e-05,-1.53348e-08,1.37540e-08,-4.82150e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,1.29000e+00,-1.26052e-06,4.95000e-05,0.00000e+00,2.31732e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.02596e-09,4.25808e-08,-4.94879e-05,-1.48143e-08,1.41057e-08,-4.94744e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,1.30000e+00,-1.29327e-06,5.05543e-05,0.00000e+00,1.98028e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.05725e-09,4.55850e-08,-5.05395e-05,-1.44852e-08,1.47700e-08,-5.05258e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,1.31000e+00,-1.31786e-06,5.13780e-05,0.00000e+00,1.62116e-03,0.00000e+00,0.00000e+00,0.00000e+00,6.21790e-11,4.78685e-08,-5.13606e-05,-1.40562e-08,1.52745e-08,-5.13467e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,1.32000e+00,-1.33627e-06,5.19686e-05,0.00000e+00,1.28330e-03,0.00000e+00,0.00000e+00,0.00000e+00,1.13925e-09,4.98286e-08,-5.19488e-05,-1.35944e-08,1.58210e-08,-5.19347e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,1.33000e+00,-1.35305e-06,5.23452e-05,0.00000e+00,9.96817e-04,0.00000e+00,0.00000e+00,0.00000e+00,1.95114e-09,5.11684e-08,-5.23231e-05,-1.31956e-08,1.62543e-08,-5.23089e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,1.34000e+00,-1.36797e-06,5.25383e-05,0.00000e+00,7.34530e-04,0.00000e+00,0.00000e+00,0.00000e+00,2.20713e-09,5.25356e-08,-5.25141e-05,-1.29385e-08,1.69036e-08,-5.24998e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,1.35000e+00,-1.37597e-06,5.25761e-05,0.00000e+00,4.87443e-04,0.00000e+00,0.00000e+00,0.00000e+00,1.95778e-09,5.33162e-08,-5.25503e-05,-1.28219e-08,1.75292e-08,-5.25360e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,1.36000e+00,-1.37843e-06,5.24842e-05,0.00000e+00,3.04433e-04,0.00000e+00,0.00000e+00,0.00000e+00,2.13633e-09,5.37259e-08,-5.24571e-05,-1.25300e-08,1.81010e-08,-5.24428e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,1.37000e+00,-1.38081e-06,5.22914e-05,0.00000e+00,1.71166e-04,0.00000e+00,0.00000e+00,0.00000e+00,1.73944e-09,5.40067e-08,-5.22633e-05,-1.25364e-08,1.88024e-08,-5.22490e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,1.38000e+00,-1.38155e-06,5.20108e-05,0.00000e+00,8.73903e-06,0.00000e+00,0.00000e+00,0.00000e+00,7.04513e-10,5.41093e-08,-5.19820e-05,-1.28122e-08,1.95688e-08,-5.19678e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,1.39000e+00,-1.37483e-06,5.16182e-05,0.00000e+00,-2.30576e-04,0.00000e+00,0.00000e+00,0.00000e+00,-5.08518e-10,5.40129e-08,-5.15890e-05,-1.32200e-08,2.04042e-08,-5.15748e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,1.40000e+00,-1.36262e-06,5.10619e-05,0.00000e+00,-5.36563e-04,0.00000e+00,0.00000e+00,0.00000e+00,-9.79733e-10,5.38407e-08,-5.10324e-05,-1.32878e-08,2.13293e-08,-5.10184e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,1.41000e+00,-1.35074e-06,5.02792e-05,0.00000e+00,-9.16362e-04,0.00000e+00,0.00000e+00,0.00000e+00,-1.16933e-09,5.31950e-08,-5.02496e-05,-1.32072e-08,2.22041e-08,-5.02357e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,1.42000e+00,-1.33602e-06,4.92228e-05,0.00000e+00,-1.38184e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.56547e-09,5.24007e-08,-4.91933e-05,-1.36316e-08,2.32011e-08,-4.91797e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,1.43000e+00,-1.31142e-06,4.78881e-05,0.00000e+00,-1.84468e-03,0.00000e+00,0.00000e+00,0.00000e+00,-3.30914e-09,5.13852e-08,-4.78592e-05,-1.36436e-08,2.42639e-08,-4.78459e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,1.44000e+00,-1.27590e-06,4.63274e-05,0.00000e+00,-2.17563e-03,0.00000e+00,0.00000e+00,0.00000e+00,-4.33255e-09,4.97729e-08,-4.62996e-05,-1.38163e-08,2.51310e-08,-4.62866e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,1.45000e+00,-1.23830e-06,4.46406e-05,0.00000e+00,-2.31785e-03,0.00000e+00,0.00000e+00,0.00000e+00,-5.58208e-09,4.83736e-08,-4.46141e-05,-1.41412e-08,2.61346e-08,-4.46015e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,1.46000e+00,-1.20211e-06,4.29222e-05,0.00000e+00,-2.34906e-03,0.00000e+00,0.00000e+00,0.00000e+00,-7.19334e-09,4.68794e-08,-4.28975e-05,-1.46623e-08,2.70470e-08,-4.28853e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,1.47000e+00,-1.16270e-06,4.12287e-05,0.00000e+00,-2.35428e-03,0.00000e+00,0.00000e+00,0.00000e+00,-8.63885e-09,4.51264e-08,-4.12061e-05,-1.51598e-08,2.76897e-08,-4.11943e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,1.48000e+00,-1.12016e-06,3.95492e-05,0.00000e+00,-2.40618e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.02339e-08,4.40428e-08,-3.95286e-05,-1.58246e-08,2.84683e-08,-3.95172e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,1.49000e+00,-1.07859e-06,3.78105e-05,0.00000e+00,-2.58335e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.15285e-08,4.25043e-08,-3.77919e-05,-1.63833e-08,2.89321e-08,-3.77809e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,1.50000e+00,-1.03518e-06,3.59084e-05,0.00000e+00,-2.94214e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.29534e-08,4.05800e-08,-3.58915e-05,-1.70125e-08,2.91461e-08,-3.58810e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,1.51000e+00,-9.83349e-07,3.37535e-05,0.00000e+00,-3.42385e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.34276e-08,3.86433e-08,-3.37381e-05,-1.70949e-08,2.92940e-08,-3.37282e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,1.52000e+00,-9.24191e-07,3.13160e-05,0.00000e+00,-3.87577e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.43251e-08,3.63215e-08,-3.13021e-05,-1.73754e-08,2.91921e-08,-3.12927e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,1.53000e+00,-8.62724e-07,2.86381e-05,0.00000e+00,-4.21292e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.51761e-08,3.44063e-08,-2.86255e-05,-1.75936e-08,2.92111e-08,-2.86167e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,1.54000e+00,-7.98108e-07,2.58237e-05,0.00000e+00,-4.38273e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.61417e-08,3.24845e-08,-2.58122e-05,-1.78457e-08,2.90078e-08,-2.58042e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,1.55000e+00,-7.30164e-07,2.29976e-05,0.00000e+00,-4.36009e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.65989e-08,3.03571e-08,-2.29874e-05,-1.78422e-08,2.84721e-08,-2.29801e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,1.56000e+00,-6.63425e-07,2.02645e-05,0.00000e+00,-4.18975e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.70233e-08,2.90153e-08,-2.02554e-05,-1.78840e-08,2.80544e-08,-2.02488e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,1.57000e+00,-6.00405e-07,1.76783e-05,0.00000e+00,-3.98501e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.76571e-08,2.69739e-08,-1.76702e-05,-1.80628e-08,2.70871e-08,-1.76642e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,1.58000e+00,-5.36587e-07,1.52223e-05,0.00000e+00,-3.86680e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.80350e-08,2.58809e-08,-1.52148e-05,-1.81068e-08,2.63947e-08,-1.52095e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,1.59000e+00,-4.69839e-07,1.28231e-05,0.00000e+00,-3.87793e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.79609e-08,2.45890e-08,-1.28158e-05,-1.79952e-08,2.55178e-08,-1.28111e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,1.60000e+00,-4.03642e-07,1.03754e-05,0.00000e+00,-4.03219e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.76568e-08,2.28656e-08,-1.03673e-05,-1.77674e-08,2.44136e-08,-1.03633e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,1.61000e+00,-3.38602e-07,7.78025e-06,0.00000e+00,-4.32336e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.74948e-08,2.13857e-08,-7.76816e-06,-1.75880e-08,2.34289e-08,-7.76484e-06,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,1.62000e+00,-2.71086e-07,5.01972e-06,0.00000e+00,-4.66783e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.75710e-08,1.98371e-08,-4.96210e-06,-1.74949e-08,2.24016e-08,-4.95953e-06,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,1.63000e+00,-1.99703e-07,2.95742e-06,0.00000e+00,-4.92926e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.69805e-08,1.87061e-08,-1.96535e-06,-1.70752e-08,2.15498e-08,-1.96358e-06,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,1.64000e+00,-1.28115e-07,2.46673e-06,0.00000e+00,-5.00504e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.61270e-08,1.72060e-08,1.13450e-06,-1.65558e-08,2.05494e-08,1.13541e-06,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,1.65000e+00,-5.88815e-08,4.21091e-06,0.00000e+00,-4.86606e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.58507e-08,1.58206e-08,4.20485e-06,-1.62684e-08,1.95405e-08,4.20490e-06,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,1.66000e+00,8.77105e-09,7.10651e-06,0.00000e+00,-4.53147e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.55734e-08,1.50457e-08,7.10463e-06,-1.60028e-08,1.87800e-08,7.10386e-06,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,1.67000e+00,7.53230e-08,9.73191e-06,0.00000e+00,-4.08654e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.49148e-08,1.43594e-08,9.73155e-06,-1.55294e-08,1.80820e-08,9.73003e-06,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,1.68000e+00,1.36890e-07,1.20645e-05,0.00000e+00,-3.64874e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.43581e-08,1.35323e-08,1.20651e-05,-1.51764e-08,1.73430e-08,1.20629e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,1.69000e+00,1.90425e-07,1.41711e-05,0.00000e+00,-3.35634e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.42111e-08,1.25039e-08,1.41725e-05,-1.49803e-08,1.65766e-08,1.41697e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,1.70000e+00,2.38528e-07,1.61802e-05,0.00000e+00,-3.29624e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.42803e-08,1.15660e-08,1.61823e-05,-1.48640e-08,1.59500e-08,1.61790e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,1.71000e+00,2.87536e-07,1.82320e-05,0.00000e+00,-3.44316e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.37062e-08,1.05076e-08,1.82347e-05,-1.44705e-08,1.54282e-08,1.82308e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,1.72000e+00,3.39210e-07,2.04183e-05,0.00000e+00,-3.66074e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.30068e-08,9.00478e-09,2.04215e-05,-1.40255e-08,1.48726e-08,2.04171e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,1.73000e+00,3.90579e-07,2.27323e-05,0.00000e+00,-3.78146e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.26727e-08,7.55808e-09,2.27360e-05,-1.37815e-08,1.44380e-08,2.27311e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,1.74000e+00,4.39943e-07,2.50688e-05,0.00000e+00,-3.70142e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.23263e-08,6.38052e-09,2.50730e-05,-1.35643e-08,1.41930e-08,2.50676e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,1.75000e+00,4.87666e-07,2.72695e-05,0.00000e+00,-3.37438e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.20939e-08,5.47253e-09,2.72741e-05,-1.33979e-08,1.40738e-08,2.72682e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,1.76000e+00,5.31646e-07,2.91861e-05,0.00000e+00,-2.84362e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.17238e-08,4.67273e-09,2.91910e-05,-1.32223e-08,1.38604e-08,2.91848e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,1.77000e+00,5.67105e-07,3.07341e-05,0.00000e+00,-2.23150e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.17556e-08,4.52201e-09,3.07392e-05,-1.32750e-08,1.38224e-08,3.07328e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,1.78000e+00,5.93628e-07,3.19175e-05,0.00000e+00,-1.69854e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.22225e-08,4.40233e-09,3.19227e-05,-1.35042e-08,1.37173e-08,3.19162e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,1.79000e+00,6.16531e-07,3.28237e-05,0.00000e+00,-1.36121e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.22661e-08,4.52449e-09,3.28290e-05,-1.35478e-08,1.36553e-08,3.28224e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,1.80000e+00,6.38131e-07,3.35842e-05,0.00000e+00,-1.21796e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.25341e-08,4.57132e-09,3.35894e-05,-1.37545e-08,1.35187e-08,3.35828e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,1.81000e+00,6.55971e-07,3.43179e-05,0.00000e+00,-1.20931e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.27389e-08,4.95578e-09,3.43231e-05,-1.39646e-08,1.36006e-08,3.43166e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,1.82000e+00,6.69326e-07,3.50859e-05,0.00000e+00,-1.25255e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.27723e-08,5.54981e-09,3.50910e-05,-1.40539e-08,1.38528e-08,3.50845e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,1.83000e+00,6.83025e-07,3.58736e-05,0.00000e+00,-1.24722e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.29298e-08,5.48619e-09,3.58787e-05,-1.42071e-08,1.38123e-08,3.58722e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,1.84000e+00,6.97744e-07,3.65976e-05,0.00000e+00,-1.05994e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.36781e-08,5.77440e-09,3.66027e-05,-1.47407e-08,1.38783e-08,3.65962e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,1.85000e+00,7.07668e-07,3.71306e-05,0.00000e+00,-6.55684e-04,0.00000e+00,0.00000e+00,0.00000e+00,-1.44220e-08,6.34836e-09,3.71356e-05,-1.53256e-08,1.39410e-08,3.71292e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,1.86000e+00,7.10363e-07,3.73505e-05,0.00000e+00,-1.05285e-04,0.00000e+00,0.00000e+00,0.00000e+00,-1.51380e-08,6.86426e-09,3.73554e-05,-1.59037e-08,1.38205e-08,3.73491e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,1.87000e+00,7.08916e-07,3.71887e-05,0.00000e+00,4.88311e-04,0.00000e+00,0.00000e+00,0.00000e+00,-1.61152e-08,7.75492e-09,3.71934e-05,-1.66389e-08,1.37484e-08,3.71873e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,1.88000e+00,7.04529e-07,3.66526e-05,0.00000e+00,1.02102e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.70304e-08,8.72778e-09,3.66571e-05,-1.74334e-08,1.35529e-08,3.66512e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,1.89000e+00,6.94367e-07,3.58200e-05,0.00000e+00,1.41826e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.78517e-08,1.04517e-08,3.58242e-05,-1.82448e-08,1.35966e-08,3.58186e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,1.90000e+00,6.77745e-07,3.48165e-05,0.00000e+00,1.59655e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.91595e-08,1.14038e-08,3.48204e-05,-1.92925e-08,1.33336e-08,3.48151e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,1.91000e+00,6.59954e-07,3.37742e-05,0.00000e+00,1.58274e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.96334e-08,1.24593e-08,3.37777e-05,-1.99544e-08,1.32268e-08,3.37728e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,1.92000e+00,6.41901e-07,3.27821e-05,0.00000e+00,1.48705e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.02507e-08,1.35609e-08,3.27853e-05,-2.07052e-08,1.31972e-08,3.27807e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,1.93000e+00,6.21320e-07,3.18519e-05,0.00000e+00,1.44623e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.14722e-08,1.37762e-08,3.18548e-05,-2.17177e-08,1.28111e-08,3.18505e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,1.94000e+00,5.98571e-07,3.09022e-05,0.00000e+00,1.56536e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.24564e-08,1.41084e-08,3.09049e-05,-2.25797e-08,1.25260e-08,3.09008e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,1.95000e+00,5.76223e-07,2.97935e-05,0.00000e+00,1.90059e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.32179e-08,1.46632e-08,2.97958e-05,-2.32989e-08,1.22938e-08,2.97920e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,1.96000e+00,5.52612e-07,2.83806e-05,0.00000e+00,2.45149e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.34421e-08,1.57473e-08,2.83825e-05,-2.37822e-08,1.21644e-08,2.83791e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,1.97000e+00,5.21194e-07,2.65749e-05,0.00000e+00,3.08853e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.44139e-08,1.70113e-08,2.65764e-05,-2.45668e-08,1.19862e-08,2.65734e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,1.98000e+00,4.80276e-07,2.43902e-05,0.00000e+00,3.61825e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.55424e-08,1.82417e-08,2.43911e-05,-2.52812e-08,1.17410e-08,2.43886e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,1.99000e+00,4.34224e-07,2.19424e-05,0.00000e+00,3.90906e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.54130e-08,1.96320e-08,2.19427e-05,-2.53640e-08,1.15442e-08,2.19407e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,2.00000e+00,3.85467e-07,1.94072e-05,0.00000e+00,3.92065e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.57897e-08,1.99173e-08,1.94067e-05,-2.55886e-08,1.09041e-08,1.94053e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,2.01000e+00,3.35884e-07,1.69515e-05,0.00000e+00,3.71599e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.62652e-08,2.05665e-08,1.69504e-05,-2.57629e-08,1.05525e-08,1.69495e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,2.02000e+00,2.87809e-07,1.46707e-05,0.00000e+00,3.42100e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.64512e-08,2.05768e-08,1.46689e-05,-2.57319e-08,1.00441e-08,1.46686e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,2.03000e+00,2.43825e-07,1.25551e-05,0.00000e+00,3.21619e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.61133e-08,2.00263e-08,1.25526e-05,-2.54306e-08,9.38447e-09,1.25527e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,2.04000e+00,2.00695e-07,1.04926e-05,0.00000e+00,3.24879e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.54861e-08,1.97871e-08,1.04893e-05,-2.49424e-08,8.89229e-09,1.04899e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,2.05000e+00,1.53251e-07,8.31944e-06,0.00000e+00,3.54109e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.56263e-08,1.95051e-08,8.31525e-06,-2.48272e-08,8.31859e-09,8.31631e-06,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,2.06000e+00,1.00089e-07,5.89131e-06,0.00000e+00,4.00637e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.54800e-08,1.94038e-08,5.88500e-06,-2.45252e-08,7.78608e-09,5.88657e-06,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,2.07000e+00,4.23352e-08,3.18952e-06,0.00000e+00,4.50760e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.49325e-08,1.91441e-08,3.12817e-06,-2.40499e-08,7.11140e-09,3.13034e-06,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,2.08000e+00,-1.97329e-08,5.68642e-07,0.00000e+00,4.89294e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.48695e-08,1.88549e-08,7.76647e-08,-2.38653e-08,6.49590e-09,8.05106e-08,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,2.09000e+00,-8.62549e-08,3.14073e-06,0.00000e+00,5.04378e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.47490e-08,1.83800e-08,-3.13932e-06,-2.36657e-08,5.86567e-09,-3.13575e-06,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,2.10000e+00,-1.55041e-07,6.34345e-06,0.00000e+00,4.91465e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.47574e-08,1.75867e-08,-6.34539e-06,-2.36169e-08,5.28598e-09,-6.34107e-06,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,2.11000e+00,-2.23038e-07,9.37333e-06,0.00000e+00,4.56958e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.41135e-08,1.66154e-08,-9.37668e-06,-2.33324e-08,4.89985e-09,-9.37166e-06,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,2.12000e+00,-2.88789e-07,1.21313e-05,0.00000e+00,4.14756e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.38780e-08,1.63020e-08,-1.21355e-05,-2.32910e-08,4.99524e-09,-1.21298e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,2.13000e+00,-3.53242e-07,1.46179e-05,0.00000e+00,3.80056e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.37556e-08,1.55382e-08,-1.46225e-05,-2.33450e-08,5.04735e-09,-1.46163e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,2.14000e+00,-4.17086e-07,1.69280e-05,0.00000e+00,3.64471e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.30512e-08,1.50585e-08,-1.69329e-05,-2.31320e-08,5.25942e-09,-1.69262e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,2.15000e+00,-4.78110e-07,1.92136e-05,0.00000e+00,3.71720e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.25633e-08,1.50229e-08,-1.92186e-05,-2.30365e-08,5.63998e-09,-1.92114e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,2.16000e+00,-5.38406e-07,2.16203e-05,0.00000e+00,3.99908e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.20950e-08,1.57316e-08,-2.16254e-05,-2.29787e-08,6.31181e-09,-2.16177e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,2.17000e+00,-6.02590e-07,2.42319e-05,0.00000e+00,4.35225e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.20784e-08,1.65923e-08,-2.42371e-05,-2.32200e-08,6.99628e-09,-2.42289e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,2.18000e+00,-6.70722e-07,2.70301e-05,0.00000e+00,4.60847e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.18449e-08,1.78894e-08,-2.70352e-05,-2.34310e-08,7.82763e-09,-2.70264e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,2.19000e+00,-7.40076e-07,2.98968e-05,0.00000e+00,4.61845e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.06220e-08,1.95813e-08,-2.99017e-05,-2.31948e-08,8.78644e-09,-2.98922e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,2.20000e+00,-8.06394e-07,3.26558e-05,0.00000e+00,4.35750e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.99673e-08,2.10532e-08,-3.26602e-05,-2.32673e-08,9.58929e-09,-3.26501e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,2.21000e+00,-8.70134e-07,3.51386e-05,0.00000e+00,3.88644e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.89658e-08,2.29737e-08,-3.51421e-05,-2.31856e-08,1.05753e-08,-3.51314e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,2.22000e+00,-9.29656e-07,3.72456e-05,0.00000e+00,3.32164e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.73939e-08,2.50884e-08,-3.72478e-05,-2.27119e-08,1.15341e-08,-3.72367e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,2.23000e+00,-9.80171e-07,3.89830e-05,0.00000e+00,2.81567e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.53455e-08,2.72241e-08,-3.89838e-05,-2.18091e-08,1.24174e-08,-3.89723e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,2.24000e+00,-1.01995e-06,4.04532e-05,0.00000e+00,2.51143e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.37089e-08,2.94488e-08,-4.04524e-05,-2.09297e-08,1.32597e-08,-4.04406e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,2.25000e+00,-1.05450e-06,4.18155e-05,0.00000e+00,2.47897e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.20185e-08,3.21256e-08,-4.18131e-05,-1.99826e-08,1.41758e-08,-4.18010e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,2.26000e+00,-1.09107e-06,4.32162e-05,0.00000e+00,2.63578e-03,0.00000e+00,0.00000e+00,0.00000e+00,-9.98540e-09,3.47669e-08,-4.32122e-05,-1.88486e-08,1.49401e-08,-4.31999e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,2.27000e+00,-1.13033e-06,4.47254e-05,0.00000e+00,2.82522e-03,0.00000e+00,0.00000e+00,0.00000e+00,-8.14341e-09,3.75847e-08,-4.47198e-05,-1.78418e-08,1.56496e-08,-4.47072e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,2.28000e+00,-1.17122e-06,4.63114e-05,0.00000e+00,2.89814e-03,0.00000e+00,0.00000e+00,0.00000e+00,-6.76324e-09,4.07149e-08,-4.63041e-05,-1.71427e-08,1.63687e-08,-4.62911e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,2.29000e+00,-1.21325e-06,4.78522e-05,0.00000e+00,2.75088e-03,0.00000e+00,0.00000e+00,0.00000e+00,-5.37363e-09,4.39753e-08,-4.78428e-05,-1.65807e-08,1.70806e-08,-4.78295e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,2.30000e+00,-1.25319e-06,4.91905e-05,0.00000e+00,2.35960e-03,0.00000e+00,0.00000e+00,0.00000e+00,-3.93065e-09,4.66955e-08,-4.91787e-05,-1.60562e-08,1.75801e-08,-4.91650e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,2.31000e+00,-1.28510e-06,5.01977e-05,0.00000e+00,1.79529e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.00366e-09,4.91984e-08,-5.01832e-05,-1.52298e-08,1.81549e-08,-5.01693e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,2.32000e+00,-1.30696e-06,5.08161e-05,0.00000e+00,1.20060e-03,0.00000e+00,0.00000e+00,0.00000e+00,-5.85118e-10,5.17635e-08,-5.07989e-05,-1.45174e-08,1.89677e-08,-5.07848e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,2.33000e+00,-1.32121e-06,5.10719e-05,0.00000e+00,7.02997e-04,0.00000e+00,0.00000e+00,0.00000e+00,3.88674e-10,5.31595e-08,-5.10521e-05,-1.38532e-08,1.94828e-08,-5.10380e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,2.34000e+00,-1.32961e-06,5.10593e-05,0.00000e+00,3.70207e-04,0.00000e+00,0.00000e+00,0.00000e+00,1.30329e-09,5.42382e-08,-5.10375e-05,-1.30493e-08,2.01035e-08,-5.10233e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,2.35000e+00,-1.33302e-06,5.09048e-05,0.00000e+00,2.22130e-04,0.00000e+00,0.00000e+00,0.00000e+00,2.06094e-09,5.49550e-08,-5.08814e-05,-1.21854e-08,2.07035e-08,-5.08673e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,2.36000e+00,-1.33286e-06,5.07237e-05,0.00000e+00,2.26961e-04,0.00000e+00,0.00000e+00,0.00000e+00,2.21588e-09,5.52946e-08,-5.06993e-05,-1.15958e-08,2.12465e-08,-5.06852e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,2.37000e+00,-1.33288e-06,5.05788e-05,0.00000e+00,2.86278e-04,0.00000e+00,0.00000e+00,0.00000e+00,1.69044e-09,5.48865e-08,-5.05537e-05,-1.14434e-08,2.15150e-08,-5.05397e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,2.38000e+00,-1.33411e-06,5.04547e-05,0.00000e+00,2.69424e-04,0.00000e+00,0.00000e+00,0.00000e+00,1.03675e-09,5.49472e-08,-5.04292e-05,-1.14597e-08,2.20722e-08,-5.04152e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,2.39000e+00,-1.33423e-06,5.02652e-05,0.00000e+00,7.24005e-05,0.00000e+00,0.00000e+00,0.00000e+00,8.93414e-10,5.51403e-08,-5.02393e-05,-1.12780e-08,2.28043e-08,-5.02253e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,2.40000e+00,-1.32884e-06,4.98796e-05,0.00000e+00,-3.41330e-04,0.00000e+00,0.00000e+00,0.00000e+00,2.94458e-10,5.44621e-08,-4.98533e-05,-1.13686e-08,2.33070e-08,-4.98394e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,2.41000e+00,-1.31589e-06,4.91770e-05,0.00000e+00,-9.09194e-04,0.00000e+00,0.00000e+00,0.00000e+00,-2.17802e-10,5.41035e-08,-4.91503e-05,-1.14090e-08,2.41778e-08,-4.91366e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,2.42000e+00,-1.29606e-06,4.80901e-05,0.00000e+00,-1.53063e-03,0.00000e+00,0.00000e+00,0.00000e+00,-7.89685e-10,5.30934e-08,-4.80632e-05,-1.13595e-08,2.49832e-08,-4.80497e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,2.43000e+00,-1.26875e-06,4.66375e-05,0.00000e+00,-2.07224e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.47359e-09,5.19237e-08,-4.66108e-05,-1.13032e-08,2.59439e-08,-4.65977e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,2.44000e+00,-1.23462e-06,4.49195e-05,0.00000e+00,-2.42401e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.45474e-09,5.03114e-08,-4.48936e-05,-1.13498e-08,2.68159e-08,-4.48808e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,2.45000e+00,-1.19663e-06,4.30858e-05,0.00000e+00,-2.52984e-03,0.00000e+00,0.00000e+00,0.00000e+00,-3.73274e-09,4.87444e-08,-4.30613e-05,-1.15337e-08,2.77111e-08,-4.30490e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,2.46000e+00,-1.15701e-06,4.12872e-05,0.00000e+00,-2.43714e-03,0.00000e+00,0.00000e+00,0.00000e+00,-5.23099e-09,4.70365e-08,-4.12645e-05,-1.19223e-08,2.84515e-08,-4.12526e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,2.47000e+00,-1.11682e-06,3.96130e-05,0.00000e+00,-2.26826e-03,0.00000e+00,0.00000e+00,0.00000e+00,-6.68543e-09,4.51641e-08,-3.95925e-05,-1.24576e-08,2.89761e-08,-3.95810e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,2.48000e+00,-1.07698e-06,3.80557e-05,0.00000e+00,-2.17098e-03,0.00000e+00,0.00000e+00,0.00000e+00,-8.25797e-09,4.42596e-08,-3.80374e-05,-1.32138e-08,2.97954e-08,-3.80263e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,2.49000e+00,-1.03809e-06,3.65076e-05,0.00000e+00,-2.28881e-03,0.00000e+00,0.00000e+00,0.00000e+00,-9.58340e-09,4.29499e-08,-3.64912e-05,-1.39155e-08,3.02887e-08,-3.64805e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,2.50000e+00,-9.97604e-07,3.48011e-05,0.00000e+00,-2.68005e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.08793e-08,4.14070e-08,-3.47864e-05,-1.46080e-08,3.06261e-08,-3.47761e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,2.51000e+00,-9.50321e-07,3.27811e-05,0.00000e+00,-3.27751e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.19889e-08,3.97057e-08,-3.27676e-05,-1.52057e-08,3.08822e-08,-3.27579e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,2.52000e+00,-8.93925e-07,3.03747e-05,0.00000e+00,-3.90772e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.30457e-08,3.79151e-08,-3.03623e-05,-1.57042e-08,3.10705e-08,-3.03531e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,2.53000e+00,-8.30091e-07,2.76266e-05,0.00000e+00,-4.39068e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.39924e-08,3.58670e-08,-2.76151e-05,-1.60693e-08,3.10579e-08,-2.76065e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,2.54000e+00,-7.61266e-07,2.46774e-05,0.00000e+00,-4.61869e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.47437e-08,3.41069e-08,-2.46668e-05,-1.62979e-08,3.10202e-08,-2.46590e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,2.55000e+00,-6.90172e-07,2.17114e-05,0.00000e+00,-4.55737e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.55112e-08,3.22887e-08,-2.17017e-05,-1.65332e-08,3.06700e-08,-2.16946e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,2.56000e+00,-6.20406e-07,1.88904e-05,0.00000e+00,-4.28503e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.60899e-08,3.09008e-08,-1.88816e-05,-1.66974e-08,3.02461e-08,-1.88753e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,2.57000e+00,-5.54905e-07,1.62932e-05,0.00000e+00,-3.95874e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.64252e-08,2.95092e-08,-1.62851e-05,-1.67802e-08,2.96036e-08,-1.62795e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,2.58000e+00,-4.93236e-07,1.38910e-05,0.00000e+00,-3.74459e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.66880e-08,2.82833e-08,-1.38835e-05,-1.68501e-08,2.88744e-08,-1.38785e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,2.59000e+00,-4.32094e-07,1.15718e-05,0.00000e+00,-3.74020e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.67940e-08,2.69902e-08,-1.15642e-05,-1.68471e-08,2.79999e-08,-1.15598e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,2.60000e+00,-3.70201e-07,9.19001e-06,0.00000e+00,-3.94862e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.68686e-08,2.59122e-08,-9.18081e-06,-1.68577e-08,2.72188e-08,-9.17707e-06,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,2.61000e+00,-3.06096e-07,6.62705e-06,0.00000e+00,-4.30955e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.68874e-08,2.43676e-08,-6.60947e-06,-1.67999e-08,2.62444e-08,-6.60642e-06,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,2.62000e+00,-2.38076e-07,4.03441e-06,0.00000e+00,-4.69638e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.68582e-08,2.29586e-08,-3.79470e-06,-1.67032e-08,2.53427e-08,-3.79241e-06,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,2.63000e+00,-1.66631e-07,2.56573e-06,0.00000e+00,-4.96359e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.60244e-08,2.18349e-08,-7.72517e-07,-1.61882e-08,2.45195e-08,-7.71038e-07,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,2.64000e+00,-9.39115e-08,2.68742e-06,0.00000e+00,-5.01772e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.55313e-08,2.05208e-08,2.34411e-06,-1.58355e-08,2.35748e-08,2.34473e-06,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,2.65000e+00,-2.31420e-08,5.41124e-06,0.00000e+00,-4.83472e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.49993e-08,1.91109e-08,5.40773e-06,-1.54500e-08,2.25444e-08,5.40750e-06,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,2.66000e+00,4.33871e-08,8.28284e-06,0.00000e+00,-4.47050e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.43308e-08,1.76857e-08,8.28166e-06,-1.49470e-08,2.14890e-08,8.28060e-06,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,2.67000e+00,1.06226e-07,1.08814e-05,0.00000e+00,-4.02922e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.38622e-08,1.69543e-08,1.08815e-05,-1.45621e-08,2.07829e-08,1.08797e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,2.68000e+00,1.65180e-07,1.31998e-05,0.00000e+00,-3.62790e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.34556e-08,1.62331e-08,1.32008e-05,-1.42107e-08,2.00825e-08,1.31983e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,2.69000e+00,2.19730e-07,1.53104e-05,0.00000e+00,-3.37261e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.32485e-08,1.50239e-08,1.53121e-05,-1.39418e-08,1.92280e-08,1.53091e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,2.70000e+00,2.70397e-07,1.73361e-05,0.00000e+00,-3.32061e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.30377e-08,1.39560e-08,1.73384e-05,-1.36869e-08,1.85367e-08,1.73348e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,2.71000e+00,3.19911e-07,1.94059e-05,0.00000e+00,-3.44910e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.23701e-08,1.27292e-08,1.94088e-05,-1.32025e-08,1.79008e-08,1.94047e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,2.72000e+00,3.70512e-07,2.15986e-05,0.00000e+00,-3.64440e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.17826e-08,1.13500e-08,2.16020e-05,-1.27595e-08,1.73215e-08,2.15974e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,2.73000e+00,4.22053e-07,2.39062e-05,0.00000e+00,-3.75979e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.12182e-08,9.82861e-09,2.39101e-05,-1.23569e-08,1.67899e-08,2.39050e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,2.74000e+00,4.71796e-07,2.62328e-05,0.00000e+00,-3.67201e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.08262e-08,8.23098e-09,2.62372e-05,-1.20548e-08,1.62660e-08,2.62316e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,2.75000e+00,5.17524e-07,2.84293e-05,0.00000e+00,-3.34599e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.03306e-08,6.93043e-09,2.84340e-05,-1.17149e-08,1.58487e-08,2.84280e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,2.76000e+00,5.58753e-07,3.03454e-05,0.00000e+00,-2.82149e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.03323e-08,5.92511e-09,3.03505e-05,-1.16248e-08,1.54812e-08,3.03442e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,2.77000e+00,5.94064e-07,3.18870e-05,0.00000e+00,-2.20650e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.00952e-08,5.51995e-09,3.18922e-05,-1.14481e-08,1.52624e-08,3.18857e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,2.78000e+00,6.21445e-07,3.30540e-05,0.00000e+00,-1.65525e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.00201e-08,5.50869e-09,3.30593e-05,-1.13546e-08,1.50865e-08,3.30526e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,2.79000e+00,6.41523e-07,3.39352e-05,0.00000e+00,-1.29000e-03,0.00000e+00,0.00000e+00,0.00000e+00,-9.72406e-09,5.55616e-09,3.39406e-05,-1.11545e-08,1.48740e-08,3.39339e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,2.80000e+00,6.57983e-07,3.46706e-05,0.00000e+00,-1.16003e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.02736e-08,5.85296e-09,3.46759e-05,-1.14000e-08,1.47591e-08,3.46692e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,2.81000e+00,6.74615e-07,3.53945e-05,0.00000e+00,-1.20844e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.00970e-08,5.92845e-09,3.53998e-05,-1.12938e-08,1.46098e-08,3.53931e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,2.82000e+00,6.92292e-07,3.61770e-05,0.00000e+00,-1.29363e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.00373e-08,5.89046e-09,3.61822e-05,-1.12819e-08,1.44748e-08,3.61756e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,2.83000e+00,7.09501e-07,3.69895e-05,0.00000e+00,-1.26799e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.04502e-08,6.29430e-09,3.69947e-05,-1.15585e-08,1.45421e-08,3.69882e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,2.84000e+00,7.24449e-07,3.77222e-05,0.00000e+00,-1.03943e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.09879e-08,6.21632e-09,3.77273e-05,-1.19200e-08,1.43352e-08,3.77208e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,2.85000e+00,7.35064e-07,3.82334e-05,0.00000e+00,-5.94677e-04,0.00000e+00,0.00000e+00,0.00000e+00,-1.16254e-08,5.95142e-09,3.82385e-05,-1.23800e-08,1.39205e-08,3.82320e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,2.86000e+00,7.38560e-07,3.84055e-05,0.00000e+00,-6.99786e-06,0.00000e+00,0.00000e+00,0.00000e+00,-1.22280e-08,6.93415e-09,3.84105e-05,-1.28820e-08,1.39609e-08,3.84041e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,2.87000e+00,7.35091e-07,3.81871e-05,0.00000e+00,5.95343e-04,0.00000e+00,0.00000e+00,0.00000e+00,-1.30495e-08,8.23338e-09,3.81919e-05,-1.35680e-08,1.39656e-08,3.81857e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,2.88000e+00,7.26737e-07,3.76098e-05,0.00000e+00,1.08851e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.39623e-08,9.01449e-09,3.76142e-05,-1.43392e-08,1.36398e-08,3.76083e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,2.89000e+00,7.14919e-07,3.67746e-05,0.00000e+00,1.40262e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.47220e-08,9.77754e-09,3.67788e-05,-1.51058e-08,1.32522e-08,3.67732e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,2.90000e+00,6.99881e-07,3.58113e-05,0.00000e+00,1.52172e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.56443e-08,1.11857e-08,3.58151e-05,-1.59957e-08,1.31876e-08,3.58099e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,2.91000e+00,6.82635e-07,3.48351e-05,0.00000e+00,1.49480e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.69057e-08,1.25140e-08,3.48386e-05,-1.70953e-08,1.31825e-08,3.48337e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,2.92000e+00,6.64308e-07,3.39058e-05,0.00000e+00,1.42484e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.79495e-08,1.27692e-08,3.39091e-05,-1.80909e-08,1.27878e-08,3.39044e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,2.93000e+00,6.45623e-07,3.30046e-05,0.00000e+00,1.43681e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.90730e-08,1.31907e-08,3.30075e-05,-1.91109e-08,1.25046e-08,3.30031e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,2.94000e+00,6.25433e-07,3.20397e-05,0.00000e+00,1.62669e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.99094e-08,1.39365e-08,3.20424e-05,-1.99790e-08,1.23770e-08,3.20382e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,2.95000e+00,6.02030e-07,3.08797e-05,0.00000e+00,2.02134e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.06494e-08,1.44682e-08,3.08821e-05,-2.07966e-08,1.20997e-08,3.08782e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,2.96000e+00,5.74163e-07,2.94060e-05,0.00000e+00,2.56332e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.17382e-08,1.53164e-08,2.94080e-05,-2.17273e-08,1.18882e-08,2.94044e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,2.97000e+00,5.39374e-07,2.75590e-05,0.00000e+00,3.14897e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.21290e-08,1.64631e-08,2.75604e-05,-2.22589e-08,1.16886e-08,2.75573e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,2.98000e+00,4.97858e-07,2.53678e-05,0.00000e+00,3.61488e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.26723e-08,1.80154e-08,2.53687e-05,-2.27952e-08,1.16193e-08,2.53661e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,2.99000e+00,4.53521e-07,2.29461e-05,0.00000e+00,3.85741e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.35612e-08,1.94151e-08,2.29463e-05,-2.34029e-08,1.14711e-08,2.29442e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,3.00000e+00,4.08332e-07,2.04513e-05,0.00000e+00,3.86107e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.43654e-08,2.00537e-08,2.04508e-05,-2.39240e-08,1.10161e-08,2.04493e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,3.01000e+00,3.61879e-07,1.80282e-05,0.00000e+00,3.68352e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.46515e-08,2.03797e-08,1.80269e-05,-2.40867e-08,1.05155e-08,1.80260e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,3.02000e+00,3.14463e-07,1.57586e-05,0.00000e+00,3.43669e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.46861e-08,2.03630e-08,1.57566e-05,-2.40387e-08,9.99645e-09,1.57562e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,3.03000e+00,2.67997e-07,1.36282e-05,0.00000e+00,3.27389e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.45186e-08,2.04841e-08,1.36256e-05,-2.38691e-08,9.61564e-09,1.36257e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,3.04000e+00,2.22679e-07,1.15293e-05,0.00000e+00,3.32608e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.45390e-08,2.00668e-08,1.15260e-05,-2.37172e-08,9.00731e-09,1.15265e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,3.05000e+00,1.75015e-07,9.30599e-06,0.00000e+00,3.62419e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.44142e-08,1.97624e-08,9.30177e-06,-2.34464e-08,8.41886e-09,9.30275e-06,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,3.06000e+00,1.22368e-07,6.82586e-06,0.00000e+00,4.08263e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.41155e-08,1.97937e-08,6.81999e-06,-2.30956e-08,7.94551e-09,6.82150e-06,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,3.07000e+00,6.34706e-08,4.06227e-06,0.00000e+00,4.56197e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.37812e-08,1.95633e-08,4.02547e-06,-2.27427e-08,7.28585e-09,4.02759e-06,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,3.08000e+00,-1.56050e-09,1.21328e-06,0.00000e+00,4.89319e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.36539e-08,1.91749e-08,9.66300e-07,-2.24701e-08,6.56891e-09,9.69096e-07,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,3.09000e+00,-6.90663e-08,2.22345e-06,0.00000e+00,4.96949e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.33861e-08,1.86199e-08,-2.21852e-06,-2.21682e-08,5.90728e-09,-2.21500e-06,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,3.10000e+00,-1.36453e-07,5.35641e-06,0.00000e+00,4.79506e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.30966e-08,1.79774e-08,-5.35747e-06,-2.19141e-08,5.39203e-09,-5.35323e-06,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,3.11000e+00,-2.01902e-07,8.31104e-06,0.00000e+00,4.46263e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.27985e-08,1.71734e-08,-8.31394e-06,-2.17621e-08,5.01904e-09,-8.30903e-06,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,3.12000e+00,-2.65041e-07,1.10271e-05,0.00000e+00,4.11180e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.24011e-08,1.61771e-08,-1.10310e-05,-2.15753e-08,4.72646e-09,-1.10254e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,3.13000e+00,-3.26271e-07,1.35345e-05,0.00000e+00,3.86118e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.20060e-08,1.54979e-08,-1.35390e-05,-2.14238e-08,4.71970e-09,-1.35329e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,3.14000e+00,-3.87405e-07,1.59304e-05,0.00000e+00,3.79730e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.16010e-08,1.52268e-08,-1.59353e-05,-2.12838e-08,4.94811e-09,-1.59287e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,3.15000e+00,-4.50499e-07,1.83407e-05,0.00000e+00,3.91954e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.10434e-08,1.52377e-08,-1.83459e-05,-2.11279e-08,5.28807e-09,-1.83387e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,3.16000e+00,-5.15623e-07,2.08625e-05,0.00000e+00,4.14749e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.07188e-08,1.54664e-08,-2.08677e-05,-2.10988e-08,5.71089e-09,-2.08601e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,3.17000e+00,-5.82238e-07,2.35264e-05,0.00000e+00,4.36778e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.01072e-08,1.61359e-08,-2.35317e-05,-2.09772e-08,6.30784e-09,-2.35235e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,3.18000e+00,-6.49425e-07,2.62881e-05,0.00000e+00,4.48018e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.95416e-08,1.74294e-08,-2.62934e-05,-2.09785e-08,7.17844e-09,-2.62845e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,3.19000e+00,-7.17588e-07,2.90427e-05,0.00000e+00,4.41230e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.88242e-08,1.88307e-08,-2.90477e-05,-2.09757e-08,8.04314e-09,-2.90383e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,3.20000e+00,-7.84022e-07,3.16615e-05,0.00000e+00,4.14612e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.78220e-08,2.03146e-08,-3.16660e-05,-2.08615e-08,8.93043e-09,-3.16560e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,3.21000e+00,-8.44747e-07,3.40356e-05,0.00000e+00,3.73943e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.67967e-08,2.23333e-08,-3.40393e-05,-2.06877e-08,1.00084e-08,-3.40288e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,3.22000e+00,-8.99259e-07,3.61133e-05,0.00000e+00,3.31223e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.56121e-08,2.42065e-08,-3.61160e-05,-2.03807e-08,1.08905e-08,-3.61050e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,3.23000e+00,-9.49503e-07,3.79157e-05,0.00000e+00,2.96395e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.41589e-08,2.62699e-08,-3.79170e-05,-1.98507e-08,1.17750e-08,-3.79057e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,3.24000e+00,-9.95144e-07,3.95217e-05,0.00000e+00,2.74964e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.26658e-08,2.87627e-08,-3.95217e-05,-1.91768e-08,1.27627e-08,-3.95100e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,3.25000e+00,-1.03615e-06,4.10363e-05,0.00000e+00,2.69134e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.10126e-08,3.13043e-08,-4.10348e-05,-1.83287e-08,1.36470e-08,-4.10228e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,3.26000e+00,-1.07509e-06,4.25488e-05,0.00000e+00,2.74819e-03,0.00000e+00,0.00000e+00,0.00000e+00,-9.37695e-09,3.40740e-08,-4.25458e-05,-1.75013e-08,1.45151e-08,-4.25335e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,3.27000e+00,-1.11491e-06,4.40971e-05,0.00000e+00,2.82123e-03,0.00000e+00,0.00000e+00,0.00000e+00,-7.68511e-09,3.70246e-08,-4.40925e-05,-1.67334e-08,1.53534e-08,-4.40799e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,3.28000e+00,-1.15506e-06,4.56455e-05,0.00000e+00,2.78534e-03,0.00000e+00,0.00000e+00,0.00000e+00,-6.29318e-09,4.00921e-08,-4.56392e-05,-1.62087e-08,1.62051e-08,-4.56262e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,3.29000e+00,-1.19343e-06,4.70953e-05,0.00000e+00,2.57000e-03,0.00000e+00,0.00000e+00,0.00000e+00,-4.96820e-09,4.32236e-08,-4.70868e-05,-1.57754e-08,1.70302e-08,-4.70735e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,3.30000e+00,-1.22895e-06,4.83239e-05,0.00000e+00,2.17540e-03,0.00000e+00,0.00000e+00,0.00000e+00,-3.51070e-09,4.61787e-08,-4.83131e-05,-1.53041e-08,1.78029e-08,-4.82995e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,3.31000e+00,-1.25889e-06,4.92351e-05,0.00000e+00,1.65752e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.52311e-09,4.86982e-08,-4.92217e-05,-1.50386e-08,1.84936e-08,-4.92079e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,3.32000e+00,-1.28002e-06,4.97956e-05,0.00000e+00,1.12968e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.52698e-09,5.09190e-08,-4.97796e-05,-1.46345e-08,1.92561e-08,-4.97657e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,3.33000e+00,-1.29267e-06,5.00486e-05,0.00000e+00,7.12430e-04,0.00000e+00,0.00000e+00,0.00000e+00,-6.62022e-10,5.27721e-08,-5.00303e-05,-1.41463e-08,2.00750e-08,-5.00164e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,3.34000e+00,-1.30018e-06,5.00943e-05,0.00000e+00,4.75037e-04,0.00000e+00,0.00000e+00,0.00000e+00,-1.07803e-10,5.42635e-08,-5.00742e-05,-1.36942e-08,2.08847e-08,-5.00602e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,3.35000e+00,-1.30628e-06,5.00480e-05,0.00000e+00,4.03461e-04,0.00000e+00,0.00000e+00,0.00000e+00,4.89523e-12,5.51703e-08,-5.00264e-05,-1.34087e-08,2.16017e-08,-5.00124e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,3.36000e+00,-1.31223e-06,4.99934e-05,0.00000e+00,4.16629e-04,0.00000e+00,0.00000e+00,0.00000e+00,-2.63504e-10,5.54854e-08,-4.99708e-05,-1.32993e-08,2.21637e-08,-4.99568e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,3.37000e+00,-1.31698e-06,4.99514e-05,0.00000e+00,4.05337e-04,0.00000e+00,0.00000e+00,0.00000e+00,-3.75883e-10,5.57975e-08,-4.99280e-05,-1.31513e-08,2.27933e-08,-4.99141e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,3.38000e+00,-1.31980e-06,4.98701e-05,0.00000e+00,2.73395e-04,0.00000e+00,0.00000e+00,0.00000e+00,-7.51852e-10,5.61383e-08,-4.98461e-05,-1.32013e-08,2.35274e-08,-4.98322e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,3.39000e+00,-1.31914e-06,4.96461e-05,0.00000e+00,-3.91176e-05,0.00000e+00,0.00000e+00,0.00000e+00,-1.26251e-09,5.59749e-08,-4.96215e-05,-1.33456e-08,2.41392e-08,-4.96076e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,3.40000e+00,-1.31146e-06,4.91674e-05,0.00000e+00,-5.20851e-04,0.00000e+00,0.00000e+00,0.00000e+00,-1.78321e-09,5.56284e-08,-4.91422e-05,-1.34690e-08,2.49087e-08,-4.91284e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,3.41000e+00,-1.29471e-06,4.83580e-05,0.00000e+00,-1.08182e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.51170e-09,5.52052e-08,-4.83324e-05,-1.36175e-08,2.58870e-08,-4.83188e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,3.42000e+00,-1.27088e-06,4.72025e-05,0.00000e+00,-1.61395e-03,0.00000e+00,0.00000e+00,0.00000e+00,-3.66336e-09,5.44835e-08,-4.71768e-05,-1.38808e-08,2.69292e-08,-4.71635e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,3.43000e+00,-1.24268e-06,4.57541e-05,0.00000e+00,-2.02365e-03,0.00000e+00,0.00000e+00,0.00000e+00,-4.62255e-09,5.31348e-08,-4.57288e-05,-1.39654e-08,2.78624e-08,-4.57158e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,3.44000e+00,-1.21051e-06,4.41177e-05,0.00000e+00,-2.26530e-03,0.00000e+00,0.00000e+00,0.00000e+00,-5.72914e-09,5.19280e-08,-4.40932e-05,-1.41033e-08,2.89575e-08,-4.40806e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,3.45000e+00,-1.17464e-06,4.24108e-05,0.00000e+00,-2.34118e-03,0.00000e+00,0.00000e+00,0.00000e+00,-6.80513e-09,5.03290e-08,-4.23877e-05,-1.42610e-08,2.98115e-08,-4.23755e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,3.46000e+00,-1.13729e-06,4.07254e-05,0.00000e+00,-2.30322e-03,0.00000e+00,0.00000e+00,0.00000e+00,-8.35788e-09,4.87644e-08,-4.07041e-05,-1.47280e-08,3.05880e-08,-4.06923e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,3.47000e+00,-1.09935e-06,3.90964e-05,0.00000e+00,-2.26188e-03,0.00000e+00,0.00000e+00,0.00000e+00,-9.41228e-09,4.73324e-08,-3.90770e-05,-1.50623e-08,3.13233e-08,-3.90656e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,3.48000e+00,-1.05978e-06,3.74888e-05,0.00000e+00,-2.31881e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.05003e-08,4.59114e-08,-3.74714e-05,-1.55233e-08,3.19353e-08,-3.74604e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,3.49000e+00,-1.01761e-06,3.58098e-05,0.00000e+00,-2.54095e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.18761e-08,4.47236e-08,-3.57940e-05,-1.61923e-08,3.25453e-08,-3.57835e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,3.50000e+00,-9.72057e-07,3.39449e-05,0.00000e+00,-2.92630e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.30953e-08,4.32870e-08,-3.39307e-05,-1.67847e-08,3.29573e-08,-3.39205e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,3.51000e+00,-9.21758e-07,3.18070e-05,0.00000e+00,-3.41459e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.41675e-08,4.13734e-08,-3.17940e-05,-1.72697e-08,3.30987e-08,-3.17844e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,3.52000e+00,-8.65309e-07,2.93731e-05,0.00000e+00,-3.88408e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.53767e-08,3.96342e-08,-2.93613e-05,-1.77715e-08,3.32671e-08,-2.93523e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,3.53000e+00,-8.03847e-07,2.66992e-05,0.00000e+00,-4.21940e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.63783e-08,3.79070e-08,-2.66884e-05,-1.81346e-08,3.33154e-08,-2.66800e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,3.54000e+00,-7.39359e-07,2.38994e-05,0.00000e+00,-4.35574e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.69189e-08,3.62998e-08,-2.38895e-05,-1.82484e-08,3.32252e-08,-2.38819e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,3.55000e+00,-6.73922e-07,2.11045e-05,0.00000e+00,-4.30168e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.74459e-08,3.46416e-08,-2.10956e-05,-1.83478e-08,3.28801e-08,-2.10886e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,3.56000e+00,-6.08040e-07,1.84144e-05,0.00000e+00,-4.13645e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.79119e-08,3.31256e-08,-1.84063e-05,-1.84327e-08,3.23767e-08,-1.84000e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,3.57000e+00,-5.41938e-07,1.58630e-05,0.00000e+00,-3.96569e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.81973e-08,3.17869e-08,-1.58555e-05,-1.84827e-08,3.17476e-08,-1.58499e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,3.58000e+00,-4.77014e-07,1.34115e-05,0.00000e+00,-3.88624e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.81718e-08,3.04959e-08,-1.34041e-05,-1.83969e-08,3.09906e-08,-1.33992e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,3.59000e+00,-4.13554e-07,1.09679e-05,0.00000e+00,-3.96420e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.80172e-08,2.89712e-08,-1.09599e-05,-1.82678e-08,3.00523e-08,-1.09556e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,3.60000e+00,-3.49116e-07,8.42955e-06,0.00000e+00,-4.19365e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.81463e-08,2.75034e-08,-8.41864e-06,-1.82516e-08,2.91017e-08,-8.41506e-06,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,3.61000e+00,-2.81595e-07,5.74037e-06,0.00000e+00,-4.48857e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.82850e-08,2.62318e-08,-5.70972e-06,-1.82127e-08,2.82221e-08,-5.70686e-06,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,3.62000e+00,-2.11822e-07,3.39201e-06,0.00000e+00,-4.73370e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.80257e-08,2.50998e-08,-2.82824e-06,-1.79778e-08,2.73948e-08,-2.82616e-06,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,3.63000e+00,-1.41046e-07,2.40785e-06,0.00000e+00,-4.84300e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.74484e-08,2.39193e-08,1.61636e-07,-1.75685e-08,2.65188e-08,1.62897e-07,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,3.64000e+00,-7.06237e-08,3.17382e-06,0.00000e+00,-4.78077e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.67926e-08,2.26614e-08,3.15619e-06,-1.71092e-08,2.55688e-08,3.15662e-06,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,3.65000e+00,-2.47996e-09,6.05277e-06,0.00000e+00,-4.56681e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.63007e-08,2.14236e-08,6.04991e-06,-1.67145e-08,2.45746e-08,6.04953e-06,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,3.66000e+00,6.14696e-08,8.77205e-06,0.00000e+00,-4.27043e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.59444e-08,2.03370e-08,8.77109e-06,-1.63688e-08,2.36586e-08,8.76993e-06,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,3.67000e+00,1.20571e-07,1.12984e-05,0.00000e+00,-3.97516e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.53736e-08,1.89910e-08,1.12987e-05,-1.59157e-08,2.26844e-08,1.12968e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,3.68000e+00,1.76966e-07,1.36569e-05,0.00000e+00,-3.75395e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.47512e-08,1.77667e-08,1.36580e-05,-1.54219e-08,2.18177e-08,1.36555e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,3.69000e+00,2.33015e-07,1.59071e-05,0.00000e+00,-3.63397e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.40574e-08,1.66750e-08,1.59089e-05,-1.49082e-08,2.10632e-08,1.59057e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,3.70000e+00,2.88265e-07,1.81160e-05,0.00000e+00,-3.59999e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.36131e-08,1.54092e-08,1.81185e-05,-1.45413e-08,2.03316e-08,1.81148e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,3.71000e+00,3.41705e-07,2.03330e-05,0.00000e+00,-3.61342e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.31897e-08,1.41810e-08,2.03360e-05,-1.41892e-08,1.97370e-08,2.03318e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,3.72000e+00,3.92736e-07,2.25719e-05,0.00000e+00,-3.61850e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.26738e-08,1.28744e-08,2.25755e-05,-1.37837e-08,1.92048e-08,2.25707e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,3.73000e+00,4.41971e-07,2.48028e-05,0.00000e+00,-3.55414e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.23610e-08,1.13078e-08,2.48068e-05,-1.34866e-08,1.85880e-08,2.48015e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,3.74000e+00,4.89087e-07,2.69580e-05,0.00000e+00,-3.36327e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.21274e-08,9.93477e-09,2.69625e-05,-1.32344e-08,1.80456e-08,2.69567e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,3.75000e+00,5.31896e-07,2.89524e-05,0.00000e+00,-3.04200e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.17323e-08,8.77770e-09,2.89572e-05,-1.29264e-08,1.75946e-08,2.89511e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,3.76000e+00,5.69949e-07,3.07130e-05,0.00000e+00,-2.63520e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.13341e-08,7.81780e-09,3.07181e-05,-1.26251e-08,1.71827e-08,3.07117e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,3.77000e+00,6.03890e-07,3.22062e-05,0.00000e+00,-2.21377e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.09643e-08,7.18843e-09,3.22115e-05,-1.23591e-08,1.68057e-08,3.22049e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,3.78000e+00,6.33319e-07,3.34487e-05,0.00000e+00,-1.84834e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.08105e-08,6.80788e-09,3.34540e-05,-1.22260e-08,1.64642e-08,3.34473e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,3.79000e+00,6.57988e-07,3.45012e-05,0.00000e+00,-1.59287e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.05487e-08,6.99402e-09,3.45065e-05,-1.20395e-08,1.63726e-08,3.44998e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,3.80000e+00,6.78734e-07,3.54418e-05,0.00000e+00,-1.45776e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.02862e-08,6.73011e-09,3.54471e-05,-1.18769e-08,1.60529e-08,3.54404e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,3.81000e+00,6.97317e-07,3.63319e-05,0.00000e+00,-1.39188e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.07122e-08,6.80939e-09,3.63372e-05,-1.20668e-08,1.59002e-08,3.63305e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,3.82000e+00,7.13768e-07,3.71847e-05,0.00000e+00,-1.30532e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.10737e-08,6.81577e-09,3.71900e-05,-1.22213e-08,1.57132e-08,3.71833e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,3.83000e+00,7.27564e-07,3.79560e-05,0.00000e+00,-1.11877e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.14351e-08,6.60311e-09,3.79612e-05,-1.23942e-08,1.54033e-08,3.79546e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,3.84000e+00,7.38088e-07,3.85592e-05,0.00000e+00,-7.84844e-04,0.00000e+00,0.00000e+00,0.00000e+00,-1.19778e-08,6.83379e-09,3.85644e-05,-1.27279e-08,1.52180e-08,3.85578e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,3.85000e+00,7.45059e-07,3.88983e-05,0.00000e+00,-3.22135e-04,0.00000e+00,0.00000e+00,0.00000e+00,-1.25090e-08,7.35480e-09,3.89034e-05,-1.31037e-08,1.50221e-08,3.88969e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,3.86000e+00,7.47831e-07,3.89128e-05,0.00000e+00,1.95347e-04,0.00000e+00,0.00000e+00,0.00000e+00,-1.29562e-08,7.92241e-09,3.89177e-05,-1.35070e-08,1.47008e-08,3.89113e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,3.87000e+00,7.45328e-07,3.86030e-05,0.00000e+00,6.73064e-04,0.00000e+00,0.00000e+00,0.00000e+00,-1.34470e-08,8.55941e-09,3.86077e-05,-1.40164e-08,1.42910e-08,3.86016e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,3.88000e+00,7.37884e-07,3.80291e-05,0.00000e+00,1.02384e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.40529e-08,9.43656e-09,3.80335e-05,-1.46496e-08,1.39420e-08,3.80276e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,3.89000e+00,7.27088e-07,3.72868e-05,0.00000e+00,1.22165e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.48297e-08,1.01510e-08,3.72910e-05,-1.54564e-08,1.35482e-08,3.72854e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,3.90000e+00,7.14339e-07,3.64704e-05,0.00000e+00,1.29086e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.60023e-08,1.09128e-08,3.64742e-05,-1.64945e-08,1.32150e-08,3.64689e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,3.91000e+00,7.00363e-07,3.56359e-05,0.00000e+00,1.31620e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.73430e-08,1.17821e-08,3.56394e-05,-1.76187e-08,1.30134e-08,3.56344e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,3.92000e+00,6.84491e-07,3.47787e-05,0.00000e+00,1.39156e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.85284e-08,1.24189e-08,3.47820e-05,-1.86939e-08,1.27570e-08,3.47772e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,3.93000e+00,6.65942e-07,3.38413e-05,0.00000e+00,1.57818e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.95924e-08,1.29622e-08,3.38443e-05,-1.97235e-08,1.24671e-08,3.38397e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,3.94000e+00,6.43235e-07,3.27420e-05,0.00000e+00,1.89398e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.08979e-08,1.36926e-08,3.27447e-05,-2.08402e-08,1.22406e-08,3.27405e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,3.95000e+00,6.15365e-07,3.14071e-05,0.00000e+00,2.29965e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.16205e-08,1.44754e-08,3.14094e-05,-2.16378e-08,1.19645e-08,3.14055e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,3.96000e+00,5.83232e-07,2.97958e-05,0.00000e+00,2.72884e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.21315e-08,1.53571e-08,2.97976e-05,-2.22814e-08,1.16890e-08,2.97941e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,3.97000e+00,5.48143e-07,2.79160e-05,0.00000e+00,3.11140e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.29224e-08,1.62820e-08,2.79173e-05,-2.30259e-08,1.14025e-08,2.79143e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,3.98000e+00,5.10206e-07,2.58176e-05,0.00000e+00,3.39949e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.36758e-08,1.74929e-08,2.58184e-05,-2.36924e-08,1.12339e-08,2.58158e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,3.99000e+00,4.68579e-07,2.35777e-05,0.00000e+00,3.56195e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.43009e-08,1.85254e-08,2.35778e-05,-2.42137e-08,1.10037e-08,2.35757e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,4.00000e+00,4.24330e-07,2.12786e-05,0.00000e+00,3.60339e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.47872e-08,1.93379e-08,2.12781e-05,-2.45873e-08,1.06996e-08,2.12765e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,4.01000e+00,3.78718e-07,1.89826e-05,0.00000e+00,3.57330e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.53212e-08,1.99576e-08,1.89814e-05,-2.48852e-08,1.03986e-08,1.89804e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,4.02000e+00,3.31850e-07,1.67127e-05,0.00000e+00,3.54006e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.56767e-08,2.02429e-08,1.67108e-05,-2.50248e-08,9.98535e-09,1.67103e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,4.03000e+00,2.83795e-07,1.44464e-05,0.00000e+00,3.56573e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.57963e-08,2.02233e-08,1.44438e-05,-2.49784e-08,9.44412e-09,1.44437e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,4.04000e+00,2.34634e-07,1.21281e-05,0.00000e+00,3.68843e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.56951e-08,2.00269e-08,1.21247e-05,-2.47598e-08,8.84044e-09,1.21252e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,4.05000e+00,1.83606e-07,9.68965e-06,0.00000e+00,3.91510e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.54077e-08,2.00189e-08,9.68517e-06,-2.44186e-08,8.30530e-09,9.68617e-06,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,4.06000e+00,1.29252e-07,7.08108e-06,0.00000e+00,4.19358e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.52068e-08,1.98436e-08,7.07483e-06,-2.40884e-08,7.68377e-09,7.07638e-06,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,4.07000e+00,7.13236e-08,4.32437e-06,0.00000e+00,4.44182e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.49211e-08,1.93194e-08,4.28986e-06,-2.37172e-08,6.92395e-09,4.29203e-06,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,4.08000e+00,1.10564e-08,1.57745e-06,0.00000e+00,4.59223e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.43085e-08,1.89114e-08,1.37522e-06,-2.32139e-08,6.26825e-09,1.37803e-06,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,4.09000e+00,-5.07994e-08,1.60141e-06,0.00000e+00,4.61554e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.39797e-08,1.83679e-08,-1.59049e-06,-2.28751e-08,5.67206e-09,-1.58701e-06,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,4.10000e+00,-1.14697e-07,4.52035e-06,0.00000e+00,4.52206e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.36172e-08,1.74330e-08,-4.52031e-06,-2.25452e-08,5.02708e-09,-4.51617e-06,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,4.11000e+00,-1.80028e-07,7.34979e-06,0.00000e+00,4.36107e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.32174e-08,1.67497e-08,-7.35214e-06,-2.22383e-08,4.65349e-09,-7.34736e-06,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,4.12000e+00,-2.45408e-07,1.00642e-05,0.00000e+00,4.20365e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.30311e-08,1.60738e-08,-1.00678e-05,-2.20798e-08,4.42360e-09,-1.00624e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,4.13000e+00,-3.10135e-07,1.26905e-05,0.00000e+00,4.11385e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.26822e-08,1.53127e-08,-1.26948e-05,-2.18816e-08,4.24296e-09,-1.26888e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,4.14000e+00,-3.74487e-07,1.52835e-05,0.00000e+00,4.11725e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.22740e-08,1.50546e-08,-1.52883e-05,-2.16895e-08,4.37939e-09,-1.52818e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,4.15000e+00,-4.39265e-07,1.78966e-05,0.00000e+00,4.19026e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.19030e-08,1.48023e-08,-1.79018e-05,-2.15794e-08,4.53159e-09,-1.78947e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,4.16000e+00,-5.05166e-07,2.05558e-05,0.00000e+00,4.28176e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.12478e-08,1.50615e-08,-2.05612e-05,-2.14088e-08,4.93172e-09,-2.05535e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,4.17000e+00,-5.72664e-07,2.32447e-05,0.00000e+00,4.32010e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.04991e-08,1.57269e-08,-2.32501e-05,-2.12338e-08,5.52945e-09,-2.32419e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,4.18000e+00,-6.39551e-07,2.59081e-05,0.00000e+00,4.25100e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.96728e-08,1.65172e-08,-2.59135e-05,-2.10478e-08,6.19421e-09,-2.59047e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,4.19000e+00,-7.03364e-07,2.84775e-05,0.00000e+00,4.08362e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.87928e-08,1.78389e-08,-2.84825e-05,-2.09053e-08,7.09695e-09,-2.84732e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,4.20000e+00,-7.64444e-07,3.08981e-05,0.00000e+00,3.85990e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.79524e-08,1.95468e-08,-3.09027e-05,-2.08050e-08,8.15507e-09,-3.08928e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,4.21000e+00,-8.23253e-07,3.31439e-05,0.00000e+00,3.61657e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.68385e-08,2.13333e-08,-3.31477e-05,-2.05507e-08,9.18283e-09,-3.31373e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,4.22000e+00,-8.78134e-07,3.52169e-05,0.00000e+00,3.38526e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.58696e-08,2.32074e-08,-3.52198e-05,-2.03002e-08,1.01446e-08,-3.52090e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,4.23000e+00,-9.28674e-07,3.71406e-05,0.00000e+00,3.20212e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.48887e-08,2.55355e-08,-3.71425e-05,-1.99880e-08,1.12010e-08,-3.71313e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,4.24000e+00,-9.76924e-07,3.89476e-05,0.00000e+00,3.07086e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.34694e-08,2.81444e-08,-3.89482e-05,-1.94428e-08,1.22632e-08,-3.89366e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,4.25000e+00,-1.02316e-06,4.06640e-05,0.00000e+00,2.96652e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.19726e-08,3.07589e-08,-4.06632e-05,-1.88298e-08,1.32102e-08,-4.06513e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,4.26000e+00,-1.06604e-06,4.23024e-05,0.00000e+00,2.85788e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.02229e-08,3.35630e-08,-4.23001e-05,-1.80776e-08,1.41535e-08,-4.22878e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,4.27000e+00,-1.10543e-06,4.38522e-05,0.00000e+00,2.72304e-03,0.00000e+00,0.00000e+00,0.00000e+00,-8.54086e-09,3.66553e-08,-4.38482e-05,-1.74119e-08,1.51690e-08,-4.38355e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,4.28000e+00,-1.14352e-06,4.52828e-05,0.00000e+00,2.54059e-03,0.00000e+00,0.00000e+00,0.00000e+00,-7.10592e-09,4.01267e-08,-4.52769e-05,-1.69192e-08,1.63506e-08,-4.52639e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,4.29000e+00,-1.17981e-06,4.65528e-05,0.00000e+00,2.28333e-03,0.00000e+00,0.00000e+00,0.00000e+00,-5.66689e-09,4.31967e-08,-4.65447e-05,-1.64344e-08,1.73494e-08,-4.65315e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,4.30000e+00,-1.21197e-06,4.76181e-05,0.00000e+00,1.95464e-03,0.00000e+00,0.00000e+00,0.00000e+00,-4.75739e-09,4.61390e-08,-4.76078e-05,-1.61973e-08,1.83363e-08,-4.75943e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,4.31000e+00,-1.23891e-06,4.84482e-05,0.00000e+00,1.59333e-03,0.00000e+00,0.00000e+00,0.00000e+00,-3.74903e-09,4.89337e-08,-4.84355e-05,-1.58844e-08,1.93374e-08,-4.84219e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,4.32000e+00,-1.26086e-06,4.90391e-05,0.00000e+00,1.24555e-03,0.00000e+00,0.00000e+00,0.00000e+00,-3.13264e-09,5.12916e-08,-4.90242e-05,-1.57069e-08,2.02632e-08,-4.90104e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,4.33000e+00,-1.27808e-06,4.94168e-05,0.00000e+00,9.47109e-04,0.00000e+00,0.00000e+00,0.00000e+00,-2.91506e-09,5.32460e-08,-4.93998e-05,-1.56144e-08,2.11436e-08,-4.93859e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,4.34000e+00,-1.29023e-06,4.96262e-05,0.00000e+00,7.17936e-04,0.00000e+00,0.00000e+00,0.00000e+00,-2.24415e-09,5.45331e-08,-4.96074e-05,-1.52399e-08,2.18508e-08,-4.95935e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,4.35000e+00,-1.29803e-06,4.97174e-05,0.00000e+00,5.56034e-04,0.00000e+00,0.00000e+00,0.00000e+00,-1.86302e-09,5.56367e-08,-4.96971e-05,-1.49852e-08,2.26083e-08,-4.96831e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,4.36000e+00,-1.30231e-06,4.97224e-05,0.00000e+00,4.23340e-04,0.00000e+00,0.00000e+00,0.00000e+00,-2.11689e-09,5.67414e-08,-4.97008e-05,-1.50018e-08,2.34853e-08,-4.96868e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,4.37000e+00,-1.30435e-06,4.96405e-05,0.00000e+00,2.68911e-04,0.00000e+00,0.00000e+00,0.00000e+00,-2.35968e-09,5.69735e-08,-4.96180e-05,-1.49958e-08,2.40621e-08,-4.96040e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,4.38000e+00,-1.30396e-06,4.94376e-05,0.00000e+00,3.75637e-05,0.00000e+00,0.00000e+00,0.00000e+00,-2.39197e-09,5.69523e-08,-4.94142e-05,-1.48832e-08,2.46852e-08,-4.94003e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,4.39000e+00,-1.29963e-06,4.90576e-05,0.00000e+00,-2.89527e-04,0.00000e+00,0.00000e+00,0.00000e+00,-2.79319e-09,5.68073e-08,-4.90335e-05,-1.49368e-08,2.54070e-08,-4.90197e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,4.40000e+00,-1.29035e-06,4.84454e-05,0.00000e+00,-6.91997e-04,0.00000e+00,0.00000e+00,0.00000e+00,-3.69377e-09,5.65638e-08,-4.84208e-05,-1.51802e-08,2.62569e-08,-4.84071e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,4.41000e+00,-1.27538e-06,4.75720e-05,0.00000e+00,-1.11716e-03,0.00000e+00,0.00000e+00,0.00000e+00,-4.78445e-09,5.60499e-08,-4.75472e-05,-1.54363e-08,2.71885e-08,-4.75337e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,4.42000e+00,-1.25428e-06,4.64498e-05,0.00000e+00,-1.50150e-03,0.00000e+00,0.00000e+00,0.00000e+00,-5.55112e-09,5.50321e-08,-4.64252e-05,-1.54861e-08,2.80678e-08,-4.64120e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,4.43000e+00,-1.22787e-06,4.51261e-05,0.00000e+00,-1.79973e-03,0.00000e+00,0.00000e+00,0.00000e+00,-6.57210e-09,5.37616e-08,-4.51020e-05,-1.56590e-08,2.89458e-08,-4.50891e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,4.44000e+00,-1.19799e-06,4.36630e-05,0.00000e+00,-2.00094e-03,0.00000e+00,0.00000e+00,0.00000e+00,-8.02006e-09,5.25359e-08,-4.36399e-05,-1.60312e-08,2.98914e-08,-4.36273e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,4.45000e+00,-1.16515e-06,4.21164e-05,0.00000e+00,-2.13694e-03,0.00000e+00,0.00000e+00,0.00000e+00,-9.15905e-09,5.11101e-08,-4.20945e-05,-1.62852e-08,3.07214e-08,-4.20823e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,4.46000e+00,-1.12900e-06,4.05168e-05,0.00000e+00,-2.25144e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.00715e-08,4.95398e-08,-4.04964e-05,-1.64800e-08,3.14280e-08,-4.04846e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,4.47000e+00,-1.09033e-06,3.88610e-05,0.00000e+00,-2.38709e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.10444e-08,4.80334e-08,-3.88422e-05,-1.67771e-08,3.20868e-08,-3.88309e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,4.48000e+00,-1.04925e-06,3.71189e-05,0.00000e+00,-2.58147e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.21929e-08,4.67078e-08,-3.71017e-05,-1.72151e-08,3.27484e-08,-3.70908e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,4.49000e+00,-1.00405e-06,3.52499e-05,0.00000e+00,-2.84317e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.33020e-08,4.52993e-08,-3.52344e-05,-1.76408e-08,3.33037e-08,-3.52239e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,4.50000e+00,-9.54276e-07,3.32190e-05,0.00000e+00,-3.14420e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.46313e-08,4.36992e-08,-3.32049e-05,-1.81864e-08,3.36956e-08,-3.31949e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,4.51000e+00,-9.00996e-07,3.10111e-05,0.00000e+00,-3.44538e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.58852e-08,4.19340e-08,-3.09984e-05,-1.87052e-08,3.39094e-08,-3.09889e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,4.52000e+00,-8.45397e-07,2.86377e-05,0.00000e+00,-3.70862e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.68974e-08,4.02162e-08,-2.86263e-05,-1.90915e-08,3.40248e-08,-2.86174e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,4.53000e+00,-7.87852e-07,2.61311e-05,0.00000e+00,-3.91666e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.75514e-08,3.85469e-08,-2.61209e-05,-1.92810e-08,3.40085e-08,-2.61126e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,4.54000e+00,-7.27006e-07,2.35349e-05,0.00000e+00,-4.06224e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.83479e-08,3.68595e-08,-2.35258e-05,-1.94945e-08,3.37925e-08,-2.35181e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,4.55000e+00,-6.62321e-07,2.08946e-05,0.00000e+00,-4.14180e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.89533e-08,3.50761e-08,-2.08863e-05,-1.96284e-08,3.33265e-08,-2.08794e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,4.56000e+00,-5.95487e-07,1.82471e-05,0.00000e+00,-4.16454e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.91281e-08,3.34945e-08,-1.82395e-05,-1.96110e-08,3.27841e-08,-1.82332e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,4.57000e+00,-5.29042e-07,1.56118e-05,0.00000e+00,-4.16472e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.91132e-08,3.23620e-08,-1.56045e-05,-1.95040e-08,3.22940e-08,-1.55990e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,4.58000e+00,-4.63221e-07,1.29859e-05,0.00000e+00,-4.18351e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.91670e-08,3.08747e-08,-1.29783e-05,-1.94051e-08,3.15004e-08,-1.29735e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,4.59000e+00,-3.97636e-07,1.03510e-05,0.00000e+00,-4.23377e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.91023e-08,2.95264e-08,-1.03420e-05,-1.92588e-08,3.06695e-08,-1.03378e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,4.60000e+00,-3.32327e-07,7.68466e-06,0.00000e+00,-4.31631e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.89923e-08,2.83093e-08,-7.67065e-06,-1.91161e-08,2.98147e-08,-7.66722e-06,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,4.61000e+00,-2.66495e-07,5.01463e-06,0.00000e+00,-4.41803e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.88092e-08,2.70791e-08,-4.94658e-06,-1.89041e-08,2.89141e-08,-4.94390e-06,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,4.62000e+00,-1.99029e-07,3.07003e-06,0.00000e+00,-4.50889e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.86169e-08,2.58547e-08,-2.16921e-06,-1.86611e-08,2.79841e-08,-2.16729e-06,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,4.63000e+00,-1.30162e-07,2.38361e-06,0.00000e+00,-4.55318e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.81698e-08,2.44349e-08,6.42842e-07,-1.82996e-08,2.69135e-08,6.43987e-07,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,4.64000e+00,-6.15633e-08,3.46607e-06,0.00000e+00,-4.52796e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.77312e-08,2.33431e-08,3.45423e-06,-1.79491e-08,2.59899e-08,3.45459e-06,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,4.65000e+00,5.18734e-09,6.22823e-06,0.00000e+00,-4.44143e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.73232e-08,2.21413e-08,6.22552e-06,-1.76019e-08,2.50435e-08,6.22510e-06,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,4.66000e+00,7.00305e-08,8.92600e-06,0.00000e+00,-4.31672e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.66912e-08,2.07468e-08,8.92509e-06,-1.71050e-08,2.40338e-08,8.92391e-06,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,4.67000e+00,1.33170e-07,1.15345e-05,0.00000e+00,-4.17036e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.61145e-08,1.96125e-08,1.15348e-05,-1.66427e-08,2.32008e-08,1.15328e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,4.68000e+00,1.93640e-07,1.40480e-05,0.00000e+00,-4.01463e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.52826e-08,1.84215e-08,1.40491e-05,-1.60819e-08,2.24028e-08,1.40465e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,4.69000e+00,2.50064e-07,1.64718e-05,0.00000e+00,-3.87020e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.47006e-08,1.70926e-08,1.64738e-05,-1.56316e-08,2.16224e-08,1.64705e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,4.70000e+00,3.03424e-07,1.88201e-05,0.00000e+00,-3.75489e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.42544e-08,1.57252e-08,1.88227e-05,-1.52273e-08,2.09140e-08,1.88188e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,4.71000e+00,3.56012e-07,2.11021e-05,0.00000e+00,-3.64645e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.36784e-08,1.43087e-08,2.11053e-05,-1.47635e-08,2.02314e-08,2.11009e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,4.72000e+00,4.07290e-07,2.33126e-05,0.00000e+00,-3.51263e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.34102e-08,1.30174e-08,2.33163e-05,-1.44719e-08,1.96384e-08,2.33114e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,4.73000e+00,4.55629e-07,2.54329e-05,0.00000e+00,-3.33804e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.30958e-08,1.15573e-08,2.54371e-05,-1.41839e-08,1.90054e-08,2.54317e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,4.74000e+00,5.00401e-07,2.74357e-05,0.00000e+00,-3.12164e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.29168e-08,1.02128e-08,2.74402e-05,-1.39567e-08,1.84458e-08,2.74344e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,4.75000e+00,5.41492e-07,2.92936e-05,0.00000e+00,-2.86605e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.25306e-08,9.02940e-09,2.92984e-05,-1.36377e-08,1.79182e-08,2.92923e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,4.76000e+00,5.78156e-07,3.09850e-05,0.00000e+00,-2.58025e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.17658e-08,8.30433e-09,3.09901e-05,-1.31651e-08,1.75659e-08,3.09837e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,4.77000e+00,6.10684e-07,3.24980e-05,0.00000e+00,-2.29232e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.13357e-08,7.83762e-09,3.25032e-05,-1.28751e-08,1.73027e-08,3.24966e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,4.78000e+00,6.40797e-07,3.38340e-05,0.00000e+00,-2.02024e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.10556e-08,7.35199e-09,3.38393e-05,-1.26579e-08,1.69770e-08,3.38326e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,4.79000e+00,6.68064e-07,3.50050e-05,0.00000e+00,-1.76412e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.09571e-08,6.97133e-09,3.50104e-05,-1.25604e-08,1.66409e-08,3.50036e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,4.80000e+00,6.90371e-07,3.60313e-05,0.00000e+00,-1.53798e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.09202e-08,6.85394e-09,3.60366e-05,-1.25102e-08,1.63931e-08,3.60299e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,4.81000e+00,7.08315e-07,3.69340e-05,0.00000e+00,-1.34697e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.11728e-08,6.80644e-09,3.69394e-05,-1.25865e-08,1.61389e-08,3.69326e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,4.82000e+00,7.23975e-07,3.77216e-05,0.00000e+00,-1.16128e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.18213e-08,6.64090e-09,3.77269e-05,-1.28642e-08,1.57832e-08,3.77202e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,4.83000e+00,7.37949e-07,3.83791e-05,0.00000e+00,-9.35050e-04,0.00000e+00,0.00000e+00,0.00000e+00,-1.23006e-08,6.72159e-09,3.83844e-05,-1.31110e-08,1.55005e-08,3.83777e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,4.84000e+00,7.48736e-07,3.88712e-05,0.00000e+00,-6.41826e-04,0.00000e+00,0.00000e+00,0.00000e+00,-1.25591e-08,7.03571e-09,3.88764e-05,-1.32998e-08,1.52456e-08,3.88698e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,4.85000e+00,7.55427e-07,3.91559e-05,0.00000e+00,-2.88652e-04,0.00000e+00,0.00000e+00,0.00000e+00,-1.28477e-08,7.29794e-09,3.91609e-05,-1.35572e-08,1.48964e-08,3.91544e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,4.86000e+00,7.58266e-07,3.92003e-05,0.00000e+00,9.89513e-05,0.00000e+00,0.00000e+00,0.00000e+00,-1.33289e-08,7.92159e-09,3.92052e-05,-1.39840e-08,1.46044e-08,3.91989e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,4.87000e+00,7.57126e-07,3.89947e-05,0.00000e+00,4.82710e-04,0.00000e+00,0.00000e+00,0.00000e+00,-1.39617e-08,8.57923e-09,3.89993e-05,-1.45762e-08,1.42411e-08,3.89932e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,4.88000e+00,7.51451e-07,3.85592e-05,0.00000e+00,8.20632e-04,0.00000e+00,0.00000e+00,0.00000e+00,-1.47641e-08,9.08600e-09,3.85637e-05,-1.53356e-08,1.37882e-08,3.85577e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,4.89000e+00,7.41371e-07,3.79347e-05,0.00000e+00,1.09111e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.57704e-08,9.83507e-09,3.79389e-05,-1.62468e-08,1.34220e-08,3.79333e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,4.90000e+00,7.27382e-07,3.71649e-05,0.00000e+00,1.29725e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.67436e-08,1.03411e-08,3.71688e-05,-1.71847e-08,1.29483e-08,3.71634e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,4.91000e+00,7.10353e-07,3.62833e-05,0.00000e+00,1.46153e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.79964e-08,1.09980e-08,3.62869e-05,-1.83000e-08,1.25870e-08,3.62818e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,4.92000e+00,6.91322e-07,3.53035e-05,0.00000e+00,1.61901e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.92300e-08,1.18234e-08,3.53068e-05,-1.94167e-08,1.23343e-08,3.53020e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,4.93000e+00,6.70937e-07,3.42145e-05,0.00000e+00,1.80679e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.03304e-08,1.25717e-08,3.42174e-05,-2.04723e-08,1.20571e-08,3.42129e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,4.94000e+00,6.48981e-07,3.29863e-05,0.00000e+00,2.04838e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.14722e-08,1.33536e-08,3.29889e-05,-2.15348e-08,1.17809e-08,3.29847e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,4.95000e+00,6.23748e-07,3.15868e-05,0.00000e+00,2.33787e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.23386e-08,1.40556e-08,3.15890e-05,-2.24415e-08,1.14814e-08,3.15852e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,4.96000e+00,5.93812e-07,2.99963e-05,0.00000e+00,2.64553e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.29549e-08,1.51449e-08,2.99980e-05,-2.31914e-08,1.13548e-08,2.99945e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,4.97000e+00,5.59253e-07,2.82143e-05,0.00000e+00,2.93442e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.37577e-08,1.61574e-08,2.82155e-05,-2.39452e-08,1.11609e-08,2.82125e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,4.98000e+00,5.20866e-07,2.62606e-05,0.00000e+00,3.17971e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.47117e-08,1.68808e-08,2.62613e-05,-2.46965e-08,1.08483e-08,2.62587e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,4.99000e+00,4.79711e-07,2.41651e-05,0.00000e+00,3.37287e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.54020e-08,1.77782e-08,2.41652e-05,-2.52622e-08,1.06416e-08,2.41630e-05,1
6.89511e-09,2.70872e-09,3.56247e-07,-9.09398e-08,1.23473e-09,-3.45571e-02,5.00000e+00,4.36466e-07,2.19591e-05,0.00000e+00,3.52071e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.58199e-08,1.88231e-08,2.19585e-05,-2.56290e-08,1.05057e-08,2.19569e-05,1


==> NSNoBJS-long5_integrInterf.csv <==
"Normals:0","Normals:1","Normals:2","Point Coordinates:0","Point Coordinates:1","Point Coordinates:2","Time","interfU","mag_uTg","pP","pS","uP:0","uP:1","uP:2","uS:0","uS:1","uS:2","uTg:0","uTg:1","uTg:2","vtkValidPointMask"
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,0.00000e+00,0.00000e+00,0.00000e+00,0.00000e+00,0.00000e+00,0.00000e+00,0.00000e+00,0.00000e+00,0.00000e+00,0.00000e+00,0.00000e+00,0.00000e+00,0.00000e+00,0.00000e+00,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,1.00000e-02,-3.59174e-08,3.90437e-07,0.00000e+00,1.27142e-02,0.00000e+00,0.00000e+00,0.00000e+00,2.09431e-09,1.79353e-08,-3.67644e-07,1.44799e-09,1.20673e-08,-3.54450e-07,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.00000e-02,-1.31651e-07,2.16859e-06,0.00000e+00,3.95776e-02,0.00000e+00,0.00000e+00,0.00000e+00,6.56140e-09,2.60286e-08,-2.06525e-06,3.48041e-09,1.53466e-08,-2.00723e-06,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,3.00000e-02,-3.42609e-07,5.81029e-06,0.00000e+00,6.74513e-02,0.00000e+00,0.00000e+00,0.00000e+00,1.41820e-08,3.47676e-08,-5.48927e-06,7.91432e-09,1.83252e-08,-5.37027e-06,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,4.00000e-02,-6.58272e-07,1.08212e-05,0.00000e+00,8.16354e-02,0.00000e+00,0.00000e+00,0.00000e+00,1.76798e-08,3.53166e-08,-1.01974e-05,1.00634e-08,1.54061e-08,-1.00020e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,5.00000e-02,-1.00034e-06,1.59340e-05,0.00000e+00,7.36670e-02,0.00000e+00,0.00000e+00,0.00000e+00,2.20143e-08,1.97806e-08,-1.49926e-05,1.38532e-08,4.02477e-09,-1.47300e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,6.00000e-02,-1.26447e-06,1.97022e-05,0.00000e+00,4.52796e-02,0.00000e+00,0.00000e+00,0.00000e+00,2.02656e-08,1.27873e-08,-1.85112e-05,1.32918e-08,2.45495e-11,-1.82143e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,7.00000e-02,-1.39619e-06,2.11503e-05,0.00000e+00,7.43616e-03,0.00000e+00,0.00000e+00,0.00000e+00,1.21333e-08,3.12194e-10,-1.98568e-05,8.56395e-09,-6.52459e-09,-1.95618e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,8.00000e-02,-1.38504e-06,2.02175e-05,0.00000e+00,-2.41167e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.67300e-10,-4.08202e-09,-1.89780e-05,9.61687e-10,-6.30361e-09,-1.87228e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,9.00000e-02,-1.27593e-06,1.79054e-05,0.00000e+00,-3.53916e-02,0.00000e+00,0.00000e+00,0.00000e+00,-7.02241e-09,-6.24362e-09,-1.68162e-05,-3.15292e-09,-4.70688e-09,-1.66139e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,1.00000e-01,-1.16256e-06,1.58832e-05,0.00000e+00,-1.95236e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.23285e-08,6.99322e-09,-1.49336e-05,-6.98270e-09,4.19898e-09,-1.47644e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,1.10000e-01,-1.15686e-06,1.58401e-05,0.00000e+00,1.99554e-02,0.00000e+00,0.00000e+00,0.00000e+00,-7.14023e-09,2.36385e-08,-1.49044e-05,-4.61709e-09,1.40347e-08,-1.47334e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,1.20000e-01,-1.33779e-06,1.88680e-05,0.00000e+00,7.03596e-02,0.00000e+00,0.00000e+00,0.00000e+00,1.68775e-09,3.61264e-08,-1.77651e-05,-5.07921e-10,1.80441e-08,-1.75416e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,1.30000e-01,-1.72320e-06,2.50716e-05,0.00000e+00,1.14932e-01,0.00000e+00,0.00000e+00,0.00000e+00,1.37838e-08,4.72716e-08,-2.36051e-05,6.79787e-09,2.12277e-08,-2.32775e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,1.40000e-01,-2.26522e-06,3.34611e-05,0.00000e+00,1.38715e-01,0.00000e+00,0.00000e+00,0.00000e+00,2.92196e-08,5.69674e-08,-3.14800e-05,1.57440e-08,2.28849e-08,-3.10210e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,1.50000e-01,-2.86437e-06,4.22398e-05,0.00000e+00,1.33614e-01,0.00000e+00,0.00000e+00,0.00000e+00,3.06405e-08,5.75959e-08,-3.96951e-05,1.62756e-08,2.11001e-08,-3.91236e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,1.60000e-01,-3.40047e-06,4.94931e-05,0.00000e+00,1.01907e-01,0.00000e+00,0.00000e+00,0.00000e+00,2.82363e-08,5.71421e-08,-4.64570e-05,1.32549e-08,2.09650e-08,-4.58209e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,1.70000e-01,-3.76205e-06,5.38811e-05,0.00000e+00,5.50062e-02,0.00000e+00,0.00000e+00,0.00000e+00,2.06339e-08,5.50954e-08,-5.05243e-05,6.84529e-09,2.07860e-08,-4.98744e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,1.80000e-01,-3.90161e-06,5.50508e-05,0.00000e+00,9.10276e-03,0.00000e+00,0.00000e+00,0.00000e+00,1.90451e-08,5.90089e-08,-5.15739e-05,4.33034e-09,2.61375e-08,-5.09554e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,1.90000e-01,-3.85587e-06,5.37110e-05,0.00000e+00,-2.08674e-02,0.00000e+00,0.00000e+00,0.00000e+00,7.63766e-09,6.73074e-08,-5.02837e-05,-3.16547e-09,3.41906e-08,-4.97210e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.00000e-01,-3.72065e-06,5.13449e-05,0.00000e+00,-2.59519e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.29824e-09,6.99007e-08,-4.80535e-05,-9.35017e-09,3.80048e-08,-4.75394e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.10000e-01,-3.61166e-06,4.96573e-05,0.00000e+00,-5.89280e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.98194e-09,8.02314e-08,-4.64725e-05,-9.65854e-09,4.48501e-08,-4.59802e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.20000e-01,-3.62111e-06,4.99961e-05,0.00000e+00,3.01326e-02,0.00000e+00,0.00000e+00,0.00000e+00,8.35466e-11,9.12912e-08,-4.67981e-05,-8.71434e-09,5.01224e-08,-4.62865e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.30000e-01,-3.79760e-06,5.28368e-05,0.00000e+00,6.77561e-02,0.00000e+00,0.00000e+00,0.00000e+00,8.55994e-09,9.26408e-08,-4.94715e-05,-4.88821e-09,4.77857e-08,-4.89013e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.40000e-01,-4.12557e-06,5.76776e-05,0.00000e+00,9.31848e-02,0.00000e+00,0.00000e+00,0.00000e+00,1.14199e-08,9.89225e-08,-5.40059e-05,-5.13019e-09,4.78388e-08,-5.33627e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.50000e-01,-4.52697e-06,6.33069e-05,0.00000e+00,9.77421e-02,0.00000e+00,0.00000e+00,0.00000e+00,1.71062e-08,1.01051e-07,-5.92538e-05,-3.05031e-09,4.54965e-08,-5.85489e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.60000e-01,-4.90404e-06,6.82785e-05,0.00000e+00,8.10057e-02,0.00000e+00,0.00000e+00,0.00000e+00,1.68118e-08,1.12495e-07,-6.38644e-05,-5.73815e-09,4.96808e-08,-6.31225e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.70000e-01,-5.16648e-06,7.14660e-05,0.00000e+00,5.02881e-02,0.00000e+00,0.00000e+00,0.00000e+00,1.97666e-08,1.16675e-07,-6.67991e-05,-5.97635e-09,5.11265e-08,-6.60448e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.80000e-01,-5.27526e-06,7.24319e-05,0.00000e+00,1.77451e-02,0.00000e+00,0.00000e+00,0.00000e+00,1.13713e-08,1.24002e-07,-6.76593e-05,-1.37842e-08,5.61610e-08,-6.69150e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.90000e-01,-5.24805e-06,7.15640e-05,0.00000e+00,-4.71728e-03,0.00000e+00,0.00000e+00,0.00000e+00,3.51811e-09,1.34375e-07,-6.68124e-05,-1.92029e-08,6.46560e-08,-6.60935e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,3.00000e-01,-5.15133e-06,6.98608e-05,0.00000e+00,-1.02653e-02,0.00000e+00,0.00000e+00,0.00000e+00,3.32352e-09,1.42687e-07,-6.51928e-05,-1.88876e-08,7.27811e-08,-6.45007e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,3.10000e-01,-5.06236e-06,6.84809e-05,0.00000e+00,9.65210e-04,0.00000e+00,0.00000e+00,0.00000e+00,-3.18067e-09,1.51190e-07,-6.38837e-05,-2.24666e-08,7.95343e-08,-6.32066e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,3.20000e-01,-5.04900e-06,6.82855e-05,0.00000e+00,2.24361e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.38039e-10,1.53725e-07,-6.36921e-05,-2.07950e-08,8.18066e-08,-6.30127e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,3.30000e-01,-5.13976e-06,6.95415e-05,0.00000e+00,4.38775e-02,0.00000e+00,0.00000e+00,0.00000e+00,4.93453e-09,1.53418e-07,-6.48647e-05,-1.74335e-08,8.08180e-08,-6.41642e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,3.40000e-01,-5.30658e-06,7.18490e-05,0.00000e+00,5.54965e-02,0.00000e+00,0.00000e+00,0.00000e+00,3.53559e-09,1.57507e-07,-6.70117e-05,-1.94392e-08,8.11488e-08,-6.62818e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,3.50000e-01,-5.48786e-06,7.43145e-05,0.00000e+00,5.18914e-02,0.00000e+00,0.00000e+00,0.00000e+00,7.11699e-09,1.57863e-07,-6.92923e-05,-1.79933e-08,8.03108e-08,-6.85381e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,3.60000e-01,-5.62227e-06,7.59397e-05,0.00000e+00,3.40886e-02,0.00000e+00,0.00000e+00,0.00000e+00,2.90954e-09,1.58318e-07,-7.07835e-05,-2.17010e-08,8.04087e-08,-7.00163e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,3.70000e-01,-5.65802e-06,7.60290e-05,0.00000e+00,8.29912e-03,0.00000e+00,0.00000e+00,0.00000e+00,4.04907e-10,1.57197e-07,-7.08418e-05,-2.40691e-08,8.12776e-08,-7.00774e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,3.80000e-01,-5.57233e-06,7.44183e-05,0.00000e+00,-1.65840e-02,0.00000e+00,0.00000e+00,0.00000e+00,-6.15410e-09,1.62076e-07,-6.93043e-05,-2.75992e-08,8.72202e-08,-6.85672e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,3.90000e-01,-5.38918e-06,7.15271e-05,0.00000e+00,-3.23587e-02,0.00000e+00,0.00000e+00,0.00000e+00,-6.11678e-09,1.62920e-07,-6.65675e-05,-2.57774e-08,9.21053e-08,-6.58750e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,4.00000e-01,-5.16730e-06,6.81707e-05,0.00000e+00,-3.45559e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.39409e-08,1.57339e-07,-6.34057e-05,-2.89511e-08,9.26690e-08,-6.27603e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,4.10000e-01,-4.97036e-06,6.52584e-05,0.00000e+00,-2.37954e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.68952e-08,1.60245e-07,-6.06735e-05,-2.95946e-08,9.74749e-08,-6.00615e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,4.20000e-01,-4.83593e-06,6.34631e-05,0.00000e+00,-5.68452e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.33281e-08,1.61736e-07,-5.89979e-05,-2.63573e-08,9.99615e-08,-5.83931e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,4.30000e-01,-4.78135e-06,6.29335e-05,0.00000e+00,1.15480e-02,0.00000e+00,0.00000e+00,0.00000e+00,-9.39157e-09,1.55355e-07,-5.85115e-05,-2.35743e-08,9.59586e-08,-5.78925e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,4.40000e-01,-4.79452e-06,6.32534e-05,0.00000e+00,2.01413e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.02165e-08,1.50486e-07,-5.88172e-05,-2.45722e-08,9.24896e-08,-5.81797e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,4.50000e-01,-4.82607e-06,6.36466e-05,0.00000e+00,1.57714e-02,0.00000e+00,0.00000e+00,0.00000e+00,-9.14695e-09,1.50281e-07,-5.91833e-05,-2.42529e-08,9.26469e-08,-5.85368e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,4.60000e-01,-4.81159e-06,6.32853e-05,0.00000e+00,-7.83896e-04,0.00000e+00,0.00000e+00,0.00000e+00,-1.07663e-08,1.47374e-07,-5.88279e-05,-2.54197e-08,9.17607e-08,-5.81912e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,4.70000e-01,-4.70194e-06,6.15648e-05,0.00000e+00,-2.44729e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.23736e-08,1.44246e-07,-5.71906e-05,-2.59836e-08,9.20350e-08,-5.65862e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,4.80000e-01,-4.49082e-06,5.83196e-05,0.00000e+00,-4.76075e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.62709e-08,1.37680e-07,-5.41277e-05,-2.72894e-08,9.13624e-08,-5.35751e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,4.90000e-01,-4.19734e-06,5.39099e-05,0.00000e+00,-6.28592e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.35176e-08,1.27775e-07,-4.99843e-05,-3.03826e-08,8.86021e-08,-4.94908e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,5.00000e-01,-3.85890e-06,4.90625e-05,0.00000e+00,-6.60653e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.85366e-08,1.25312e-07,-4.54380e-05,-3.20983e-08,9.01152e-08,-4.49996e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,5.10000e-01,-3.53183e-06,4.45650e-05,0.00000e+00,-5.77779e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.09164e-08,1.18497e-07,-4.12275e-05,-3.27650e-08,8.77929e-08,-4.08314e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,5.20000e-01,-3.26162e-06,4.09883e-05,0.00000e+00,-4.26252e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.88889e-08,1.11850e-07,-3.78929e-05,-3.07676e-08,8.41110e-08,-3.75209e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,5.30000e-01,-3.06533e-06,3.85019e-05,0.00000e+00,-2.73805e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.72180e-08,1.06746e-07,-3.55853e-05,-2.92337e-08,8.06892e-08,-3.52248e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,5.40000e-01,-2.92683e-06,3.68424e-05,0.00000e+00,-1.85380e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.53500e-08,1.00360e-07,-3.40451e-05,-2.79855e-08,7.60641e-08,-3.36939e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,5.50000e-01,-2.81078e-06,3.54223e-05,0.00000e+00,-1.99819e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.19564e-08,9.29255e-08,-3.27226e-05,-2.54385e-08,7.09373e-08,-3.23839e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,5.60000e-01,-2.67544e-06,3.35525e-05,0.00000e+00,-3.13048e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.05323e-08,8.32694e-08,-3.09746e-05,-2.39471e-08,6.51262e-08,-3.06586e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,5.70000e-01,-2.48279e-06,3.07512e-05,0.00000e+00,-4.80900e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.92027e-08,7.75063e-08,-2.83497e-05,-2.85227e-08,6.26054e-08,-2.80682e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,5.80000e-01,-2.21827e-06,2.68994e-05,0.00000e+00,-6.42576e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.69861e-08,6.84131e-08,-2.47329e-05,-2.64795e-08,5.83070e-08,-2.44991e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,5.90000e-01,-1.89721e-06,2.22460e-05,0.00000e+00,-7.44800e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.38423e-08,6.40025e-08,-2.03600e-05,-3.07455e-08,5.67125e-08,-2.01834e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,6.00000e-01,-1.55502e-06,1.72882e-05,0.00000e+00,-7.60429e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.54787e-08,5.90696e-08,-1.56948e-05,-3.18763e-08,5.45231e-08,-1.55828e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,6.10000e-01,-1.22793e-06,1.25893e-05,0.00000e+00,-6.93637e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.93524e-08,5.83602e-08,-1.12625e-05,-3.43600e-08,5.40330e-08,-1.12144e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,6.20000e-01,-9.40861e-07,8.60862e-06,0.00000e+00,-5.76781e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.55169e-08,5.10949e-08,-7.48167e-06,-3.24849e-08,4.87105e-08,-7.48516e-06,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,6.30000e-01,-7.03418e-07,5.85495e-06,0.00000e+00,-4.57327e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.04448e-08,4.57643e-08,-4.48635e-06,-2.93530e-08,4.45628e-08,-4.52736e-06,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,6.40000e-01,-5.10782e-07,4.41950e-06,0.00000e+00,-3.78688e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.44306e-08,4.34030e-08,-2.13120e-06,-3.21013e-08,4.21299e-08,-2.19645e-06,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,6.50000e-01,-3.40553e-07,3.80258e-06,0.00000e+00,-3.65426e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.08438e-08,3.44816e-08,-5.58408e-08,-2.97400e-08,3.60445e-08,-1.39619e-07,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,6.60000e-01,-1.67634e-07,3.90741e-06,0.00000e+00,-4.15383e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.98191e-08,2.95052e-08,2.17065e-06,-2.85160e-08,3.28585e-08,2.06082e-06,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,6.70000e-01,2.93555e-08,5.55718e-06,0.00000e+00,-5.03168e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.14082e-08,2.74625e-08,4.85946e-06,-2.94122e-08,3.23920e-08,4.71116e-06,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,6.80000e-01,2.58125e-07,8.49295e-06,0.00000e+00,-5.90457e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.80797e-08,2.61701e-08,8.12126e-06,-2.68714e-08,3.29909e-08,7.91865e-06,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,6.90000e-01,5.12835e-07,1.23026e-05,0.00000e+00,-6.39097e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.35456e-08,2.02404e-08,1.18045e-05,-3.05241e-08,3.03229e-08,1.15397e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,7.00000e-01,7.74915e-07,1.62861e-05,0.00000e+00,-6.27735e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.40918e-08,1.87756e-08,1.55924e-05,-3.09552e-08,3.08965e-08,1.52614e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,7.10000e-01,1.02011e-06,1.99861e-05,0.00000e+00,-5.57547e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.72125e-08,1.51311e-08,1.91014e-05,-3.32648e-08,2.97812e-08,1.87111e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,7.20000e-01,1.23023e-06,2.30639e-05,0.00000e+00,-4.49612e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.27214e-08,1.00838e-08,2.20160e-05,-3.03171e-08,2.74705e-08,2.15864e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,7.30000e-01,1.40057e-06,2.53964e-05,0.00000e+00,-3.37120e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.19312e-08,7.65995e-09,2.42298e-05,-3.04480e-08,2.64348e-08,2.37782e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,7.40000e-01,1.53424e-06,2.70916e-05,0.00000e+00,-2.53549e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.02982e-08,8.79823e-09,2.58495e-05,-2.91841e-08,2.78932e-08,2.53863e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,7.50000e-01,1.64272e-06,2.84406e-05,0.00000e+00,-2.19873e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.48978e-08,2.01902e-09,2.71507e-05,-2.51422e-08,2.41519e-08,2.66754e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,7.60000e-01,1.74217e-06,2.97972e-05,0.00000e+00,-2.37301e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.89276e-08,-4.98984e-10,2.84640e-05,-2.73509e-08,2.30189e-08,2.79681e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,7.70000e-01,1.85205e-06,3.14185e-05,0.00000e+00,-2.85478e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.83989e-08,-3.46500e-09,3.00276e-05,-2.64276e-08,2.26993e-08,2.95023e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,7.80000e-01,1.97910e-06,3.33772e-05,0.00000e+00,-3.33302e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.48737e-08,-7.93771e-09,3.19068e-05,-2.37165e-08,2.11942e-08,3.13493e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,7.90000e-01,2.12069e-06,3.55506e-05,0.00000e+00,-3.50161e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.11048e-08,-1.04484e-08,3.39889e-05,-2.75315e-08,2.10473e-08,3.33995e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,8.00000e-01,2.26094e-06,3.76679e-05,0.00000e+00,-3.18144e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.86094e-08,-1.43884e-08,3.60214e-05,-3.24875e-08,1.98916e-08,3.54022e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,8.10000e-01,2.38008e-06,3.94093e-05,0.00000e+00,-2.39795e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.07887e-08,-1.58754e-08,3.77029e-05,-2.71843e-08,2.03687e-08,3.70619e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,8.20000e-01,2.46627e-06,4.05344e-05,0.00000e+00,-1.35387e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.18048e-08,-1.63580e-08,3.88094e-05,-2.80882e-08,2.07945e-08,3.81573e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,8.30000e-01,2.51444e-06,4.09803e-05,0.00000e+00,-3.39637e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.90566e-08,-1.55534e-08,3.92812e-05,-2.61951e-08,2.15692e-08,3.86284e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,8.40000e-01,2.52901e-06,4.08570e-05,0.00000e+00,4.01856e-03,0.00000e+00,0.00000e+00,0.00000e+00,-3.03220e-08,-2.09087e-08,3.92146e-05,-2.67373e-08,1.78744e-08,3.85723e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,8.50000e-01,2.51959e-06,4.03935e-05,0.00000e+00,7.57359e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.84111e-08,-2.31248e-08,3.88204e-05,-2.51402e-08,1.62043e-08,3.81963e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,8.60000e-01,2.50199e-06,3.98383e-05,0.00000e+00,7.48985e-03,0.00000e+00,0.00000e+00,0.00000e+00,-3.18301e-08,-2.34299e-08,3.83364e-05,-2.71555e-08,1.55505e-08,3.77320e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,8.70000e-01,2.48936e-06,3.93786e-05,0.00000e+00,5.26819e-03,0.00000e+00,0.00000e+00,0.00000e+00,-3.21140e-08,-2.39454e-08,3.79397e-05,-2.71496e-08,1.47546e-08,3.73535e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,8.80000e-01,2.48438e-06,3.90827e-05,0.00000e+00,3.11546e-03,0.00000e+00,0.00000e+00,0.00000e+00,-3.10823e-08,-2.06604e-08,3.76930e-05,-2.62352e-08,1.69256e-08,3.71211e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,8.90000e-01,2.48218e-06,3.88734e-05,0.00000e+00,3.07974e-03,0.00000e+00,0.00000e+00,0.00000e+00,-3.61151e-08,-2.12169e-08,3.75286e-05,-2.92625e-08,1.64104e-08,3.69651e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,9.00000e-01,2.47280e-06,3.85698e-05,0.00000e+00,6.07750e-03,0.00000e+00,0.00000e+00,0.00000e+00,-3.68988e-08,-1.57533e-08,3.72763e-05,-3.00439e-08,1.98688e-08,3.67190e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,9.10000e-01,2.44803e-06,3.79666e-05,0.00000e+00,1.18644e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.37879e-08,-2.00099e-08,3.67430e-05,-2.82605e-08,1.63643e-08,3.61958e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,9.20000e-01,2.39831e-06,3.69209e-05,0.00000e+00,1.92732e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.44039e-08,-1.89214e-08,3.57882e-05,-2.85352e-08,1.62428e-08,3.52598e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,9.30000e-01,2.31941e-06,3.53698e-05,0.00000e+00,2.68266e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.83365e-08,-1.57809e-08,3.43496e-05,-3.15644e-08,1.70957e-08,3.38532e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,9.40000e-01,2.21220e-06,3.33594e-05,0.00000e+00,3.29182e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.55385e-08,-1.35929e-08,3.24685e-05,-3.01003e-08,1.66465e-08,3.20183e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,9.50000e-01,2.08697e-06,3.10402e-05,0.00000e+00,3.65823e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.34466e-08,-9.24325e-09,3.02896e-05,-2.90041e-08,1.74902e-08,2.98900e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,9.60000e-01,1.94985e-06,2.86023e-05,0.00000e+00,3.75770e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.55265e-08,-6.33094e-09,2.79853e-05,-3.04615e-08,1.75890e-08,2.76343e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,9.70000e-01,1.80683e-06,2.62392e-05,0.00000e+00,3.66194e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.01515e-08,2.09111e-09,2.57106e-05,-2.65350e-08,2.14856e-08,2.54000e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,9.80000e-01,1.66482e-06,2.40357e-05,0.00000e+00,3.50402e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.74261e-08,3.53454e-09,2.35347e-05,-2.46417e-08,2.05527e-08,2.32573e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,9.90000e-01,1.52808e-06,2.19480e-05,0.00000e+00,3.42954e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.46849e-08,5.65304e-09,2.14210e-05,-2.93183e-08,2.03385e-08,2.11785e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,1.00000e+00,1.39181e-06,1.98761e-05,0.00000e+00,3.53306e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.43915e-08,7.40418e-09,1.92797e-05,-2.91190e-08,2.01214e-08,1.90765e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,1.01000e+00,1.24485e-06,1.77114e-05,0.00000e+00,3.83928e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.49703e-08,9.88125e-09,1.69965e-05,-2.94524e-08,2.01166e-08,1.68375e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,1.02000e+00,1.08155e-06,1.53519e-05,0.00000e+00,4.28206e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.14364e-08,1.50250e-08,1.44716e-05,-2.71759e-08,2.14678e-08,1.43607e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,1.03000e+00,9.01052e-07,1.27808e-05,0.00000e+00,4.73506e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.81231e-08,1.72353e-08,1.16776e-05,-2.53866e-08,2.11256e-08,1.16139e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,1.04000e+00,7.01701e-07,1.00602e-05,0.00000e+00,5.09580e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.60992e-08,2.51186e-08,8.64190e-06,-2.39291e-08,2.47112e-08,8.62627e-06,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,1.05000e+00,4.84059e-07,7.34742e-06,0.00000e+00,5.30549e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.40898e-08,2.65314e-08,5.44858e-06,-2.24963e-08,2.35816e-08,5.47945e-06,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,1.06000e+00,2.57385e-07,4.95679e-06,0.00000e+00,5.36077e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.31580e-08,3.03394e-08,2.19026e-06,-2.14799e-08,2.44118e-08,2.26617e-06,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,1.07000e+00,2.75159e-08,3.07273e-06,0.00000e+00,5.31414e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.24583e-08,3.18595e-08,-1.05448e-06,-2.08172e-08,2.40327e-08,-9.34985e-07,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,1.08000e+00,-2.02545e-07,5.52910e-06,0.00000e+00,5.24222e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.07580e-08,3.53106e-08,-4.25375e-06,-1.93732e-08,2.52902e-08,-4.08986e-06,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,1.09000e+00,-4.32546e-07,8.83334e-06,0.00000e+00,5.20217e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.08850e-08,4.05251e-08,-7.41466e-06,-1.94291e-08,2.75831e-08,-7.20406e-06,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,1.10000e+00,-6.61438e-07,1.21180e-05,0.00000e+00,5.21367e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.14312e-08,4.46480e-08,-1.05476e-05,-2.00994e-08,2.92549e-08,-1.02936e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,1.11000e+00,-8.90697e-07,1.53923e-05,0.00000e+00,5.24929e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.80469e-08,4.43746e-08,-1.36594e-05,-1.80355e-08,2.87054e-08,-1.33699e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,1.12000e+00,-1.12420e-06,1.86554e-05,0.00000e+00,5.27993e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.63504e-08,4.60791e-08,-1.67520e-05,-1.71506e-08,2.92527e-08,-1.64343e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,1.13000e+00,-1.36123e-06,2.19023e-05,0.00000e+00,5.29045e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.52060e-08,5.19272e-08,-1.98275e-05,-1.66451e-08,3.27288e-08,-1.94832e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,1.14000e+00,-1.59912e-06,2.51319e-05,0.00000e+00,5.28918e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.82522e-08,4.82683e-08,-2.28860e-05,-1.92741e-08,3.00298e-08,-2.25124e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,1.15000e+00,-1.83563e-06,2.83519e-05,0.00000e+00,5.31004e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.92885e-08,4.96978e-08,-2.59368e-05,-2.05597e-08,3.07067e-08,-2.55283e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,1.16000e+00,-2.07417e-06,3.15628e-05,0.00000e+00,5.35910e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.75669e-08,5.71126e-08,-2.89780e-05,-1.97646e-08,3.54010e-08,-2.85338e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,1.17000e+00,-2.31510e-06,3.47625e-05,0.00000e+00,5.40890e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.59415e-08,6.34695e-08,-3.20050e-05,-1.91989e-08,3.92569e-08,-3.15282e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,1.18000e+00,-2.55409e-06,3.79329e-05,0.00000e+00,5.40349e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.25470e-08,6.66662e-08,-3.50019e-05,-1.77409e-08,4.11261e-08,-3.44942e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,1.19000e+00,-2.78816e-06,4.10081e-05,0.00000e+00,5.29522e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.19348e-08,7.66944e-08,-3.79019e-05,-1.81665e-08,4.75990e-08,-3.73706e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,1.20000e+00,-3.01151e-06,4.39168e-05,0.00000e+00,5.07998e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.19448e-08,7.92384e-08,-4.06412e-05,-1.87576e-08,4.89247e-08,-4.00922e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,1.21000e+00,-3.21995e-06,4.66124e-05,0.00000e+00,4.80452e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.15714e-08,8.01762e-08,-4.31783e-05,-1.92039e-08,4.90567e-08,-4.26144e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,1.22000e+00,-3.41042e-06,4.90945e-05,0.00000e+00,4.54130e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.19523e-08,8.61564e-08,-4.55142e-05,-2.04484e-08,5.25966e-08,-4.49339e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,1.23000e+00,-3.58717e-06,5.13930e-05,0.00000e+00,4.33798e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.07780e-08,9.42656e-08,-4.76790e-05,-2.06978e-08,5.75550e-08,-4.70789e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,1.24000e+00,-3.75437e-06,5.35436e-05,0.00000e+00,4.21646e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.03556e-08,9.69644e-08,-4.97050e-05,-2.11565e-08,5.86163e-08,-4.90860e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,1.25000e+00,-3.91545e-06,5.55927e-05,0.00000e+00,4.16059e-02,0.00000e+00,0.00000e+00,0.00000e+00,-9.22007e-09,1.04787e-07,-5.16343e-05,-2.11238e-08,6.27128e-08,-5.09981e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,1.26000e+00,-4.07066e-06,5.75652e-05,0.00000e+00,4.12068e-02,0.00000e+00,0.00000e+00,0.00000e+00,-6.67515e-09,1.13771e-07,-5.34841e-05,-2.02567e-08,6.79835e-08,-5.28358e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,1.27000e+00,-4.22012e-06,5.94514e-05,0.00000e+00,4.03389e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.34617e-09,1.20686e-07,-5.52485e-05,-1.83732e-08,7.14592e-08,-5.45917e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,1.28000e+00,-4.36184e-06,6.12059e-05,0.00000e+00,3.84506e-02,0.00000e+00,0.00000e+00,0.00000e+00,-5.24306e-09,1.26454e-07,-5.68915e-05,-2.08657e-08,7.39539e-08,-5.62253e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,1.29000e+00,-4.49107e-06,6.27638e-05,0.00000e+00,3.55718e-02,0.00000e+00,0.00000e+00,0.00000e+00,-5.46196e-09,1.31879e-07,-5.83518e-05,-2.18010e-08,7.66683e-08,-5.76759e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,1.30000e+00,-4.60203e-06,6.40788e-05,0.00000e+00,3.19481e-02,0.00000e+00,0.00000e+00,0.00000e+00,-4.00902e-09,1.38129e-07,-5.95855e-05,-2.16911e-08,7.99023e-08,-5.88982e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,1.31000e+00,-4.69040e-06,6.51198e-05,0.00000e+00,2.79537e-02,0.00000e+00,0.00000e+00,0.00000e+00,-6.28852e-09,1.40500e-07,-6.05587e-05,-2.41500e-08,8.09112e-08,-5.98620e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,1.32000e+00,-4.75749e-06,6.58747e-05,0.00000e+00,2.39388e-02,0.00000e+00,0.00000e+00,0.00000e+00,-5.14109e-09,1.45984e-07,-6.12615e-05,-2.38325e-08,8.40223e-08,-6.05588e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,1.33000e+00,-4.80706e-06,6.63482e-05,0.00000e+00,2.02801e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.50571e-09,1.51111e-07,-6.16976e-05,-2.32879e-08,8.74639e-08,-6.09966e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,1.34000e+00,-4.84177e-06,6.65796e-05,0.00000e+00,1.71470e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.62659e-09,1.50902e-07,-6.19041e-05,-2.30423e-08,8.74421e-08,-6.12113e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,1.35000e+00,-4.86083e-06,6.66204e-05,0.00000e+00,1.44622e-02,0.00000e+00,0.00000e+00,0.00000e+00,-7.77339e-09,1.51759e-07,-6.19302e-05,-2.66417e-08,8.83939e-08,-6.12483e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,1.36000e+00,-4.86676e-06,6.65144e-05,0.00000e+00,1.22376e-02,0.00000e+00,0.00000e+00,0.00000e+00,-7.96767e-09,1.52446e-07,-6.18240e-05,-2.64189e-08,8.92577e-08,-6.11492e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,1.37000e+00,-4.86577e-06,6.62961e-05,0.00000e+00,1.04401e-02,0.00000e+00,0.00000e+00,0.00000e+00,-9.18734e-09,1.54903e-07,-6.16213e-05,-2.71013e-08,9.15422e-08,-6.09475e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,1.38000e+00,-4.85607e-06,6.59737e-05,0.00000e+00,8.53574e-03,0.00000e+00,0.00000e+00,0.00000e+00,-9.30932e-09,1.56596e-07,-6.13230e-05,-2.67742e-08,9.35544e-08,-6.06493e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,1.39000e+00,-4.83345e-06,6.55160e-05,0.00000e+00,5.81650e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.18544e-08,1.58529e-07,-6.08950e-05,-2.79048e-08,9.56532e-08,-6.02233e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,1.40000e+00,-4.79383e-06,6.48462e-05,0.00000e+00,1.80342e-03,0.00000e+00,0.00000e+00,0.00000e+00,-8.33480e-09,1.58256e-07,-6.02622e-05,-2.51415e-08,9.67124e-08,-5.96003e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,1.41000e+00,-4.73662e-06,6.38752e-05,0.00000e+00,-3.49357e-03,0.00000e+00,0.00000e+00,0.00000e+00,-9.63381e-09,1.55357e-07,-5.93465e-05,-2.55725e-08,9.65039e-08,-5.87019e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,1.42000e+00,-4.65656e-06,6.25526e-05,0.00000e+00,-9.47987e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.59104e-08,1.47774e-07,-5.81000e-05,-2.89103e-08,9.33107e-08,-5.74789e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,1.43000e+00,-4.54936e-06,6.08949e-05,0.00000e+00,-1.51621e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.48623e-08,1.45400e-07,-5.65406e-05,-2.76799e-08,9.36459e-08,-5.59435e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,1.44000e+00,-4.41743e-06,5.89755e-05,0.00000e+00,-1.94474e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.54116e-08,1.41139e-07,-5.47394e-05,-2.72382e-08,9.30182e-08,-5.41634e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,1.45000e+00,-4.27456e-06,5.69002e-05,0.00000e+00,-2.18419e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.92456e-08,1.38450e-07,-5.27975e-05,-2.90482e-08,9.30052e-08,-5.22413e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,1.46000e+00,-4.12931e-06,5.47914e-05,0.00000e+00,-2.26226e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.68953e-08,1.37191e-07,-5.08327e-05,-2.66224e-08,9.39367e-08,-5.02909e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,1.47000e+00,-3.98320e-06,5.27131e-05,0.00000e+00,-2.28332e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.68758e-08,1.32380e-07,-4.88939e-05,-2.55659e-08,9.24869e-08,-4.83674e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,1.48000e+00,-3.83530e-06,5.06363e-05,0.00000e+00,-2.38633e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.81022e-08,1.31332e-07,-4.69501e-05,-2.55136e-08,9.30947e-08,-4.64460e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,1.49000e+00,-3.68347e-06,4.84712e-05,0.00000e+00,-2.66590e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.73345e-08,1.25870e-07,-4.49224e-05,-2.40904e-08,9.09250e-08,-4.44453e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,1.50000e+00,-3.51809e-06,4.60980e-05,0.00000e+00,-3.14657e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.24448e-08,1.18336e-07,-4.26985e-05,-2.64726e-08,8.73793e-08,-4.22517e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,1.51000e+00,-3.32819e-06,4.34224e-05,0.00000e+00,-3.75985e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.43332e-08,1.07780e-07,-4.01913e-05,-2.70966e-08,8.20407e-08,-3.97753e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,1.52000e+00,-3.11228e-06,4.04008e-05,0.00000e+00,-4.37737e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.47942e-08,1.01518e-07,-3.73607e-05,-2.66927e-08,7.95208e-08,-3.69774e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,1.53000e+00,-2.87763e-06,3.70752e-05,0.00000e+00,-4.85791e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.42392e-08,9.81108e-08,-3.42480e-05,-2.56680e-08,7.86595e-08,-3.39002e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,1.54000e+00,-2.63043e-06,3.35708e-05,0.00000e+00,-5.10709e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.50783e-08,9.04766e-08,-3.09662e-05,-2.56215e-08,7.46984e-08,-3.06582e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,1.55000e+00,-2.37977e-06,3.00487e-05,0.00000e+00,-5.11534e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.86867e-08,8.80488e-08,-2.76653e-05,-2.74182e-08,7.40065e-08,-2.73992e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,1.56000e+00,-2.13630e-06,2.66392e-05,0.00000e+00,-4.95144e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.44295e-08,8.21255e-08,-2.44708e-05,-2.38849e-08,7.05654e-08,-2.42455e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,1.57000e+00,-1.90598e-06,2.34106e-05,0.00000e+00,-4.72948e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.57717e-08,7.48064e-08,-2.14495e-05,-2.43813e-08,6.59546e-08,-2.12613e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,1.58000e+00,-1.68564e-06,2.03540e-05,0.00000e+00,-4.58060e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.63797e-08,7.35936e-08,-1.85895e-05,-2.44868e-08,6.52455e-08,-1.84344e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,1.59000e+00,-1.46799e-06,1.73819e-05,0.00000e+00,-4.60482e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.61565e-08,6.85347e-08,-1.58084e-05,-2.40114e-08,6.18675e-08,-1.56825e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,1.60000e+00,-1.24805e-06,1.43531e-05,0.00000e+00,-4.83749e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.58705e-08,6.23606e-08,-1.29725e-05,-2.36244e-08,5.79517e-08,-1.28760e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,1.61000e+00,-1.01977e-06,1.11289e-05,0.00000e+00,-5.23451e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.25681e-08,5.58378e-08,-9.94150e-06,-2.12519e-08,5.41620e-08,-9.88339e-06,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,1.62000e+00,-7.76687e-07,7.68135e-06,0.00000e+00,-5.67659e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.76176e-08,5.14840e-08,-6.64857e-06,-2.45157e-08,5.16763e-08,-6.63927e-06,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,1.63000e+00,-5.19511e-07,4.89296e-06,0.00000e+00,-6.01625e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.76297e-08,4.42189e-08,-3.12393e-06,-2.45235e-08,4.74035e-08,-3.17060e-06,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,1.64000e+00,-2.56175e-07,3.68648e-06,0.00000e+00,-6.13358e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.94213e-08,4.00994e-08,5.22016e-07,-2.57360e-08,4.53330e-08,4.16961e-07,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,1.65000e+00,1.75945e-09,4.99531e-06,0.00000e+00,-5.96707e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.92323e-08,3.41368e-08,4.12005e-06,-2.55758e-08,4.21779e-08,3.96114e-06,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,1.66000e+00,2.46218e-07,7.90967e-06,0.00000e+00,-5.53690e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.92862e-08,2.97772e-08,7.50270e-06,-2.59429e-08,3.96784e-08,7.29672e-06,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,1.67000e+00,4.69888e-07,1.10026e-05,0.00000e+00,-4.96633e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.75516e-08,3.23091e-08,1.05546e-05,-2.50714e-08,4.16658e-08,1.03089e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,1.68000e+00,6.70810e-07,1.38341e-05,0.00000e+00,-4.43364e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.43817e-08,3.41115e-08,1.32627e-05,-2.28450e-08,4.33176e-08,1.29822e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,1.69000e+00,8.51422e-07,1.64079e-05,0.00000e+00,-4.09117e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.48088e-08,2.98766e-08,1.57159e-05,-2.27434e-08,4.11326e-08,1.54016e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,1.70000e+00,1.02141e-06,1.88779e-05,0.00000e+00,-4.01667e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.31652e-08,2.56535e-08,1.80696e-05,-2.18697e-08,3.91613e-08,1.77183e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,1.71000e+00,1.19432e-06,2.14095e-05,0.00000e+00,-4.17968e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.44505e-08,1.83134e-08,2.04843e-05,-2.26808e-08,3.54137e-08,2.00905e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,1.72000e+00,1.37639e-06,2.41007e-05,0.00000e+00,-4.43807e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.74715e-08,1.24521e-08,2.30490e-05,-2.43603e-08,3.29641e-08,2.26109e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,1.73000e+00,1.56534e-06,2.69381e-05,0.00000e+00,-4.58725e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.77521e-08,4.88216e-09,2.57486e-05,-2.45604e-08,2.96810e-08,2.52671e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,1.74000e+00,1.75334e-06,2.97854e-05,0.00000e+00,-4.47012e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.93270e-08,2.41283e-09,2.84561e-05,-2.57522e-08,2.97470e-08,2.79358e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,1.75000e+00,1.93063e-06,3.24479e-05,0.00000e+00,-4.03893e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.67070e-08,1.77491e-09,3.09928e-05,-2.41124e-08,3.08980e-08,3.04390e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,1.76000e+00,2.08747e-06,3.47497e-05,0.00000e+00,-3.36956e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.43359e-08,-4.05401e-10,3.31973e-05,-2.24435e-08,3.08806e-08,3.26142e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,1.77000e+00,2.21581e-06,3.65941e-05,0.00000e+00,-2.61757e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.72666e-08,-1.73460e-09,3.49764e-05,-2.41674e-08,3.10739e-08,3.43695e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,1.78000e+00,2.31583e-06,3.79854e-05,0.00000e+00,-1.95172e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.65996e-08,-4.29026e-09,3.63320e-05,-2.34296e-08,3.04019e-08,3.57077e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,1.79000e+00,2.39636e-06,3.90211e-05,0.00000e+00,-1.50721e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.61837e-08,-7.56737e-09,3.73545e-05,-2.29428e-08,2.89848e-08,3.67205e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,1.80000e+00,2.46705e-06,3.98650e-05,0.00000e+00,-1.32330e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.82735e-08,-1.35762e-08,3.81984e-05,-2.41183e-08,2.55311e-08,3.75590e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,1.81000e+00,2.53322e-06,4.06757e-05,0.00000e+00,-1.33307e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.92681e-08,-1.89241e-08,3.90114e-05,-2.44556e-08,2.25817e-08,3.83667e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,1.82000e+00,2.59735e-06,4.15357e-05,0.00000e+00,-1.39758e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.78034e-08,-2.03292e-08,3.98713e-05,-2.35361e-08,2.25084e-08,3.92184e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,1.83000e+00,2.66365e-06,4.24203e-05,0.00000e+00,-1.36797e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.88268e-08,-2.09719e-08,4.07583e-05,-2.43083e-08,2.28441e-08,4.00941e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,1.84000e+00,2.72595e-06,4.32212e-05,0.00000e+00,-1.13077e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.24331e-08,-2.07893e-08,4.15697e-05,-2.67050e-08,2.34553e-08,4.08945e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,1.85000e+00,2.77403e-06,4.37877e-05,0.00000e+00,-6.45949e-03,0.00000e+00,0.00000e+00,0.00000e+00,-3.21321e-08,-2.45488e-08,4.21600e-05,-2.64376e-08,2.14456e-08,4.14773e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,1.86000e+00,2.79843e-06,4.39660e-05,0.00000e+00,3.54277e-04,0.00000e+00,0.00000e+00,0.00000e+00,-3.16353e-08,-2.56929e-08,4.23824e-05,-2.62298e-08,2.09002e-08,4.16997e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,1.87000e+00,2.79673e-06,4.36566e-05,0.00000e+00,7.87446e-03,0.00000e+00,0.00000e+00,0.00000e+00,-3.53511e-08,-2.30852e-08,4.21402e-05,-2.86716e-08,2.21862e-08,4.14712e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,1.88000e+00,2.77126e-06,4.28668e-05,0.00000e+00,1.45254e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.72625e-08,-2.09110e-08,4.14387e-05,-2.98727e-08,2.27853e-08,4.07978e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,1.89000e+00,2.72332e-06,4.17176e-05,0.00000e+00,1.91231e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.15981e-08,-2.07585e-08,4.03942e-05,-2.62899e-08,2.17650e-08,3.97871e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,1.90000e+00,2.65964e-06,4.03748e-05,0.00000e+00,2.10730e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.46325e-08,-2.08098e-08,3.91637e-05,-2.83750e-08,2.06903e-08,3.85903e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,1.91000e+00,2.59215e-06,3.90043e-05,0.00000e+00,2.07694e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.71619e-08,-2.09340e-08,3.79071e-05,-3.03648e-08,1.92377e-08,3.73621e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,1.92000e+00,2.52683e-06,3.77183e-05,0.00000e+00,1.93279e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.79509e-08,-1.93441e-08,3.67290e-05,-3.10847e-08,1.91568e-08,3.62050e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,1.93000e+00,2.46201e-06,3.65209e-05,0.00000e+00,1.85254e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.85295e-08,-1.89033e-08,3.56272e-05,-3.18731e-08,1.84982e-08,3.51227e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,1.94000e+00,2.39441e-06,3.53015e-05,0.00000e+00,1.99536e-02,0.00000e+00,0.00000e+00,0.00000e+00,-4.03228e-08,-1.78186e-08,3.44957e-05,-3.33004e-08,1.83165e-08,3.40137e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,1.95000e+00,2.31626e-06,3.38805e-05,0.00000e+00,2.42851e-02,0.00000e+00,0.00000e+00,0.00000e+00,-4.11751e-08,-1.44764e-08,3.31632e-05,-3.42064e-08,1.92581e-08,3.27117e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,1.96000e+00,2.21843e-06,3.20947e-05,0.00000e+00,3.10280e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.57148e-08,-8.23647e-09,3.14625e-05,-3.11023e-08,2.15814e-08,3.10515e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,1.97000e+00,2.09029e-06,2.98870e-05,0.00000e+00,3.85706e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.62486e-08,2.28957e-09,2.93081e-05,-3.15824e-08,2.66513e-08,2.89451e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,1.98000e+00,1.93081e-06,2.73162e-05,0.00000e+00,4.48838e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.59751e-08,6.44093e-09,2.67276e-05,-3.12851e-08,2.72041e-08,2.64164e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,1.99000e+00,1.75037e-06,2.45401e-05,0.00000e+00,4.82993e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.32806e-08,1.00364e-08,2.38587e-05,-2.94791e-08,2.70904e-08,2.35991e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.00000e+00,1.56047e-06,2.17501e-05,0.00000e+00,4.82325e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.44526e-08,1.14295e-08,2.09026e-05,-3.00658e-08,2.58919e-08,2.06920e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.01000e+00,1.37344e-06,1.90869e-05,0.00000e+00,4.54797e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.37212e-08,9.21629e-09,1.80494e-05,-2.94129e-08,2.23976e-08,1.78840e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.02000e+00,1.19677e-06,1.66399e-05,0.00000e+00,4.18091e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.63278e-08,1.14221e-08,1.54050e-05,-3.09667e-08,2.22391e-08,1.52803e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.03000e+00,1.03200e-06,1.43924e-05,0.00000e+00,3.93204e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.48206e-08,1.87325e-08,1.29454e-05,-2.99789e-08,2.56150e-08,1.28607e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.04000e+00,8.70140e-07,1.22338e-05,0.00000e+00,3.95966e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.03956e-08,2.45269e-08,1.05465e-05,-2.71208e-08,2.78860e-08,1.05015e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.05000e+00,6.97811e-07,1.00300e-05,0.00000e+00,4.30581e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.79196e-08,2.59758e-08,8.02220e-06,-2.54439e-08,2.73735e-08,8.01820e-06,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.06000e+00,5.03822e-07,7.75163e-06,0.00000e+00,4.88254e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.65273e-08,3.12387e-08,5.20629e-06,-2.44104e-08,2.92432e-08,5.24596e-06,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.07000e+00,2.83121e-07,5.49912e-06,0.00000e+00,5.51639e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.57117e-08,3.82281e-08,2.01647e-06,-2.37490e-08,3.19317e-08,2.10318e-06,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.08000e+00,3.78076e-08,3.49985e-06,0.00000e+00,6.00567e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.51213e-08,4.22836e-08,-1.51649e-06,-2.31668e-08,3.26676e-08,-1.37848e-06,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.09000e+00,-2.24504e-07,6.75921e-06,0.00000e+00,6.19897e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.36249e-08,4.02435e-08,-5.24513e-06,-2.19396e-08,2.97797e-08,-5.05335e-06,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.10000e+00,-4.91100e-07,1.06538e-05,0.00000e+00,6.05505e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.04122e-08,4.35405e-08,-8.95867e-06,-1.98191e-08,3.07485e-08,-8.71495e-06,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.11000e+00,-7.49016e-07,1.43324e-05,0.00000e+00,5.64525e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.86406e-08,4.52537e-08,-1.24590e-05,-1.90667e-08,3.10406e-08,-1.21709e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.12000e+00,-9.89432e-07,1.76626e-05,0.00000e+00,5.13001e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.14385e-08,4.63302e-08,-1.56232e-05,-2.08796e-08,3.12664e-08,-1.53023e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.13000e+00,-1.21206e-06,2.06436e-05,0.00000e+00,4.70473e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.16760e-08,4.94896e-08,-1.84548e-05,-2.11378e-08,3.33864e-08,-1.81111e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.14000e+00,-1.42351e-06,2.34057e-05,0.00000e+00,4.53145e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.00524e-08,5.30024e-08,-2.10805e-05,-2.06009e-08,3.57740e-08,-2.07169e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.15000e+00,-1.63151e-06,2.61488e-05,0.00000e+00,4.66833e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.93253e-08,5.55679e-08,-2.36879e-05,-2.07046e-08,3.72371e-08,-2.33022e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.16000e+00,-1.84795e-06,2.90640e-05,0.00000e+00,5.05260e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.95493e-08,5.79224e-08,-2.64587e-05,-2.12557e-08,3.84583e-08,-2.60429e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.17000e+00,-2.08296e-06,3.22424e-05,0.00000e+00,5.52414e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.81233e-08,6.54651e-08,-2.94739e-05,-2.08460e-08,4.30370e-08,-2.90239e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.18000e+00,-2.33570e-06,3.56571e-05,0.00000e+00,5.88045e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.63509e-08,7.32972e-08,-3.27064e-05,-2.03739e-08,4.75906e-08,-3.22208e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.19000e+00,-2.59628e-06,3.91602e-05,0.00000e+00,5.95404e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.33134e-08,7.74564e-08,-3.60155e-05,-1.93671e-08,4.97200e-08,-3.54962e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.20000e+00,-2.84943e-06,4.25285e-05,0.00000e+00,5.68008e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.37984e-08,8.05472e-08,-3.91887e-05,-2.03466e-08,5.14169e-08,-3.86428e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.21000e+00,-3.08219e-06,4.55474e-05,0.00000e+00,5.12353e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.37226e-08,8.16031e-08,-4.20298e-05,-2.09421e-08,5.19388e-08,-4.14654e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.22000e+00,-3.28595e-06,4.80968e-05,0.00000e+00,4.45725e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.49584e-08,8.51058e-08,-4.44304e-05,-2.26763e-08,5.41294e-08,-4.38534e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.23000e+00,-3.45656e-06,5.01989e-05,0.00000e+00,3.88695e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.58848e-08,9.07134e-08,-4.64143e-05,-2.41758e-08,5.76617e-08,-4.58257e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.24000e+00,-3.59973e-06,5.19880e-05,0.00000e+00,3.56829e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.22629e-08,9.93630e-08,-4.81072e-05,-2.25045e-08,6.32091e-08,-4.75047e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.25000e+00,-3.73089e-06,5.36547e-05,0.00000e+00,3.55958e-02,0.00000e+00,0.00000e+00,0.00000e+00,-9.51250e-09,1.06607e-07,-4.96856e-05,-2.12984e-08,6.73074e-08,-4.90674e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.26000e+00,-3.86560e-06,5.53699e-05,0.00000e+00,3.78008e-02,0.00000e+00,0.00000e+00,0.00000e+00,-8.21864e-09,1.14310e-07,-5.13089e-05,-2.10906e-08,7.16234e-08,-5.06744e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.27000e+00,-4.01064e-06,5.72156e-05,0.00000e+00,4.05718e-02,0.00000e+00,0.00000e+00,0.00000e+00,-7.62669e-09,1.22748e-07,-5.30493e-05,-2.14887e-08,7.63239e-08,-5.24003e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.28000e+00,-4.16300e-06,5.91557e-05,0.00000e+00,4.19238e-02,0.00000e+00,0.00000e+00,0.00000e+00,-9.02074e-09,1.28936e-07,-5.48723e-05,-2.30073e-08,7.90292e-08,-5.42110e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.29000e+00,-4.31444e-06,6.10417e-05,0.00000e+00,4.04713e-02,0.00000e+00,0.00000e+00,0.00000e+00,-6.60262e-09,1.32498e-07,-5.66395e-05,-2.20467e-08,8.02373e-08,-5.59685e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.30000e+00,-4.45141e-06,6.26818e-05,0.00000e+00,3.60601e-02,0.00000e+00,0.00000e+00,0.00000e+00,-5.36852e-09,1.34479e-07,-5.81747e-05,-2.19080e-08,8.06583e-08,-5.74962e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.31000e+00,-4.55970e-06,6.39237e-05,0.00000e+00,2.95695e-02,0.00000e+00,0.00000e+00,0.00000e+00,-5.89477e-09,1.36639e-07,-5.93370e-05,-2.32231e-08,8.13242e-08,-5.86521e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.32000e+00,-4.63244e-06,6.46915e-05,0.00000e+00,2.24897e-02,0.00000e+00,0.00000e+00,0.00000e+00,-7.80399e-09,1.44638e-07,-6.00556e-05,-2.50830e-08,8.61984e-08,-5.93672e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.33000e+00,-4.67283e-06,6.50055e-05,0.00000e+00,1.63506e-02,0.00000e+00,0.00000e+00,0.00000e+00,-6.30486e-09,1.49529e-07,-6.03492e-05,-2.44375e-08,8.94557e-08,-5.96626e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.34000e+00,-4.68815e-06,6.49812e-05,0.00000e+00,1.22800e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.24102e-09,1.52972e-07,-6.03267e-05,-2.24514e-08,9.20397e-08,-5.96460e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.35000e+00,-4.68903e-06,6.47805e-05,0.00000e+00,1.05939e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.41373e-09,1.55120e-07,-6.01392e-05,-2.25114e-08,9.37518e-08,-5.94663e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.36000e+00,-4.68504e-06,6.45536e-05,0.00000e+00,1.07606e-02,0.00000e+00,0.00000e+00,0.00000e+00,-4.44871e-09,1.54901e-07,-5.99272e-05,-2.28267e-08,9.38939e-08,-5.92609e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.37000e+00,-4.68330e-06,6.43807e-05,0.00000e+00,1.14907e-02,0.00000e+00,0.00000e+00,0.00000e+00,-6.67703e-09,1.53544e-07,-5.97665e-05,-2.39134e-08,9.36673e-08,-5.91039e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.38000e+00,-4.68497e-06,6.42405e-05,0.00000e+00,1.12815e-02,0.00000e+00,0.00000e+00,0.00000e+00,-9.04608e-09,1.53661e-07,-5.96387e-05,-2.49334e-08,9.41642e-08,-5.89766e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.39000e+00,-4.68086e-06,6.40213e-05,0.00000e+00,8.88812e-03,0.00000e+00,0.00000e+00,0.00000e+00,-8.57486e-09,1.51159e-07,-5.94352e-05,-2.41623e-08,9.30038e-08,-5.87746e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.40000e+00,-4.65942e-06,6.35582e-05,0.00000e+00,3.80490e-03,0.00000e+00,0.00000e+00,0.00000e+00,-7.66959e-09,1.50475e-07,-5.90001e-05,-2.31729e-08,9.35280e-08,-5.83451e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.41000e+00,-4.60915e-06,6.26952e-05,0.00000e+00,-3.42742e-03,0.00000e+00,0.00000e+00,0.00000e+00,-9.53846e-09,1.47860e-07,-5.81878e-05,-2.39537e-08,9.31980e-08,-5.75454e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.42000e+00,-4.52513e-06,6.13421e-05,0.00000e+00,-1.14757e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.09412e-08,1.45902e-07,-5.69156e-05,-2.42128e-08,9.37304e-08,-5.62941e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.43000e+00,-4.40825e-06,5.95248e-05,0.00000e+00,-1.85451e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.27030e-08,1.44069e-07,-5.52094e-05,-2.45100e-08,9.43679e-08,-5.46154e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.44000e+00,-4.26606e-06,5.73783e-05,0.00000e+00,-2.32653e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.42048e-08,1.39593e-07,-5.31981e-05,-2.46470e-08,9.35528e-08,-5.26334e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.45000e+00,-4.11119e-06,5.50993e-05,0.00000e+00,-2.49498e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.25990e-08,1.36043e-07,-5.10689e-05,-2.25513e-08,9.31852e-08,-5.05291e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.46000e+00,-3.95683e-06,5.28762e-05,0.00000e+00,-2.40765e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.22651e-08,1.32850e-07,-4.89973e-05,-2.13376e-08,9.28784e-08,-4.84763e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.47000e+00,-3.81074e-06,5.08167e-05,0.00000e+00,-2.22146e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.37860e-08,1.31522e-07,-4.70799e-05,-2.15272e-08,9.34347e-08,-4.65733e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.48000e+00,-3.67303e-06,4.88958e-05,0.00000e+00,-2.13648e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.67135e-08,1.28361e-07,-4.52874e-05,-2.27872e-08,9.23709e-08,-4.47974e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.49000e+00,-3.53657e-06,4.69724e-05,0.00000e+00,-2.32476e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.56841e-08,1.19987e-07,-4.34875e-05,-2.14277e-08,8.81681e-08,-4.30197e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.50000e+00,-3.38777e-06,4.48407e-05,0.00000e+00,-2.84668e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.67070e-08,1.12158e-07,-4.14895e-05,-2.13048e-08,8.42585e-08,-4.10499e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.51000e+00,-3.21231e-06,4.23192e-05,0.00000e+00,-3.61711e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.02624e-08,1.04926e-07,-3.91264e-05,-2.32030e-08,8.09411e-08,-3.87191e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.52000e+00,-3.00279e-06,3.93221e-05,0.00000e+00,-4.43857e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.11589e-08,1.00253e-07,-3.63184e-05,-2.29915e-08,7.93906e-08,-3.59473e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.53000e+00,-2.76307e-06,3.59042e-05,0.00000e+00,-5.08644e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.29091e-08,9.49784e-08,-3.31185e-05,-2.34761e-08,7.74882e-08,-3.27858e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.54000e+00,-2.50441e-06,3.22416e-05,0.00000e+00,-5.41028e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.38664e-08,8.91486e-08,-2.96925e-05,-2.35188e-08,7.49899e-08,-2.93978e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.55000e+00,-2.24275e-06,2.85595e-05,0.00000e+00,-5.37519e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.16177e-08,8.57884e-08,-2.62486e-05,-2.16333e-08,7.35360e-08,-2.59910e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.56000e+00,-1.99161e-06,2.50525e-05,0.00000e+00,-5.07805e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.17967e-08,8.32409e-08,-2.29665e-05,-2.14609e-08,7.23288e-08,-2.27460e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.57000e+00,-1.75881e-06,2.18139e-05,0.00000e+00,-4.71005e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.38319e-08,7.68759e-08,-1.99321e-05,-2.23914e-08,6.84279e-08,-1.97498e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.58000e+00,-1.54326e-06,1.88107e-05,0.00000e+00,-4.46589e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.62968e-08,7.04610e-08,-1.71148e-05,-2.36729e-08,6.41887e-08,-1.69711e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.59000e+00,-1.33547e-06,1.59168e-05,0.00000e+00,-4.47286e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.31659e-08,6.36524e-08,-1.43992e-05,-2.14329e-08,5.96332e-08,-1.42918e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.60000e+00,-1.12394e-06,1.29524e-05,0.00000e+00,-4.75297e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.34550e-08,5.72666e-08,-1.16156e-05,-2.14844e-08,5.55194e-08,-1.15443e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.61000e+00,-8.99322e-07,9.76796e-06,0.00000e+00,-5.21998e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.51200e-08,5.24780e-08,-8.61720e-06,-2.23546e-08,5.27835e-08,-8.58398e-06,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.62000e+00,-6.57092e-07,6.49943e-06,0.00000e+00,-5.71488e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.56673e-08,5.10223e-08,-5.33142e-06,-2.25257e-08,5.23088e-08,-5.34208e-06,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.63000e+00,-3.99350e-07,4.31378e-06,0.00000e+00,-6.06176e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.65004e-08,4.83126e-08,-1.79714e-06,-2.33265e-08,5.11302e-08,-1.85792e-06,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.64000e+00,-1.35500e-07,3.76440e-06,0.00000e+00,-6.14284e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.59403e-08,4.21242e-08,1.85711e-06,-2.30430e-08,4.77355e-08,1.74063e-06,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.65000e+00,1.22175e-07,6.15316e-06,0.00000e+00,-5.92828e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.58830e-08,3.66823e-08,5.45388e-06,-2.29811e-08,4.48818e-08,5.28052e-06,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.66000e+00,3.63190e-07,9.19927e-06,0.00000e+00,-5.47465e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.56292e-08,3.29100e-08,8.82090e-06,-2.29533e-08,4.31080e-08,8.59568e-06,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.67000e+00,5.82686e-07,1.23223e-05,0.00000e+00,-4.91248e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.65187e-08,2.93275e-08,1.18513e-05,-2.37372e-08,4.12293e-08,1.15833e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.68000e+00,7.80415e-07,1.51450e-05,0.00000e+00,-4.40512e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.53137e-08,2.94917e-08,1.45414e-05,-2.29996e-08,4.17916e-08,1.42386e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.69000e+00,9.60960e-07,1.77143e-05,0.00000e+00,-4.08995e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.19974e-08,2.57598e-08,1.69842e-05,-2.06385e-08,3.99678e-08,1.66513e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.70000e+00,1.13321e-06,2.01880e-05,0.00000e+00,-4.02949e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.51615e-08,1.89385e-08,1.93392e-05,-2.23649e-08,3.61972e-08,1.89735e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.71000e+00,1.30647e-06,2.27260e-05,0.00000e+00,-4.18410e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.44933e-08,1.54501e-08,2.17590e-05,-2.19344e-08,3.49889e-08,2.13546e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.72000e+00,1.48734e-06,2.54191e-05,0.00000e+00,-4.41527e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.32485e-08,1.41825e-08,2.43272e-05,-2.09242e-08,3.55327e-08,2.38790e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.73000e+00,1.67498e-06,2.82488e-05,0.00000e+00,-4.54639e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.44621e-08,8.27813e-09,2.70258e-05,-2.15996e-08,3.32930e-08,2.65315e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.74000e+00,1.86175e-06,3.10895e-05,0.00000e+00,-4.43100e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.51395e-08,2.24184e-09,2.97345e-05,-2.20646e-08,3.10899e-08,2.91964e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.75000e+00,2.03690e-06,3.37516e-05,0.00000e+00,-4.01039e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.34868e-08,-3.26907e-10,3.22764e-05,-2.10631e-08,3.10320e-08,3.17005e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.76000e+00,2.19156e-06,3.60476e-05,0.00000e+00,-3.33637e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.50159e-08,-3.07137e-09,3.44781e-05,-2.19688e-08,3.08063e-08,3.38726e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.77000e+00,2.31900e-06,3.78693e-05,0.00000e+00,-2.56328e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.38460e-08,-4.50155e-09,3.62398e-05,-2.08944e-08,3.08967e-08,3.56120e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.78000e+00,2.41824e-06,3.92231e-05,0.00000e+00,-1.88051e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.47825e-08,-6.13450e-09,3.75652e-05,-2.12502e-08,3.06288e-08,3.69221e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.79000e+00,2.49529e-06,4.02234e-05,0.00000e+00,-1.43053e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.55167e-08,-1.15858e-08,3.85606e-05,-2.14155e-08,2.76313e-08,3.79064e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.80000e+00,2.56042e-06,4.10436e-05,0.00000e+00,-1.26291e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.47988e-08,-2.09826e-08,3.93878e-05,-2.06027e-08,2.20165e-08,3.87245e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.81000e+00,2.62492e-06,4.18448e-05,0.00000e+00,-1.31080e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.42866e-08,-2.34374e-08,4.01962e-05,-1.99999e-08,2.10037e-08,3.95249e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.82000e+00,2.69275e-06,4.27074e-05,0.00000e+00,-1.41046e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.48088e-08,-2.07768e-08,4.10602e-05,-2.02350e-08,2.34292e-08,4.03826e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.83000e+00,2.76210e-06,4.36020e-05,0.00000e+00,-1.37706e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.82882e-08,-1.98883e-08,4.19544e-05,-2.24801e-08,2.47166e-08,4.12706e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.84000e+00,2.82532e-06,4.43926e-05,0.00000e+00,-1.09217e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.80119e-08,-2.42091e-08,4.27513e-05,-2.22343e-08,2.26212e-08,4.20634e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.85000e+00,2.87253e-06,4.49086e-05,0.00000e+00,-5.46900e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.66849e-08,-2.54582e-08,4.32925e-05,-2.13843e-08,2.22800e-08,4.26036e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.86000e+00,2.89480e-06,4.50120e-05,0.00000e+00,1.69893e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.80403e-08,-2.52984e-08,4.34481e-05,-2.22963e-08,2.22923e-08,4.27619e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.87000e+00,2.88975e-06,4.46322e-05,0.00000e+00,9.12868e-03,0.00000e+00,0.00000e+00,0.00000e+00,-3.01624e-08,-2.81208e-08,4.31472e-05,-2.37628e-08,2.00058e-08,4.24721e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.88000e+00,2.85943e-06,4.38041e-05,0.00000e+00,1.52429e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.38299e-08,-2.78749e-08,4.24198e-05,-2.61246e-08,1.95038e-08,4.17656e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.89000e+00,2.80974e-06,4.26557e-05,0.00000e+00,1.90210e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.22860e-08,-2.90901e-08,4.13839e-05,-2.53351e-08,1.75206e-08,4.07586e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.90000e+00,2.74954e-06,4.13572e-05,0.00000e+00,2.02791e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.07859e-08,-2.79026e-08,4.01997e-05,-2.44530e-08,1.69549e-08,3.96059e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.91000e+00,2.68615e-06,4.00589e-05,0.00000e+00,1.96975e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.27329e-08,-2.41327e-08,3.90095e-05,-2.59625e-08,1.81413e-08,3.84453e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.92000e+00,2.62387e-06,3.88348e-05,0.00000e+00,1.86392e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.68775e-08,-1.88702e-08,3.78847e-05,-2.90144e-08,2.06389e-08,3.73461e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.93000e+00,2.56239e-06,3.76610e-05,0.00000e+00,1.86397e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.68454e-08,-1.91130e-08,3.68052e-05,-2.93287e-08,1.96300e-08,3.62875e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.94000e+00,2.49527e-06,3.64187e-05,0.00000e+00,2.08787e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.52155e-08,-1.83773e-08,3.56538e-05,-2.86920e-08,1.89162e-08,3.51577e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.95000e+00,2.41364e-06,3.49473e-05,0.00000e+00,2.56727e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.42377e-08,-1.42326e-08,3.42700e-05,-2.84594e-08,2.05224e-08,3.38014e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.96000e+00,2.30908e-06,3.31144e-05,0.00000e+00,3.23105e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.74934e-08,-1.20619e-08,3.25089e-05,-3.08842e-08,2.03837e-08,3.20783e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.97000e+00,2.17600e-06,3.08879e-05,0.00000e+00,3.93143e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.53051e-08,-6.69135e-09,3.03058e-05,-2.97681e-08,2.20951e-08,2.99233e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.98000e+00,2.01574e-06,2.83266e-05,0.00000e+00,4.49297e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.33470e-08,2.83308e-10,2.77044e-05,-2.85104e-08,2.42811e-08,2.73771e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.99000e+00,1.83757e-06,2.56070e-05,0.00000e+00,4.78443e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.22541e-08,5.28911e-09,2.48450e-05,-2.77930e-08,2.52043e-08,2.45743e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,3.00000e+00,1.65253e-06,2.28690e-05,0.00000e+00,4.76760e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.23441e-08,6.98217e-09,2.19169e-05,-2.77644e-08,2.41275e-08,2.16997e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,3.01000e+00,1.46959e-06,2.02540e-05,0.00000e+00,4.51673e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.18895e-08,9.88152e-09,1.90943e-05,-2.72101e-08,2.39089e-08,1.89233e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,3.02000e+00,1.29431e-06,1.78354e-05,0.00000e+00,4.19170e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.16497e-08,1.40842e-08,1.64633e-05,-2.69511e-08,2.51020e-08,1.63324e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,3.03000e+00,1.12684e-06,1.55894e-05,0.00000e+00,3.98696e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.19317e-08,1.81376e-08,1.39962e-05,-2.71686e-08,2.62903e-08,1.39028e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,3.04000e+00,9.61236e-07,1.33984e-05,0.00000e+00,4.05178e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.85955e-08,2.41573e-08,1.15598e-05,-2.49468e-08,2.88773e-08,1.15051e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,3.05000e+00,7.85088e-07,1.11520e-05,0.00000e+00,4.41552e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.69301e-08,2.57822e-08,8.97497e-06,-2.37429e-08,2.82997e-08,8.96246e-06,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,3.06000e+00,5.87766e-07,8.82537e-06,0.00000e+00,4.98030e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.60324e-08,3.15189e-08,6.09560e-06,-2.31249e-08,3.03882e-08,6.12818e-06,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,3.07000e+00,3.64165e-07,6.50392e-06,0.00000e+00,5.56917e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.42183e-08,3.84316e-08,2.86015e-06,-2.19285e-08,3.30773e-08,2.94071e-06,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,3.08000e+00,1.17039e-07,4.26187e-06,0.00000e+00,5.98378e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.10911e-08,4.02503e-08,-6.72173e-07,-1.97097e-08,3.23114e-08,-5.42822e-07,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,3.09000e+00,-1.43257e-07,5.93244e-06,0.00000e+00,6.09464e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.01689e-08,3.92360e-08,-4.34218e-06,-1.89258e-08,2.99177e-08,-4.16554e-06,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,3.10000e+00,-4.04001e-07,9.72777e-06,0.00000e+00,5.89984e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.89758e-08,3.94227e-08,-7.96206e-06,-1.79021e-08,2.87120e-08,-7.73917e-06,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,3.11000e+00,-6.54446e-07,1.33072e-05,0.00000e+00,5.50738e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.90518e-08,4.39702e-08,-1.13722e-05,-1.80260e-08,3.09261e-08,-1.11065e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,3.12000e+00,-8.89733e-07,1.65941e-05,0.00000e+00,5.08740e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.62900e-08,4.99654e-08,-1.45051e-05,-1.65363e-08,3.43140e-08,-1.42008e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,3.13000e+00,-1.11113e-06,1.96200e-05,0.00000e+00,4.79181e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.67293e-08,5.35538e-08,-1.73896e-05,-1.69740e-08,3.65482e-08,-1.70523e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,3.14000e+00,-1.32577e-06,2.25027e-05,0.00000e+00,4.72458e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.80514e-08,5.36288e-08,-2.01350e-05,-1.81325e-08,3.64664e-08,-1.97700e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,3.15000e+00,-1.54367e-06,2.53995e-05,0.00000e+00,4.89541e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.66883e-08,5.51778e-08,-2.28894e-05,-1.77598e-08,3.73011e-08,-2.24992e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,3.16000e+00,-1.77168e-06,2.84382e-05,0.00000e+00,5.21013e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.63648e-08,5.86372e-08,-2.57742e-05,-1.80865e-08,3.92914e-08,-2.53576e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,3.17000e+00,-2.01220e-06,3.16634e-05,0.00000e+00,5.53051e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.42225e-08,6.26770e-08,-2.88308e-05,-1.72327e-08,4.14748e-08,-2.83848e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,3.18000e+00,-2.26160e-06,3.50198e-05,0.00000e+00,5.71437e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.42426e-08,6.62864e-08,-3.20065e-05,-1.77422e-08,4.32690e-08,-3.15297e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,3.19000e+00,-2.51283e-06,3.83737e-05,0.00000e+00,5.67077e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.46493e-08,7.24423e-08,-3.51784e-05,-1.87756e-08,4.68949e-08,-3.46705e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,3.20000e+00,-2.75534e-06,4.15656e-05,0.00000e+00,5.38929e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.20077e-08,7.73179e-08,-3.81960e-05,-1.77979e-08,4.98365e-08,-3.76591e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,3.21000e+00,-2.97789e-06,4.44542e-05,0.00000e+00,4.93640e-02,0.00000e+00,0.00000e+00,0.00000e+00,-8.70011e-09,8.29045e-08,-4.09250e-05,-1.62691e-08,5.32844e-08,-4.03646e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,3.22000e+00,-3.17550e-06,4.69689e-05,0.00000e+00,4.44117e-02,0.00000e+00,0.00000e+00,0.00000e+00,-9.60713e-09,8.94476e-08,-4.32986e-05,-1.76847e-08,5.75199e-08,-4.27228e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,3.23000e+00,-3.34976e-06,4.91384e-05,0.00000e+00,4.03711e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.21197e-08,9.43471e-08,-4.53457e-05,-2.01705e-08,6.05528e-08,-4.47604e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,3.24000e+00,-3.50616e-06,5.10702e-05,0.00000e+00,3.81638e-02,0.00000e+00,0.00000e+00,0.00000e+00,-9.81435e-09,9.82647e-08,-4.71699e-05,-1.94259e-08,6.28417e-08,-4.65758e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,3.25000e+00,-3.65253e-06,5.29061e-05,0.00000e+00,3.79566e-02,0.00000e+00,0.00000e+00,0.00000e+00,-8.69557e-09,1.00666e-07,-4.89046e-05,-1.94057e-08,6.40224e-08,-4.82982e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,3.26000e+00,-3.79733e-06,5.47566e-05,0.00000e+00,3.91115e-02,0.00000e+00,0.00000e+00,0.00000e+00,-8.25493e-09,1.09581e-07,-5.06537e-05,-2.00047e-08,6.90624e-08,-5.00303e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,3.27000e+00,-3.94604e-06,5.66571e-05,0.00000e+00,4.04053e-02,0.00000e+00,0.00000e+00,0.00000e+00,-6.24509e-09,1.19656e-07,-5.24472e-05,-1.94615e-08,7.45657e-08,-5.18061e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,3.28000e+00,-4.09579e-06,5.85571e-05,0.00000e+00,4.04121e-02,0.00000e+00,0.00000e+00,0.00000e+00,-5.32941e-09,1.22876e-07,-5.42351e-05,-1.94755e-08,7.56624e-08,-5.35791e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,3.29000e+00,-4.23829e-06,6.03345e-05,0.00000e+00,3.81647e-02,0.00000e+00,0.00000e+00,0.00000e+00,-5.51912e-09,1.28213e-07,-5.59058e-05,-2.03993e-08,7.82185e-08,-5.52375e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,3.30000e+00,-4.36426e-06,6.18364e-05,0.00000e+00,3.35841e-02,0.00000e+00,0.00000e+00,0.00000e+00,-4.12008e-09,1.31765e-07,-5.73164e-05,-2.02367e-08,7.95685e-08,-5.66400e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,3.31000e+00,-4.46338e-06,6.29440e-05,0.00000e+00,2.74930e-02,0.00000e+00,0.00000e+00,0.00000e+00,-4.15695e-09,1.35625e-07,-5.83572e-05,-2.10230e-08,8.15619e-08,-5.76770e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,3.32000e+00,-4.53074e-06,6.36227e-05,0.00000e+00,2.12790e-02,0.00000e+00,0.00000e+00,0.00000e+00,-6.75771e-09,1.43326e-07,-5.89958e-05,-2.33832e-08,8.64772e-08,-5.83149e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,3.33000e+00,-4.56920e-06,6.39276e-05,0.00000e+00,1.63144e-02,0.00000e+00,0.00000e+00,0.00000e+00,-6.32132e-09,1.48068e-07,-5.92845e-05,-2.34710e-08,8.96525e-08,-5.86048e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,3.34000e+00,-4.58834e-06,6.39780e-05,0.00000e+00,1.34056e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.60681e-09,1.52058e-07,-5.93354e-05,-2.19525e-08,9.23973e-08,-5.86586e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,3.35000e+00,-4.59897e-06,6.39125e-05,0.00000e+00,1.24964e-02,0.00000e+00,0.00000e+00,0.00000e+00,-5.33596e-09,1.52787e-07,-5.92768e-05,-2.31246e-08,9.31089e-08,-5.86045e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,3.36000e+00,-4.60829e-06,6.38377e-05,0.00000e+00,1.27138e-02,0.00000e+00,0.00000e+00,0.00000e+00,-7.19916e-09,1.52033e-07,-5.92088e-05,-2.42452e-08,9.29783e-08,-5.85413e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,3.37000e+00,-4.61767e-06,6.37774e-05,0.00000e+00,1.26913e-02,0.00000e+00,0.00000e+00,0.00000e+00,-6.19335e-09,1.51980e-07,-5.91521e-05,-2.33001e-08,9.32890e-08,-5.84908e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,3.38000e+00,-4.62329e-06,6.36699e-05,0.00000e+00,1.11139e-02,0.00000e+00,0.00000e+00,0.00000e+00,-5.59679e-09,1.53787e-07,-5.90507e-05,-2.26316e-08,9.49096e-08,-5.83962e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,3.39000e+00,-4.61633e-06,6.33915e-05,0.00000e+00,7.28466e-03,0.00000e+00,0.00000e+00,0.00000e+00,-7.52760e-09,1.49984e-07,-5.87909e-05,-2.36298e-08,9.30891e-08,-5.81426e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,3.40000e+00,-4.58612e-06,6.28033e-05,0.00000e+00,1.38373e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.03262e-08,1.47155e-07,-5.82418e-05,-2.51388e-08,9.22817e-08,-5.76009e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,3.41000e+00,-4.52542e-06,6.18066e-05,0.00000e+00,-5.67650e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.01849e-08,1.49001e-07,-5.73092e-05,-2.44815e-08,9.49478e-08,-5.66801e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,3.42000e+00,-4.43355e-06,6.03769e-05,0.00000e+00,-1.26309e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.15961e-08,1.48491e-07,-5.59714e-05,-2.46896e-08,9.64805e-08,-5.53590e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,3.43000e+00,-4.31660e-06,5.85750e-05,0.00000e+00,-1.81675e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.08438e-08,1.45524e-07,-5.42852e-05,-2.34138e-08,9.65319e-08,-5.36947e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,3.44000e+00,-4.18139e-06,5.65338e-05,0.00000e+00,-2.15320e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.28508e-08,1.40230e-07,-5.23748e-05,-2.38385e-08,9.50030e-08,-5.18099e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,3.45000e+00,-4.03723e-06,5.44082e-05,0.00000e+00,-2.27630e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.62010e-08,1.33681e-07,-5.03862e-05,-2.51424e-08,9.25893e-08,-4.98466e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,3.46000e+00,-3.89307e-06,5.23151e-05,0.00000e+00,-2.26194e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.63318e-08,1.29102e-07,-4.84298e-05,-2.42508e-08,9.12189e-08,-4.79128e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,3.47000e+00,-3.75217e-06,5.02985e-05,0.00000e+00,-2.23716e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.56874e-08,1.27459e-07,-4.65488e-05,-2.30707e-08,9.15352e-08,-4.60503e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,3.48000e+00,-3.61111e-06,4.83117e-05,0.00000e+00,-2.33352e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.60257e-08,1.25489e-07,-4.46965e-05,-2.26747e-08,9.15056e-08,-4.42149e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,3.49000e+00,-3.46306e-06,4.62309e-05,0.00000e+00,-2.64213e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.73500e-08,1.18554e-07,-4.27551e-05,-2.28584e-08,8.80518e-08,-4.22932e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,3.50000e+00,-3.29974e-06,4.39077e-05,0.00000e+00,-3.16341e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.70746e-08,1.13521e-07,-4.05838e-05,-2.17734e-08,8.60323e-08,-4.01483e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,3.51000e+00,-3.11333e-06,4.12365e-05,0.00000e+00,-3.80997e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.00494e-08,1.05702e-07,-3.80837e-05,-2.30036e-08,8.25443e-08,-3.76815e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,3.52000e+00,-2.90117e-06,3.81961e-05,0.00000e+00,-4.43673e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.20675e-08,1.01253e-07,-3.52369e-05,-2.37796e-08,8.11704e-08,-3.48726e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,3.53000e+00,-2.66811e-06,3.48589e-05,0.00000e+00,-4.89839e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.26441e-08,9.59395e-08,-3.21120e-05,-2.34829e-08,7.89208e-08,-3.17879e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,3.54000e+00,-2.42324e-06,3.13707e-05,0.00000e+00,-5.11080e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.43841e-08,9.02020e-08,-2.88468e-05,-2.39718e-08,7.62673e-08,-2.85623e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,3.55000e+00,-2.17749e-06,2.78921e-05,0.00000e+00,-5.07958e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.55773e-08,8.41104e-08,-2.55910e-05,-2.43752e-08,7.30652e-08,-2.53445e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,3.56000e+00,-1.93888e-06,2.45455e-05,0.00000e+00,-4.89717e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.46726e-08,7.94375e-08,-2.24579e-05,-2.35075e-08,7.04831e-08,-2.22477e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,3.57000e+00,-1.71006e-06,2.13749e-05,0.00000e+00,-4.70582e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.31357e-08,7.65200e-08,-1.94895e-05,-2.21417e-08,6.85755e-08,-1.93132e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,3.58000e+00,-1.48959e-06,1.83231e-05,0.00000e+00,-4.63689e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.27207e-08,7.03764e-08,-1.66299e-05,-2.15118e-08,6.45828e-08,-1.64886e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,3.59000e+00,-1.27198e-06,1.52749e-05,0.00000e+00,-4.76095e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.39823e-08,6.28319e-08,-1.37698e-05,-2.21742e-08,5.97715e-08,-1.36665e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,3.60000e+00,-1.04838e-06,1.21116e-05,0.00000e+00,-5.06141e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.47007e-08,5.67652e-08,-1.07969e-05,-2.23708e-08,5.60229e-08,-1.07339e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,3.61000e+00,-8.12740e-07,8.76548e-06,0.00000e+00,-5.44267e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.54043e-08,5.17988e-08,-7.63341e-06,-2.26246e-08,5.31679e-08,-7.61230e-06,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,3.62000e+00,-5.65065e-07,5.72929e-06,0.00000e+00,-5.76512e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.58696e-08,4.92997e-08,-4.27178e-06,-2.29058e-08,5.19848e-08,-4.29528e-06,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,3.63000e+00,-3.10569e-07,4.04396e-06,0.00000e+00,-5.91589e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.48708e-08,4.80030e-08,-7.80459e-07,-2.23002e-08,5.16576e-08,-8.52246e-07,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,3.64000e+00,-5.71367e-08,4.21393e-06,0.00000e+00,-5.84866e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.60551e-08,4.50976e-08,2.72424e-06,-2.33366e-08,5.04332e-08,2.60069e-06,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,3.65000e+00,1.87029e-07,6.81001e-06,0.00000e+00,-5.59194e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.85866e-08,3.72064e-08,6.11836e-06,-2.51396e-08,4.58060e-08,5.94151e-06,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,3.66000e+00,4.15715e-07,9.69126e-06,0.00000e+00,-5.23131e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.67739e-08,3.23523e-08,9.31188e-06,-2.39264e-08,4.29922e-08,9.08398e-06,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,3.67000e+00,6.27711e-07,1.27301e-05,0.00000e+00,-4.86413e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.48899e-08,3.05792e-08,1.22730e-05,-2.27106e-08,4.24402e-08,1.19987e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,3.68000e+00,8.26021e-07,1.56157e-05,0.00000e+00,-4.57349e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.54029e-08,2.72977e-08,1.50279e-05,-2.29322e-08,4.10265e-08,1.47125e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,3.69000e+00,1.01611e-06,1.83658e-05,0.00000e+00,-4.40748e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.48818e-08,2.37843e-08,1.76442e-05,-2.24233e-08,3.94616e-08,1.72923e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,3.70000e+00,1.20224e-06,2.10603e-05,0.00000e+00,-4.35904e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.22322e-08,2.00145e-08,2.02050e-05,-2.04798e-08,3.80037e-08,1.98188e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,3.71000e+00,1.38689e-06,2.37672e-05,0.00000e+00,-4.37791e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.37419e-08,1.88056e-08,2.27789e-05,-2.15444e-08,3.83786e-08,2.23561e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,3.72000e+00,1.57048e-06,2.65051e-05,0.00000e+00,-4.38204e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.32793e-08,1.41797e-08,2.53864e-05,-2.11624e-08,3.67871e-08,2.49232e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,3.73000e+00,1.75171e-06,2.92316e-05,0.00000e+00,-4.28842e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.18022e-08,9.64024e-09,2.79880e-05,-2.00444e-08,3.55559e-08,2.74819e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,3.74000e+00,1.92582e-06,3.18561e-05,0.00000e+00,-4.03961e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.40792e-08,3.86549e-09,3.04981e-05,-2.14993e-08,3.32913e-08,2.99503e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,3.75000e+00,2.08660e-06,3.42674e-05,0.00000e+00,-3.62864e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.67909e-08,-1.95521e-09,3.28105e-05,-2.31723e-08,3.08293e-08,3.22258e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,3.76000e+00,2.22931e-06,3.63697e-05,0.00000e+00,-3.10655e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.60157e-08,-5.67790e-09,3.48327e-05,-2.24668e-08,2.95859e-08,3.42205e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,3.77000e+00,2.35282e-06,3.81235e-05,0.00000e+00,-2.56587e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.33140e-08,-6.97897e-09,3.65284e-05,-2.04679e-08,2.98409e-08,3.58978e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,3.78000e+00,2.45807e-06,3.95598e-05,0.00000e+00,-2.10577e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.35755e-08,-8.74744e-09,3.79287e-05,-2.02741e-08,2.96297e-08,3.72846e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,3.79000e+00,2.54826e-06,4.07630e-05,0.00000e+00,-1.79160e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.41295e-08,-1.42966e-08,3.91139e-05,-2.04793e-08,2.65653e-08,3.84576e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,3.80000e+00,2.62836e-06,4.18330e-05,0.00000e+00,-1.62446e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.37475e-08,-1.97843e-08,4.01779e-05,-2.00292e-08,2.37550e-08,3.95079e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,3.81000e+00,2.70349e-06,4.28421e-05,0.00000e+00,-1.54039e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.53650e-08,-2.21183e-08,4.11870e-05,-2.06843e-08,2.31119e-08,4.05026e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,3.82000e+00,2.77513e-06,4.37998e-05,0.00000e+00,-1.43114e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.61214e-08,-2.36230e-08,4.21489e-05,-2.09873e-08,2.29100e-08,4.14508e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,3.83000e+00,2.83996e-06,4.46452e-05,0.00000e+00,-1.19540e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.66418e-08,-2.34998e-08,4.30033e-05,-2.12645e-08,2.37973e-08,4.22963e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,3.84000e+00,2.89262e-06,4.52714e-05,0.00000e+00,-7.76957e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.92925e-08,-2.58119e-08,4.36507e-05,-2.30348e-08,2.27138e-08,4.29411e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,3.85000e+00,2.92740e-06,4.55639e-05,0.00000e+00,-1.97990e-03,0.00000e+00,0.00000e+00,0.00000e+00,-3.04705e-08,-2.64618e-08,4.39831e-05,-2.37091e-08,2.23707e-08,4.32782e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,3.86000e+00,2.94061e-06,4.54541e-05,0.00000e+00,4.42336e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.97908e-08,-2.84076e-08,4.39363e-05,-2.30811e-08,2.08913e-08,4.32423e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,3.87000e+00,2.93053e-06,4.49489e-05,0.00000e+00,1.02239e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.92024e-08,-3.01178e-08,4.35151e-05,-2.28308e-08,1.91915e-08,4.28377e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,3.88000e+00,2.90071e-06,4.41242e-05,0.00000e+00,1.44479e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.92368e-08,-2.96994e-08,4.27887e-05,-2.29985e-08,1.86156e-08,4.21327e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,3.89000e+00,2.85774e-06,4.30970e-05,0.00000e+00,1.67386e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.06575e-08,-3.07759e-08,4.18660e-05,-2.40312e-08,1.68780e-08,4.12351e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,3.90000e+00,2.80788e-06,4.19843e-05,0.00000e+00,1.74684e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.25947e-08,-2.97431e-08,4.08576e-05,-2.54361e-08,1.65416e-08,4.02531e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,3.91000e+00,2.75504e-06,4.08540e-05,0.00000e+00,1.76269e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.41869e-08,-2.83991e-08,3.98272e-05,-2.67956e-08,1.64662e-08,3.92499e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,3.92000e+00,2.69845e-06,3.97029e-05,0.00000e+00,1.83789e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.40710e-08,-2.33099e-08,3.87732e-05,-2.71571e-08,1.86835e-08,3.82227e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,3.93000e+00,2.63471e-06,3.84659e-05,0.00000e+00,2.05088e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.39589e-08,-1.80737e-08,3.76340e-05,-2.74184e-08,2.09702e-08,3.71095e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,3.94000e+00,2.55793e-06,3.70495e-05,0.00000e+00,2.41902e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.63261e-08,-1.74343e-08,3.63171e-05,-2.93359e-08,2.02855e-08,3.58189e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,3.95000e+00,2.46257e-06,3.53743e-05,0.00000e+00,2.90508e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.84295e-08,-1.77649e-08,3.47317e-05,-3.10343e-08,1.86123e-08,3.42631e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,3.96000e+00,2.34656e-06,3.34118e-05,0.00000e+00,3.42741e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.71796e-08,-1.54184e-08,3.28237e-05,-3.04410e-08,1.83969e-08,3.23911e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,3.97000e+00,2.21079e-06,3.11824e-05,0.00000e+00,3.89358e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.47187e-08,-7.99261e-09,3.05958e-05,-2.91296e-08,2.13470e-08,3.02074e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,3.98000e+00,2.05831e-06,2.87591e-05,0.00000e+00,4.23331e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.20220e-08,-1.42683e-09,2.81075e-05,-2.74370e-08,2.36010e-08,2.77700e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,3.99000e+00,1.89308e-06,2.62644e-05,0.00000e+00,4.41102e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.15729e-08,2.90339e-09,2.54611e-05,-2.71070e-08,2.42373e-08,2.51760e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,4.00000e+00,1.72076e-06,2.37480e-05,0.00000e+00,4.44172e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.22486e-08,6.17006e-09,2.27584e-05,-2.76530e-08,2.42905e-08,2.25238e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,4.01000e+00,1.54628e-06,2.12705e-05,0.00000e+00,4.38440e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.10856e-08,1.03161e-08,2.00727e-05,-2.68731e-08,2.51936e-08,1.98850e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,4.02000e+00,1.37137e-06,1.88578e-05,0.00000e+00,4.32548e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.00791e-08,1.48835e-08,1.74318e-05,-2.61428e-08,2.64057e-08,1.72866e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,4.03000e+00,1.19467e-06,1.64828e-05,0.00000e+00,4.34728e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.92219e-08,1.79953e-08,1.48059e-05,-2.54087e-08,2.67938e-08,1.47001e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,4.04000e+00,1.01280e-06,1.40839e-05,0.00000e+00,4.49795e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.96208e-08,2.16604e-08,1.21172e-05,-2.56168e-08,2.76776e-08,1.20528e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,4.05000e+00,8.20486e-07,1.16507e-05,0.00000e+00,4.77639e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.00847e-08,2.62607e-08,9.27980e-06,-2.58705e-08,2.88352e-08,9.26202e-06,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,4.06000e+00,6.13689e-07,9.24342e-06,0.00000e+00,5.11843e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.65583e-08,2.97702e-08,6.24344e-06,-2.33266e-08,2.92496e-08,6.27558e-06,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,4.07000e+00,3.91287e-07,6.94784e-06,0.00000e+00,5.42809e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.32193e-08,3.43928e-08,3.00894e-06,-2.09748e-08,3.04987e-08,3.09240e-06,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,4.08000e+00,1.56257e-07,4.78656e-06,0.00000e+00,5.62298e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.01708e-08,3.91815e-08,-3.66883e-07,-1.88861e-08,3.19037e-08,-2.33444e-07,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,4.09000e+00,-8.55957e-08,5.42185e-06,0.00000e+00,5.65699e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.92166e-08,4.11594e-08,-3.78694e-06,-1.81215e-08,3.17007e-08,-3.60834e-06,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,4.10000e+00,-3.29066e-07,8.94520e-06,0.00000e+00,5.54441e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.94745e-08,3.98004e-08,-7.15616e-06,-1.81829e-08,2.96160e-08,-6.93658e-06,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,4.11000e+00,-5.69810e-07,1.23562e-05,0.00000e+00,5.35482e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.79983e-08,4.16614e-08,-1.04074e-05,-1.72484e-08,3.00037e-08,-1.01503e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,4.12000e+00,-8.05474e-07,1.56255e-05,0.00000e+00,5.17756e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.62551e-08,4.70637e-08,-1.35210e-05,-1.62951e-08,3.29550e-08,-1.32300e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,4.13000e+00,-1.03661e-06,1.87906e-05,0.00000e+00,5.08984e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.59586e-08,5.19067e-08,-1.65347e-05,-1.63408e-08,3.56870e-08,-1.62111e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,4.14000e+00,-1.26626e-06,2.19196e-05,0.00000e+00,5.11901e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.61957e-08,5.55621e-08,-1.95119e-05,-1.67778e-08,3.76170e-08,-1.91565e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,4.15000e+00,-1.49932e-06,2.50758e-05,0.00000e+00,5.23852e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.83088e-08,5.59990e-08,-2.25118e-05,-1.85198e-08,3.74251e-08,-2.21252e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,4.16000e+00,-1.73794e-06,2.82890e-05,0.00000e+00,5.37942e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.67580e-08,5.69633e-08,-2.55616e-05,-1.79621e-08,3.77071e-08,-2.51452e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,4.17000e+00,-1.98098e-06,3.15384e-05,0.00000e+00,5.45936e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.50101e-08,5.86227e-08,-2.86425e-05,-1.73474e-08,3.84429e-08,-2.81975e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,4.18000e+00,-2.22356e-06,3.47617e-05,0.00000e+00,5.42187e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.28042e-08,6.46269e-08,-3.16956e-05,-1.63903e-08,4.21678e-08,-3.12231e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,4.19000e+00,-2.45924e-06,3.78787e-05,0.00000e+00,5.26331e-02,0.00000e+00,0.00000e+00,0.00000e+00,-9.62885e-09,7.04995e-08,-3.46465e-05,-1.49092e-08,4.57731e-08,-3.41468e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,4.20000e+00,-2.68411e-06,4.08207e-05,0.00000e+00,5.02392e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.12894e-08,7.55043e-08,-3.74323e-05,-1.66949e-08,4.89055e-08,-3.69059e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,4.21000e+00,-2.89551e-06,4.35494e-05,0.00000e+00,4.75806e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.05320e-08,8.12457e-08,-4.00156e-05,-1.70544e-08,5.25690e-08,-3.94653e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,4.22000e+00,-3.09162e-06,4.60637e-05,0.00000e+00,4.51629e-02,0.00000e+00,0.00000e+00,0.00000e+00,-7.82352e-09,8.72361e-08,-4.23935e-05,-1.60943e-08,5.64136e-08,-4.18237e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,4.23000e+00,-3.27420e-06,4.83926e-05,0.00000e+00,4.32957e-02,0.00000e+00,0.00000e+00,0.00000e+00,-8.76539e-09,9.34410e-08,-4.45939e-05,-1.74877e-08,6.01634e-08,-4.40083e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,4.24000e+00,-3.44664e-06,5.05761e-05,0.00000e+00,4.20227e-02,0.00000e+00,0.00000e+00,0.00000e+00,-9.76440e-09,9.80017e-08,-4.66552e-05,-1.89162e-08,6.26321e-08,-4.60567e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,4.25000e+00,-3.61121e-06,5.26517e-05,0.00000e+00,4.11732e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.02513e-08,1.02038e-07,-4.86141e-05,-1.99485e-08,6.47223e-08,-4.80034e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,4.26000e+00,-3.76828e-06,5.46402e-05,0.00000e+00,4.03915e-02,0.00000e+00,0.00000e+00,0.00000e+00,-9.99478e-09,1.07904e-07,-5.04901e-05,-2.05475e-08,6.79074e-08,-4.98664e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,4.27000e+00,-3.91733e-06,5.65306e-05,0.00000e+00,3.91956e-02,0.00000e+00,0.00000e+00,0.00000e+00,-6.38192e-09,1.13774e-07,-5.22724e-05,-1.89753e-08,7.10253e-08,-5.16351e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,4.28000e+00,-4.05810e-06,5.82801e-05,0.00000e+00,3.72512e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.84733e-09,1.23449e-07,-5.39227e-05,-1.74472e-08,7.64698e-08,-5.32715e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,4.29000e+00,-4.18637e-06,5.98319e-05,0.00000e+00,3.44024e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.44865e-09,1.30608e-07,-5.53858e-05,-1.73562e-08,8.03708e-08,-5.47230e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,4.30000e+00,-4.29728e-06,6.11291e-05,0.00000e+00,3.06985e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.81355e-09,1.33590e-07,-5.66061e-05,-1.98082e-08,8.18092e-08,-5.59366e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,4.31000e+00,-4.38786e-06,6.21332e-05,0.00000e+00,2.65138e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.98493e-09,1.36784e-07,-5.75484e-05,-2.07118e-08,8.34064e-08,-5.68771e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,4.32000e+00,-4.45737e-06,6.28413e-05,0.00000e+00,2.24027e-02,0.00000e+00,0.00000e+00,0.00000e+00,-4.43282e-09,1.40970e-07,-5.82123e-05,-2.15265e-08,8.58559e-08,-5.75425e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,4.33000e+00,-4.50766e-06,6.32885e-05,0.00000e+00,1.88980e-02,0.00000e+00,0.00000e+00,0.00000e+00,-5.65302e-09,1.45405e-07,-5.86324e-05,-2.26236e-08,8.86352e-08,-5.79654e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,4.34000e+00,-4.54180e-06,6.35386e-05,0.00000e+00,1.62722e-02,0.00000e+00,0.00000e+00,0.00000e+00,-6.57904e-09,1.50317e-07,-5.88710e-05,-2.36483e-08,9.18522e-08,-5.82048e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,4.35000e+00,-4.56350e-06,6.36509e-05,0.00000e+00,1.44404e-02,0.00000e+00,0.00000e+00,0.00000e+00,-7.66649e-09,1.51905e-07,-5.89830e-05,-2.45091e-08,9.30975e-08,-5.83159e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,4.36000e+00,-4.57657e-06,6.36597e-05,0.00000e+00,1.29001e-02,0.00000e+00,0.00000e+00,0.00000e+00,-7.07822e-09,1.51959e-07,-5.89984e-05,-2.39967e-08,9.33626e-08,-5.83307e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,4.37000e+00,-4.58200e-06,6.35582e-05,0.00000e+00,1.09841e-02,0.00000e+00,0.00000e+00,0.00000e+00,-5.96122e-09,1.51361e-07,-5.89090e-05,-2.31028e-08,9.33626e-08,-5.82432e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,4.38000e+00,-4.57660e-06,6.33018e-05,0.00000e+00,8.10522e-03,0.00000e+00,0.00000e+00,0.00000e+00,-5.83149e-09,1.50953e-07,-5.86726e-05,-2.28982e-08,9.37342e-08,-5.80124e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,4.39000e+00,-4.55553e-06,6.28206e-05,0.00000e+00,4.00571e-03,0.00000e+00,0.00000e+00,0.00000e+00,-8.09978e-09,1.49995e-07,-5.82228e-05,-2.41047e-08,9.40098e-08,-5.75729e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,4.40000e+00,-4.51407e-06,6.20494e-05,0.00000e+00,-1.09404e-03,0.00000e+00,0.00000e+00,0.00000e+00,-9.58442e-09,1.48714e-07,-5.74998e-05,-2.45837e-08,9.44302e-08,-5.68641e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,4.41000e+00,-4.44932e-06,6.09587e-05,0.00000e+00,-6.52549e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.07652e-08,1.47999e-07,-5.64788e-05,-2.47406e-08,9.52767e-08,-5.58587e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,4.42000e+00,-4.36096e-06,5.95642e-05,0.00000e+00,-1.15023e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.15402e-08,1.46631e-07,-5.51743e-05,-2.46416e-08,9.59912e-08,-5.45711e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,4.43000e+00,-4.25337e-06,5.79201e-05,0.00000e+00,-1.54843e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.15484e-08,1.43755e-07,-5.36372e-05,-2.38952e-08,9.59236e-08,-5.30528e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,4.44000e+00,-4.13249e-06,5.60991e-05,0.00000e+00,-1.83339e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.45533e-08,1.41099e-07,-5.19354e-05,-2.48956e-08,9.59424e-08,-5.13720e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,4.45000e+00,-4.00246e-06,5.41715e-05,0.00000e+00,-2.03146e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.79398e-08,1.34867e-07,-5.01344e-05,-2.61950e-08,9.35336e-08,-4.95934e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,4.46000e+00,-3.86550e-06,5.21784e-05,0.00000e+00,-2.19994e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.68325e-08,1.28856e-07,-4.82727e-05,-2.46380e-08,9.11491e-08,-4.77544e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,4.47000e+00,-3.72248e-06,5.01160e-05,0.00000e+00,-2.40173e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.64713e-08,1.24430e-07,-4.63459e-05,-2.35885e-08,8.97686e-08,-4.58507e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,4.48000e+00,-3.57147e-06,4.79501e-05,0.00000e+00,-2.67496e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.59043e-08,1.20444e-07,-4.43238e-05,-2.24872e-08,8.86690e-08,-4.38511e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,4.49000e+00,-3.40824e-06,4.56291e-05,0.00000e+00,-3.02803e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.62502e-08,1.17632e-07,-4.21560e-05,-2.20707e-08,8.81891e-08,-4.17068e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,4.50000e+00,-3.22992e-06,4.31073e-05,0.00000e+00,-3.43751e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.70417e-08,1.13777e-07,-3.97986e-05,-2.18585e-08,8.69229e-08,-3.93758e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,4.51000e+00,-3.03632e-06,4.03635e-05,0.00000e+00,-3.85654e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.87177e-08,1.07523e-07,-3.72332e-05,-2.22172e-08,8.41563e-08,-3.68396e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,4.52000e+00,-2.82890e-06,3.74072e-05,0.00000e+00,-4.23530e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.05117e-08,1.00310e-07,-3.44680e-05,-2.26899e-08,8.07402e-08,-3.41074e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,4.53000e+00,-2.60994e-06,3.42784e-05,0.00000e+00,-4.53886e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.25148e-08,9.37833e-08,-3.15407e-05,-2.34684e-08,7.76608e-08,-3.12167e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,4.54000e+00,-2.38182e-06,3.10359e-05,0.00000e+00,-4.74954e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.50610e-08,8.83809e-08,-2.85063e-05,-2.45235e-08,7.50040e-08,-2.82207e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,4.55000e+00,-2.14787e-06,2.77422e-05,0.00000e+00,-4.87159e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.78012e-08,8.35431e-08,-2.54230e-05,-2.56655e-08,7.25176e-08,-2.51759e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,4.56000e+00,-1.91241e-06,2.44452e-05,0.00000e+00,-4.93008e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.58140e-08,7.86812e-08,-2.23368e-05,-2.39618e-08,6.99425e-08,-2.21267e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,4.57000e+00,-1.67848e-06,2.11650e-05,0.00000e+00,-4.96512e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.27736e-08,7.49901e-08,-1.92658e-05,-2.17024e-08,6.77667e-08,-1.90921e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,4.58000e+00,-1.44615e-06,1.78963e-05,0.00000e+00,-5.01520e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.18669e-08,6.94049e-08,-1.62033e-05,-2.07685e-08,6.43623e-08,-1.60668e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,4.59000e+00,-1.21428e-06,1.46127e-05,0.00000e+00,-5.10375e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.17694e-08,6.47867e-08,-1.31208e-05,-2.05213e-08,6.15545e-08,-1.30248e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,4.60000e+00,-9.81447e-07,1.12867e-05,0.00000e+00,-5.23080e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.36035e-08,5.92514e-08,-9.98930e-06,-2.16581e-08,5.81829e-08,-9.93766e-06,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,4.61000e+00,-7.45760e-07,7.95016e-06,0.00000e+00,-5.37177e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.45816e-08,5.34504e-08,-6.79778e-06,-2.22038e-08,5.46026e-08,-6.79157e-06,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,4.62000e+00,-5.06340e-07,5.33693e-06,0.00000e+00,-5.49040e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.44704e-08,4.98922e-08,-3.54723e-06,-2.21387e-08,5.25730e-08,-3.58713e-06,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,4.63000e+00,-2.64933e-07,3.99244e-06,0.00000e+00,-5.55060e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.40884e-08,4.55652e-08,-2.62307e-07,-2.19519e-08,5.01974e-08,-3.47966e-07,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,4.64000e+00,-2.48897e-08,4.53423e-06,0.00000e+00,-5.52999e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.67791e-08,4.13025e-08,3.01900e-06,-2.37617e-08,4.77526e-08,2.88763e-06,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,4.65000e+00,2.10045e-07,7.01700e-06,0.00000e+00,-5.43140e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.78706e-08,3.94924e-08,6.25670e-06,-2.44407e-08,4.70954e-08,6.07851e-06,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,4.66000e+00,4.37837e-07,9.79788e-06,0.00000e+00,-5.27479e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.61251e-08,3.25408e-08,9.41059e-06,-2.31819e-08,4.31807e-08,9.18579e-06,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,4.67000e+00,6.57169e-07,1.29048e-05,0.00000e+00,-5.08833e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.46090e-08,2.69925e-08,1.24570e-05,-2.21624e-08,4.02712e-08,1.21869e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,4.68000e+00,8.67384e-07,1.59772e-05,0.00000e+00,-4.89699e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.40987e-08,2.55944e-08,1.53913e-05,-2.19061e-08,4.02140e-08,1.50769e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,4.69000e+00,1.06813e-06,1.89512e-05,0.00000e+00,-4.72142e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.37640e-08,2.38153e-08,1.82232e-05,-2.16996e-08,4.00133e-08,1.78647e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,4.70000e+00,1.26137e-06,2.18313e-05,0.00000e+00,-4.56694e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.37855e-08,1.96747e-08,2.09639e-05,-2.16200e-08,3.84360e-08,2.05628e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,4.71000e+00,1.44924e-06,2.46203e-05,0.00000e+00,-4.41435e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.28586e-08,1.58518e-08,2.36179e-05,-2.09730e-08,3.72755e-08,2.31774e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,4.72000e+00,1.63098e-06,2.73140e-05,0.00000e+00,-4.23775e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.24484e-08,1.34659e-08,2.61843e-05,-2.06866e-08,3.69848e-08,2.57057e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,4.73000e+00,1.80477e-06,2.98912e-05,0.00000e+00,-4.01454e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.33049e-08,7.75136e-09,2.86450e-05,-2.11067e-08,3.45973e-08,2.81290e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,4.74000e+00,1.96852e-06,3.23188e-05,0.00000e+00,-3.73535e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.54630e-08,2.43762e-09,3.09688e-05,-2.21475e-08,3.25715e-08,3.04165e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,4.75000e+00,2.12003e-06,3.45602e-05,0.00000e+00,-3.40694e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.63943e-08,-1.58425e-09,3.31214e-05,-2.25815e-08,3.14282e-08,3.25352e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,4.76000e+00,2.25780e-06,3.65826e-05,0.00000e+00,-3.04442e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.63378e-08,-5.56135e-09,3.50697e-05,-2.24560e-08,3.00311e-08,3.44551e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,4.77000e+00,2.38136e-06,3.83705e-05,0.00000e+00,-2.67130e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.38791e-08,-9.23508e-09,3.67999e-05,-2.05572e-08,2.87013e-08,3.61627e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,4.78000e+00,2.49191e-06,3.99270e-05,0.00000e+00,-2.31342e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.04926e-08,-1.18389e-08,3.83169e-05,-1.80172e-08,2.80930e-08,3.76613e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,4.79000e+00,2.58989e-06,4.12708e-05,0.00000e+00,-1.99137e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.16292e-08,-1.34286e-08,3.96368e-05,-1.86945e-08,2.79783e-08,3.89667e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,4.80000e+00,2.67607e-06,4.24333e-05,0.00000e+00,-1.71776e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.36092e-08,-1.72216e-08,4.07881e-05,-1.98762e-08,2.62077e-08,4.01057e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,4.81000e+00,2.75200e-06,4.34432e-05,0.00000e+00,-1.47987e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.37976e-08,-2.29343e-08,4.17980e-05,-1.97824e-08,2.31446e-08,4.11044e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,4.82000e+00,2.81925e-06,4.43084e-05,0.00000e+00,-1.23971e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.48282e-08,-2.70726e-08,4.26736e-05,-2.01190e-08,2.11385e-08,4.19704e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,4.83000e+00,2.87751e-06,4.50073e-05,0.00000e+00,-9.53030e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.86038e-08,-2.70676e-08,4.33932e-05,-2.23404e-08,2.16740e-08,4.26833e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,4.84000e+00,2.92413e-06,4.54955e-05,0.00000e+00,-5.91568e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.96817e-08,-2.75304e-08,4.39124e-05,-2.29201e-08,2.17023e-08,4.32011e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,4.85000e+00,2.95579e-06,4.57223e-05,0.00000e+00,-1.56629e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.98153e-08,-2.82157e-08,4.41832e-05,-2.28870e-08,2.14046e-08,4.34768e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,4.86000e+00,2.97045e-06,4.56486e-05,0.00000e+00,3.21828e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.98207e-08,-2.97855e-08,4.41692e-05,-2.28451e-08,2.01657e-08,4.34736e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,4.87000e+00,2.96731e-06,4.52694e-05,0.00000e+00,7.89606e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.87854e-08,-3.15261e-08,4.38664e-05,-2.22191e-08,1.85814e-08,4.31858e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,4.88000e+00,2.94668e-06,4.46147e-05,0.00000e+00,1.19337e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.81581e-08,-3.11340e-08,4.33028e-05,-2.20349e-08,1.81663e-08,4.26395e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,4.89000e+00,2.91107e-06,4.37332e-05,0.00000e+00,1.51051e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.98103e-08,-2.96684e-08,4.25218e-05,-2.34418e-08,1.82490e-08,4.18789e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,4.90000e+00,2.86330e-06,4.26797e-05,0.00000e+00,1.74858e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.18525e-08,-2.87865e-08,4.15741e-05,-2.50080e-08,1.78271e-08,4.09540e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,4.91000e+00,2.80591e-06,4.14954e-05,0.00000e+00,1.93747e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.38352e-08,-2.79039e-08,4.04974e-05,-2.65915e-08,1.72361e-08,3.99021e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,4.92000e+00,2.74032e-06,4.01943e-05,0.00000e+00,2.12181e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.39987e-08,-2.65495e-08,3.93028e-05,-2.70711e-08,1.69325e-08,3.87357e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,4.93000e+00,2.66663e-06,3.87637e-05,0.00000e+00,2.34576e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.47520e-08,-2.28626e-08,3.79767e-05,-2.79117e-08,1.81029e-08,3.74415e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,4.94000e+00,2.58272e-06,3.71790e-05,0.00000e+00,2.63191e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.59900e-08,-1.95074e-08,3.64885e-05,-2.89560e-08,1.89230e-08,3.59884e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,4.95000e+00,2.48513e-06,3.54250e-05,0.00000e+00,2.96864e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.60658e-08,-1.64569e-08,3.48092e-05,-2.92026e-08,1.94977e-08,3.43454e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,4.96000e+00,2.37133e-06,3.35015e-05,0.00000e+00,3.32507e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.62406e-08,-1.41784e-08,3.29170e-05,-2.96857e-08,1.93715e-08,3.24910e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,4.97000e+00,2.24152e-06,3.14065e-05,0.00000e+00,3.66168e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.52774e-08,-1.12093e-08,3.08101e-05,-2.93482e-08,1.95645e-08,3.04237e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,4.98000e+00,2.09732e-06,2.91752e-05,0.00000e+00,3.94875e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.31582e-08,-5.51471e-09,2.85045e-05,-2.80327e-08,2.14374e-08,2.81615e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,4.99000e+00,1.94100e-06,2.68500e-05,0.00000e+00,4.17508e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.21162e-08,9.92406e-10,2.60306e-05,-2.74945e-08,2.36846e-08,2.57354e-05,1
6.82218e-08,6.17030e-08,7.21811e-05,4.02571e-07,7.40279e-07,-5.37403e-03,5.00000e+00,1.77491e-06,2.44403e-05,0.00000e+00,4.34188e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.23316e-08,6.91886e-09,2.34323e-05,-2.78643e-08,2.54990e-08,2.31865e-05,1


==> NSNoBJS-long5_integrOutlet.csv <==
"Normals:0","Normals:1","Normals:2","Point Coordinates:0","Point Coordinates:1","Point Coordinates:2","Time","pP","pS","uP:0","uP:1","uP:2","uS:0","uS:1","uS:2","vtkValidPointMask"
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,0.00000e+00,0.00000e+00,0.00000e+00,0.00000e+00,0.00000e+00,0.00000e+00,0.00000e+00,0.00000e+00,0.00000e+00,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,1.00000e-02,0.00000e+00,5.55402e-08,0.00000e+00,0.00000e+00,0.00000e+00,3.88231e-11,-3.16084e-11,-4.01314e-08,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,2.00000e-02,0.00000e+00,1.10715e-07,0.00000e+00,0.00000e+00,0.00000e+00,1.12238e-10,-8.98900e-11,-1.52885e-07,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,3.00000e-02,0.00000e+00,2.07810e-07,0.00000e+00,0.00000e+00,0.00000e+00,1.91539e-10,-2.28646e-10,-3.91633e-07,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,4.00000e-02,0.00000e+00,3.37967e-07,0.00000e+00,0.00000e+00,0.00000e+00,2.97053e-10,-3.59020e-10,-7.32657e-07,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,5.00000e-02,0.00000e+00,4.09968e-07,0.00000e+00,0.00000e+00,0.00000e+00,3.95451e-10,-4.53318e-10,-1.08451e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,6.00000e-02,0.00000e+00,4.52942e-07,0.00000e+00,0.00000e+00,0.00000e+00,4.21457e-10,-4.65176e-10,-1.34152e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,7.00000e-02,0.00000e+00,4.37550e-07,0.00000e+00,0.00000e+00,0.00000e+00,4.81544e-10,-4.27656e-10,-1.45034e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,8.00000e-02,0.00000e+00,3.80282e-07,0.00000e+00,0.00000e+00,0.00000e+00,4.81976e-10,-3.10865e-10,-1.41540e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,9.00000e-02,0.00000e+00,3.04203e-07,0.00000e+00,0.00000e+00,0.00000e+00,5.32628e-10,-1.64135e-10,-1.29006e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,1.00000e-01,0.00000e+00,2.86563e-07,0.00000e+00,0.00000e+00,0.00000e+00,5.96962e-10,-9.44793e-11,-1.17564e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,1.10000e-01,0.00000e+00,3.29134e-07,0.00000e+00,0.00000e+00,0.00000e+00,7.01148e-10,-1.87553e-10,-1.18572e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,1.20000e-01,0.00000e+00,4.77241e-07,0.00000e+00,0.00000e+00,0.00000e+00,7.89455e-10,-3.50751e-10,-1.39739e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,1.30000e-01,0.00000e+00,6.91179e-07,0.00000e+00,0.00000e+00,0.00000e+00,8.88080e-10,-6.77966e-10,-1.81654e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,1.40000e-01,0.00000e+00,9.62026e-07,0.00000e+00,0.00000e+00,0.00000e+00,9.31460e-10,-9.76915e-10,-2.37478e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,1.50000e-01,0.00000e+00,1.26868e-06,0.00000e+00,0.00000e+00,0.00000e+00,8.96455e-10,-1.30796e-09,-2.96300e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,1.60000e-01,0.00000e+00,1.53205e-06,0.00000e+00,0.00000e+00,0.00000e+00,8.80363e-10,-1.51040e-09,-3.46174e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,1.70000e-01,0.00000e+00,1.68805e-06,0.00000e+00,0.00000e+00,0.00000e+00,8.45791e-10,-1.62832e-09,-3.77847e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,1.80000e-01,0.00000e+00,1.69763e-06,0.00000e+00,0.00000e+00,0.00000e+00,8.78823e-10,-1.56464e-09,-3.88611e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,1.90000e-01,0.00000e+00,1.61010e-06,0.00000e+00,0.00000e+00,0.00000e+00,9.40682e-10,-1.43168e-09,-3.83080e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,2.00000e-01,0.00000e+00,1.49790e-06,0.00000e+00,0.00000e+00,0.00000e+00,1.10966e-09,-1.32404e-09,-3.70657e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,2.10000e-01,0.00000e+00,1.42526e-06,0.00000e+00,0.00000e+00,0.00000e+00,1.23412e-09,-1.25105e-09,-3.61911e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,2.20000e-01,0.00000e+00,1.48358e-06,0.00000e+00,0.00000e+00,0.00000e+00,1.40012e-09,-1.37941e-09,-3.65522e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,2.30000e-01,0.00000e+00,1.66176e-06,0.00000e+00,0.00000e+00,0.00000e+00,1.50224e-09,-1.61586e-09,-3.85361e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,2.40000e-01,0.00000e+00,1.92730e-06,0.00000e+00,0.00000e+00,0.00000e+00,1.49013e-09,-1.93489e-09,-4.18534e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,2.50000e-01,0.00000e+00,2.24634e-06,0.00000e+00,0.00000e+00,0.00000e+00,1.54145e-09,-2.26075e-09,-4.57190e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,2.60000e-01,0.00000e+00,2.53091e-06,0.00000e+00,0.00000e+00,0.00000e+00,1.49099e-09,-2.55283e-09,-4.91859e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,2.70000e-01,0.00000e+00,2.69880e-06,0.00000e+00,0.00000e+00,0.00000e+00,1.49071e-09,-2.63336e-09,-5.15036e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,2.80000e-01,0.00000e+00,2.75250e-06,0.00000e+00,0.00000e+00,0.00000e+00,1.48693e-09,-2.62111e-09,-5.23900e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,2.90000e-01,0.00000e+00,2.67614e-06,0.00000e+00,0.00000e+00,0.00000e+00,1.61266e-09,-2.45662e-09,-5.20783e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,3.00000e-01,0.00000e+00,2.57416e-06,0.00000e+00,0.00000e+00,0.00000e+00,1.70152e-09,-2.39392e-09,-5.11796e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,3.10000e-01,0.00000e+00,2.49947e-06,0.00000e+00,0.00000e+00,0.00000e+00,1.76752e-09,-2.29400e-09,-5.04426e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,3.20000e-01,0.00000e+00,2.51110e-06,0.00000e+00,0.00000e+00,0.00000e+00,1.83594e-09,-2.35478e-09,-5.04767e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,3.30000e-01,0.00000e+00,2.62333e-06,0.00000e+00,0.00000e+00,0.00000e+00,1.87775e-09,-2.42835e-09,-5.14724e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,3.40000e-01,0.00000e+00,2.76622e-06,0.00000e+00,0.00000e+00,0.00000e+00,1.88648e-09,-2.52089e-09,-5.31089e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,3.50000e-01,0.00000e+00,2.92175e-06,0.00000e+00,0.00000e+00,0.00000e+00,1.88170e-09,-2.63146e-09,-5.47982e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,3.60000e-01,0.00000e+00,3.02028e-06,0.00000e+00,0.00000e+00,0.00000e+00,1.82846e-09,-2.62312e-09,-5.59701e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,3.70000e-01,0.00000e+00,3.02918e-06,0.00000e+00,0.00000e+00,0.00000e+00,1.81587e-09,-2.53703e-09,-5.61772e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,3.80000e-01,0.00000e+00,2.90052e-06,0.00000e+00,0.00000e+00,0.00000e+00,1.85434e-09,-2.38847e-09,-5.52566e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,3.90000e-01,0.00000e+00,2.68458e-06,0.00000e+00,0.00000e+00,0.00000e+00,1.82603e-09,-2.17977e-09,-5.34619e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,4.00000e-01,0.00000e+00,2.47081e-06,0.00000e+00,0.00000e+00,0.00000e+00,1.84940e-09,-2.01581e-09,-5.13592e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,4.10000e-01,0.00000e+00,2.30788e-06,0.00000e+00,0.00000e+00,0.00000e+00,1.88281e-09,-1.87961e-09,-4.95403e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,4.20000e-01,0.00000e+00,2.21362e-06,0.00000e+00,0.00000e+00,0.00000e+00,1.90958e-09,-1.78644e-09,-4.83446e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,4.30000e-01,0.00000e+00,2.19004e-06,0.00000e+00,0.00000e+00,0.00000e+00,1.85547e-09,-1.69939e-09,-4.78995e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,4.40000e-01,0.00000e+00,2.22729e-06,0.00000e+00,0.00000e+00,0.00000e+00,1.85138e-09,-1.67246e-09,-4.80441e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,4.50000e-01,0.00000e+00,2.26395e-06,0.00000e+00,0.00000e+00,0.00000e+00,1.72139e-09,-1.63181e-09,-4.82860e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,4.60000e-01,0.00000e+00,2.22862e-06,0.00000e+00,0.00000e+00,0.00000e+00,1.65380e-09,-1.51870e-09,-4.80192e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,4.70000e-01,0.00000e+00,2.09652e-06,0.00000e+00,0.00000e+00,0.00000e+00,1.55394e-09,-1.32247e-09,-4.68277e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,4.80000e-01,0.00000e+00,1.90756e-06,0.00000e+00,0.00000e+00,0.00000e+00,1.47866e-09,-1.10754e-09,-4.46711e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,4.90000e-01,0.00000e+00,1.66635e-06,0.00000e+00,0.00000e+00,0.00000e+00,1.43100e-09,-8.51156e-10,-4.17594e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,5.00000e-01,0.00000e+00,1.40120e-06,0.00000e+00,0.00000e+00,0.00000e+00,1.38757e-09,-5.99460e-10,-3.84716e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,5.10000e-01,0.00000e+00,1.19844e-06,0.00000e+00,0.00000e+00,0.00000e+00,1.34559e-09,-3.85729e-10,-3.53359e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,5.20000e-01,0.00000e+00,1.04647e-06,0.00000e+00,0.00000e+00,0.00000e+00,1.30417e-09,-2.29068e-10,-3.27824e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,5.30000e-01,0.00000e+00,9.69588e-07,0.00000e+00,0.00000e+00,0.00000e+00,1.25017e-09,-1.46617e-10,-3.09471e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,5.40000e-01,0.00000e+00,9.04149e-07,0.00000e+00,0.00000e+00,0.00000e+00,1.20261e-09,-7.40517e-11,-2.96310e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,5.50000e-01,0.00000e+00,8.54768e-07,0.00000e+00,0.00000e+00,0.00000e+00,1.15577e-09,-1.27867e-11,-2.84700e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,5.60000e-01,0.00000e+00,7.71345e-07,0.00000e+00,0.00000e+00,0.00000e+00,1.11276e-09,9.36255e-11,-2.70562e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,5.70000e-01,0.00000e+00,6.57847e-07,0.00000e+00,0.00000e+00,0.00000e+00,1.06868e-09,2.11762e-10,-2.50286e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,5.80000e-01,0.00000e+00,5.12238e-07,0.00000e+00,0.00000e+00,0.00000e+00,1.02752e-09,3.77931e-10,-2.22714e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,5.90000e-01,0.00000e+00,3.52426e-07,0.00000e+00,0.00000e+00,0.00000e+00,1.02266e-09,5.07526e-10,-1.89677e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,6.00000e-01,0.00000e+00,2.17405e-07,0.00000e+00,0.00000e+00,0.00000e+00,9.59689e-10,6.48481e-10,-1.54732e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,6.10000e-01,0.00000e+00,1.13230e-07,0.00000e+00,0.00000e+00,0.00000e+00,9.20628e-10,7.15497e-10,-1.21368e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,6.20000e-01,0.00000e+00,3.77175e-08,0.00000e+00,0.00000e+00,0.00000e+00,8.75029e-10,7.39206e-10,-9.21459e-07,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,6.30000e-01,0.00000e+00,-8.72279e-11,0.00000e+00,0.00000e+00,0.00000e+00,8.10136e-10,7.04293e-10,-6.81066e-07,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,6.40000e-01,0.00000e+00,-3.52176e-08,0.00000e+00,0.00000e+00,0.00000e+00,7.43374e-10,6.65553e-10,-4.84431e-07,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,6.50000e-01,0.00000e+00,-5.95249e-08,0.00000e+00,0.00000e+00,0.00000e+00,6.54800e-10,6.13277e-10,-3.08123e-07,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,6.60000e-01,0.00000e+00,-9.15197e-08,0.00000e+00,0.00000e+00,0.00000e+00,6.03205e-10,6.01135e-10,-1.23940e-07,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,6.70000e-01,0.00000e+00,-1.32060e-07,0.00000e+00,0.00000e+00,0.00000e+00,4.85268e-10,5.92089e-10,8.99466e-08,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,6.80000e-01,0.00000e+00,-1.91270e-07,0.00000e+00,0.00000e+00,0.00000e+00,3.81590e-10,6.00816e-10,3.41234e-07,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,6.90000e-01,0.00000e+00,-2.42433e-07,0.00000e+00,0.00000e+00,0.00000e+00,2.35258e-10,6.02777e-10,6.22643e-07,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,7.00000e-01,0.00000e+00,-2.74053e-07,0.00000e+00,0.00000e+00,0.00000e+00,8.71927e-11,5.76417e-10,9.12568e-07,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,7.10000e-01,0.00000e+00,-2.92183e-07,0.00000e+00,0.00000e+00,0.00000e+00,-9.80307e-11,4.95292e-10,1.18327e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,7.20000e-01,0.00000e+00,-2.97001e-07,0.00000e+00,0.00000e+00,0.00000e+00,-3.24099e-10,4.09785e-10,1.41436e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,7.30000e-01,0.00000e+00,-2.95992e-07,0.00000e+00,0.00000e+00,0.00000e+00,-5.46010e-10,3.10046e-10,1.59977e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,7.40000e-01,0.00000e+00,-2.76504e-07,0.00000e+00,0.00000e+00,0.00000e+00,-7.88358e-10,2.28993e-10,1.74332e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,7.50000e-01,0.00000e+00,-2.75052e-07,0.00000e+00,0.00000e+00,0.00000e+00,-1.07662e-09,1.39336e-10,1.86021e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,7.60000e-01,0.00000e+00,-2.79145e-07,0.00000e+00,0.00000e+00,0.00000e+00,-1.36391e-09,1.14906e-10,1.97117e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,7.70000e-01,0.00000e+00,-2.84104e-07,0.00000e+00,0.00000e+00,0.00000e+00,-1.65582e-09,1.11304e-10,2.09683e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,7.80000e-01,0.00000e+00,-2.90509e-07,0.00000e+00,0.00000e+00,0.00000e+00,-1.95054e-09,1.22822e-10,2.24480e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,7.90000e-01,0.00000e+00,-3.02312e-07,0.00000e+00,0.00000e+00,0.00000e+00,-2.32243e-09,1.01603e-10,2.40913e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,8.00000e-01,0.00000e+00,-3.02268e-07,0.00000e+00,0.00000e+00,0.00000e+00,-2.63503e-09,3.03460e-11,2.57024e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,8.10000e-01,0.00000e+00,-2.92230e-07,0.00000e+00,0.00000e+00,0.00000e+00,-2.95634e-09,-5.07793e-11,2.70639e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,8.20000e-01,0.00000e+00,-2.70983e-07,0.00000e+00,0.00000e+00,0.00000e+00,-3.15588e-09,-1.87487e-10,2.80179e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,8.30000e-01,0.00000e+00,-2.54443e-07,0.00000e+00,0.00000e+00,0.00000e+00,-3.31702e-09,-3.72024e-10,2.85281e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,8.40000e-01,0.00000e+00,-2.27860e-07,0.00000e+00,0.00000e+00,0.00000e+00,-3.33399e-09,-5.58844e-10,2.86470e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,8.50000e-01,0.00000e+00,-2.04574e-07,0.00000e+00,0.00000e+00,0.00000e+00,-3.21374e-09,-7.74359e-10,2.85055e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,8.60000e-01,0.00000e+00,-1.96592e-07,0.00000e+00,0.00000e+00,0.00000e+00,-2.99041e-09,-9.80468e-10,2.82906e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,8.70000e-01,0.00000e+00,-1.84971e-07,0.00000e+00,0.00000e+00,0.00000e+00,-2.66978e-09,-1.20567e-09,2.81443e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,8.80000e-01,0.00000e+00,-1.83962e-07,0.00000e+00,0.00000e+00,0.00000e+00,-2.23835e-09,-1.44093e-09,2.80849e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,8.90000e-01,0.00000e+00,-1.78425e-07,0.00000e+00,0.00000e+00,0.00000e+00,-1.69666e-09,-1.70747e-09,2.80493e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,9.00000e-01,0.00000e+00,-1.68501e-07,0.00000e+00,0.00000e+00,0.00000e+00,-1.05940e-09,-2.00432e-09,2.79326e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,9.10000e-01,0.00000e+00,-1.54694e-07,0.00000e+00,0.00000e+00,0.00000e+00,-3.41189e-10,-2.33845e-09,2.76158e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,9.20000e-01,0.00000e+00,-1.45668e-07,0.00000e+00,0.00000e+00,0.00000e+00,4.75616e-10,-2.66977e-09,2.69958e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,9.30000e-01,0.00000e+00,-1.18274e-07,0.00000e+00,0.00000e+00,0.00000e+00,1.38666e-09,-3.01946e-09,2.60285e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,9.40000e-01,0.00000e+00,-9.90677e-08,0.00000e+00,0.00000e+00,0.00000e+00,2.28968e-09,-3.33746e-09,2.47594e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,9.50000e-01,0.00000e+00,-8.23854e-08,0.00000e+00,0.00000e+00,0.00000e+00,3.21076e-09,-3.60082e-09,2.32828e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,9.60000e-01,0.00000e+00,-6.50750e-08,0.00000e+00,0.00000e+00,0.00000e+00,4.09775e-09,-3.80431e-09,2.16810e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,9.70000e-01,0.00000e+00,-4.71421e-08,0.00000e+00,0.00000e+00,0.00000e+00,4.86370e-09,-3.95661e-09,2.00430e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,9.80000e-01,0.00000e+00,-3.60549e-08,0.00000e+00,0.00000e+00,0.00000e+00,5.52791e-09,-4.05987e-09,1.84363e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,9.90000e-01,0.00000e+00,-3.51894e-08,0.00000e+00,0.00000e+00,0.00000e+00,6.09667e-09,-4.09769e-09,1.68912e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,1.00000e+00,0.00000e+00,-2.43328e-08,0.00000e+00,0.00000e+00,0.00000e+00,6.50931e-09,-4.09387e-09,1.53383e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,1.01000e+00,0.00000e+00,-1.40185e-08,0.00000e+00,0.00000e+00,0.00000e+00,6.83727e-09,-4.08978e-09,1.36636e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,1.02000e+00,0.00000e+00,5.26696e-09,0.00000e+00,0.00000e+00,0.00000e+00,7.02123e-09,-4.06026e-09,1.18179e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,1.03000e+00,0.00000e+00,2.47655e-08,0.00000e+00,0.00000e+00,0.00000e+00,7.08547e-09,-4.02458e-09,9.78214e-07,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,1.04000e+00,0.00000e+00,6.12432e-08,0.00000e+00,0.00000e+00,0.00000e+00,7.08505e-09,-3.95501e-09,7.55352e-07,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,1.05000e+00,0.00000e+00,1.01666e-07,0.00000e+00,0.00000e+00,0.00000e+00,6.96613e-09,-3.85520e-09,5.16338e-07,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,1.06000e+00,0.00000e+00,1.41721e-07,0.00000e+00,0.00000e+00,0.00000e+00,6.77659e-09,-3.76191e-09,2.70654e-07,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,1.07000e+00,0.00000e+00,1.91658e-07,0.00000e+00,0.00000e+00,0.00000e+00,6.53953e-09,-3.67128e-09,2.50656e-08,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,1.08000e+00,0.00000e+00,2.33652e-07,0.00000e+00,0.00000e+00,0.00000e+00,6.26963e-09,-3.56162e-09,-2.18117e-07,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,1.09000e+00,0.00000e+00,2.75168e-07,0.00000e+00,0.00000e+00,0.00000e+00,6.00985e-09,-3.46107e-09,-4.58669e-07,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,1.10000e+00,0.00000e+00,3.18806e-07,0.00000e+00,0.00000e+00,0.00000e+00,5.76408e-09,-3.39379e-09,-6.95700e-07,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,1.11000e+00,0.00000e+00,3.71315e-07,0.00000e+00,0.00000e+00,0.00000e+00,5.52181e-09,-3.37286e-09,-9.31875e-07,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,1.12000e+00,0.00000e+00,4.36735e-07,0.00000e+00,0.00000e+00,0.00000e+00,5.28886e-09,-3.33402e-09,-1.16962e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,1.13000e+00,0.00000e+00,5.06564e-07,0.00000e+00,0.00000e+00,0.00000e+00,5.10274e-09,-3.33566e-09,-1.40869e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,1.14000e+00,0.00000e+00,5.88461e-07,0.00000e+00,0.00000e+00,0.00000e+00,4.89284e-09,-3.33617e-09,-1.64632e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,1.15000e+00,0.00000e+00,6.76088e-07,0.00000e+00,0.00000e+00,0.00000e+00,4.70450e-09,-3.29619e-09,-1.88119e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,1.16000e+00,0.00000e+00,7.72557e-07,0.00000e+00,0.00000e+00,0.00000e+00,4.46309e-09,-3.26251e-09,-2.11639e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,1.17000e+00,0.00000e+00,8.78043e-07,0.00000e+00,0.00000e+00,0.00000e+00,4.20112e-09,-3.20457e-09,-2.35260e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,1.18000e+00,0.00000e+00,9.80982e-07,0.00000e+00,0.00000e+00,0.00000e+00,3.86822e-09,-3.09096e-09,-2.58627e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,1.19000e+00,0.00000e+00,1.08600e-06,0.00000e+00,0.00000e+00,0.00000e+00,3.48668e-09,-2.95565e-09,-2.81434e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,1.20000e+00,0.00000e+00,1.19825e-06,0.00000e+00,0.00000e+00,0.00000e+00,3.04019e-09,-2.78553e-09,-3.03265e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,1.21000e+00,0.00000e+00,1.29747e-06,0.00000e+00,0.00000e+00,0.00000e+00,2.57242e-09,-2.55098e-09,-3.23628e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,1.22000e+00,0.00000e+00,1.40410e-06,0.00000e+00,0.00000e+00,0.00000e+00,2.12056e-09,-2.31266e-09,-3.42368e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,1.23000e+00,0.00000e+00,1.51087e-06,0.00000e+00,0.00000e+00,0.00000e+00,1.67810e-09,-2.04518e-09,-3.59835e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,1.24000e+00,0.00000e+00,1.61353e-06,0.00000e+00,0.00000e+00,0.00000e+00,1.32033e-09,-1.76313e-09,-3.76475e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,1.25000e+00,0.00000e+00,1.71249e-06,0.00000e+00,0.00000e+00,0.00000e+00,1.03827e-09,-1.52197e-09,-3.92424e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,1.26000e+00,0.00000e+00,1.81231e-06,0.00000e+00,0.00000e+00,0.00000e+00,8.38593e-10,-1.32199e-09,-4.07727e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,1.27000e+00,0.00000e+00,1.92031e-06,0.00000e+00,0.00000e+00,0.00000e+00,7.33520e-10,-1.15857e-09,-4.22376e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,1.28000e+00,0.00000e+00,2.02126e-06,0.00000e+00,0.00000e+00,0.00000e+00,7.20607e-10,-1.10341e-09,-4.36162e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,1.29000e+00,0.00000e+00,2.11490e-06,0.00000e+00,0.00000e+00,0.00000e+00,8.16620e-10,-1.10661e-09,-4.48713e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,1.30000e+00,0.00000e+00,2.19099e-06,0.00000e+00,0.00000e+00,0.00000e+00,9.76132e-10,-1.16513e-09,-4.59474e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,1.31000e+00,0.00000e+00,2.24594e-06,0.00000e+00,0.00000e+00,0.00000e+00,1.16673e-09,-1.25642e-09,-4.68113e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,1.32000e+00,0.00000e+00,2.28695e-06,0.00000e+00,0.00000e+00,0.00000e+00,1.36651e-09,-1.38428e-09,-4.74710e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,1.33000e+00,0.00000e+00,2.31292e-06,0.00000e+00,0.00000e+00,0.00000e+00,1.60011e-09,-1.50584e-09,-4.79623e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,1.34000e+00,0.00000e+00,2.32635e-06,0.00000e+00,0.00000e+00,0.00000e+00,1.80171e-09,-1.60882e-09,-4.83026e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,1.35000e+00,0.00000e+00,2.33212e-06,0.00000e+00,0.00000e+00,0.00000e+00,1.92292e-09,-1.68185e-09,-4.84845e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,1.36000e+00,0.00000e+00,2.33000e-06,0.00000e+00,0.00000e+00,0.00000e+00,2.02921e-09,-1.76495e-09,-4.85433e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,1.37000e+00,0.00000e+00,2.32942e-06,0.00000e+00,0.00000e+00,0.00000e+00,2.10029e-09,-1.83438e-09,-4.85299e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,1.38000e+00,0.00000e+00,2.31146e-06,0.00000e+00,0.00000e+00,0.00000e+00,2.10876e-09,-1.88138e-09,-4.84362e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,1.39000e+00,0.00000e+00,2.27853e-06,0.00000e+00,0.00000e+00,0.00000e+00,2.03966e-09,-1.89659e-09,-4.82076e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,1.40000e+00,0.00000e+00,2.23515e-06,0.00000e+00,0.00000e+00,0.00000e+00,1.96800e-09,-1.87350e-09,-4.78193e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,1.41000e+00,0.00000e+00,2.17780e-06,0.00000e+00,0.00000e+00,0.00000e+00,1.87843e-09,-1.81754e-09,-4.72578e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,1.42000e+00,0.00000e+00,2.09278e-06,0.00000e+00,0.00000e+00,0.00000e+00,1.75622e-09,-1.72260e-09,-4.64672e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,1.43000e+00,0.00000e+00,1.98902e-06,0.00000e+00,0.00000e+00,0.00000e+00,1.61922e-09,-1.58819e-09,-4.54079e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,1.44000e+00,0.00000e+00,1.87631e-06,0.00000e+00,0.00000e+00,0.00000e+00,1.46915e-09,-1.41436e-09,-4.41203e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,1.45000e+00,0.00000e+00,1.76918e-06,0.00000e+00,0.00000e+00,0.00000e+00,1.30989e-09,-1.23353e-09,-4.27244e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,1.46000e+00,0.00000e+00,1.66834e-06,0.00000e+00,0.00000e+00,0.00000e+00,1.14355e-09,-1.04120e-09,-4.13059e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,1.47000e+00,0.00000e+00,1.56580e-06,0.00000e+00,0.00000e+00,0.00000e+00,9.38556e-10,-8.63847e-10,-3.98781e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,1.48000e+00,0.00000e+00,1.46486e-06,0.00000e+00,0.00000e+00,0.00000e+00,7.49972e-10,-6.49734e-10,-3.84275e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,1.49000e+00,0.00000e+00,1.36035e-06,0.00000e+00,0.00000e+00,0.00000e+00,5.46753e-10,-4.58047e-10,-3.69255e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,1.50000e+00,0.00000e+00,1.24498e-06,0.00000e+00,0.00000e+00,0.00000e+00,3.29856e-10,-2.72634e-10,-3.52783e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,1.51000e+00,0.00000e+00,1.11449e-06,0.00000e+00,0.00000e+00,0.00000e+00,1.48965e-10,-8.20834e-11,-3.33888e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,1.52000e+00,0.00000e+00,9.79250e-07,0.00000e+00,0.00000e+00,0.00000e+00,-1.46897e-11,1.13043e-10,-3.12453e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,1.53000e+00,0.00000e+00,8.44558e-07,0.00000e+00,0.00000e+00,0.00000e+00,-1.60688e-10,3.09726e-10,-2.89083e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,1.54000e+00,0.00000e+00,7.12676e-07,0.00000e+00,0.00000e+00,0.00000e+00,-3.14912e-10,4.86970e-10,-2.64452e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,1.55000e+00,0.00000e+00,5.91940e-07,0.00000e+00,0.00000e+00,0.00000e+00,-4.38738e-10,6.63296e-10,-2.39469e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,1.56000e+00,0.00000e+00,4.89785e-07,0.00000e+00,0.00000e+00,0.00000e+00,-5.51834e-10,8.23578e-10,-2.15162e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,1.57000e+00,0.00000e+00,4.01193e-07,0.00000e+00,0.00000e+00,0.00000e+00,-6.53175e-10,9.56878e-10,-1.92045e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,1.58000e+00,0.00000e+00,3.16487e-07,0.00000e+00,0.00000e+00,0.00000e+00,-7.59003e-10,1.07986e-09,-1.69752e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,1.59000e+00,0.00000e+00,2.35208e-07,0.00000e+00,0.00000e+00,0.00000e+00,-8.62198e-10,1.20112e-09,-1.47608e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,1.60000e+00,0.00000e+00,1.65227e-07,0.00000e+00,0.00000e+00,0.00000e+00,-9.43851e-10,1.29770e-09,-1.25073e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,1.61000e+00,0.00000e+00,8.73126e-08,0.00000e+00,0.00000e+00,0.00000e+00,-1.03249e-09,1.35793e-09,-1.01417e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,1.62000e+00,0.00000e+00,7.62776e-09,0.00000e+00,0.00000e+00,0.00000e+00,-1.11433e-09,1.42380e-09,-7.59842e-07,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,1.63000e+00,0.00000e+00,-6.10626e-08,0.00000e+00,0.00000e+00,0.00000e+00,-1.21285e-09,1.48796e-09,-4.88485e-07,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,1.64000e+00,0.00000e+00,-1.20863e-07,0.00000e+00,0.00000e+00,0.00000e+00,-1.29991e-09,1.50485e-09,-2.08863e-07,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,1.65000e+00,0.00000e+00,-1.66926e-07,0.00000e+00,0.00000e+00,0.00000e+00,-1.40432e-09,1.50341e-09,6.76503e-08,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,1.66000e+00,0.00000e+00,-2.00544e-07,0.00000e+00,0.00000e+00,0.00000e+00,-1.54059e-09,1.49774e-09,3.30698e-07,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,1.67000e+00,0.00000e+00,-2.25017e-07,0.00000e+00,0.00000e+00,0.00000e+00,-1.68508e-09,1.46415e-09,5.73069e-07,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,1.68000e+00,0.00000e+00,-2.38172e-07,0.00000e+00,0.00000e+00,0.00000e+00,-1.83991e-09,1.41994e-09,7.90808e-07,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,1.69000e+00,0.00000e+00,-2.44316e-07,0.00000e+00,0.00000e+00,0.00000e+00,-2.01632e-09,1.35343e-09,9.87202e-07,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,1.70000e+00,0.00000e+00,-2.61137e-07,0.00000e+00,0.00000e+00,0.00000e+00,-2.22916e-09,1.32188e-09,1.17396e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,1.71000e+00,0.00000e+00,-2.83437e-07,0.00000e+00,0.00000e+00,0.00000e+00,-2.44938e-09,1.29159e-09,1.36521e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,1.72000e+00,0.00000e+00,-3.04728e-07,0.00000e+00,0.00000e+00,0.00000e+00,-2.69391e-09,1.24366e-09,1.56834e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,1.73000e+00,0.00000e+00,-3.20918e-07,0.00000e+00,0.00000e+00,0.00000e+00,-2.99378e-09,1.19469e-09,1.78037e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,1.74000e+00,0.00000e+00,-3.28934e-07,0.00000e+00,0.00000e+00,0.00000e+00,-3.31815e-09,1.16227e-09,1.99265e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,1.75000e+00,0.00000e+00,-3.33073e-07,0.00000e+00,0.00000e+00,0.00000e+00,-3.65757e-09,1.10898e-09,2.19410e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,1.76000e+00,0.00000e+00,-3.24266e-07,0.00000e+00,0.00000e+00,0.00000e+00,-4.00539e-09,1.04546e-09,2.37215e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,1.77000e+00,0.00000e+00,-3.13902e-07,0.00000e+00,0.00000e+00,0.00000e+00,-4.34844e-09,9.67111e-10,2.51764e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,1.78000e+00,0.00000e+00,-2.99935e-07,0.00000e+00,0.00000e+00,0.00000e+00,-4.66274e-09,8.94769e-10,2.63072e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,1.79000e+00,0.00000e+00,-2.91446e-07,0.00000e+00,0.00000e+00,0.00000e+00,-4.91076e-09,8.07929e-10,2.72128e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,1.80000e+00,0.00000e+00,-2.82086e-07,0.00000e+00,0.00000e+00,0.00000e+00,-5.07406e-09,6.67443e-10,2.79989e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,1.81000e+00,0.00000e+00,-2.70433e-07,0.00000e+00,0.00000e+00,0.00000e+00,-5.12445e-09,4.96403e-10,2.87387e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,1.82000e+00,0.00000e+00,-2.66906e-07,0.00000e+00,0.00000e+00,0.00000e+00,-5.06064e-09,3.09198e-10,2.94771e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,1.83000e+00,0.00000e+00,-2.64002e-07,0.00000e+00,0.00000e+00,0.00000e+00,-4.88414e-09,4.62344e-11,3.02344e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,1.84000e+00,0.00000e+00,-2.55492e-07,0.00000e+00,0.00000e+00,0.00000e+00,-4.55896e-09,-2.82206e-10,3.09465e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,1.85000e+00,0.00000e+00,-2.41772e-07,0.00000e+00,0.00000e+00,0.00000e+00,-4.07349e-09,-6.72506e-10,3.14849e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,1.86000e+00,0.00000e+00,-2.23351e-07,0.00000e+00,0.00000e+00,0.00000e+00,-3.41744e-09,-1.09521e-09,3.17460e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,1.87000e+00,0.00000e+00,-2.04882e-07,0.00000e+00,0.00000e+00,0.00000e+00,-2.56722e-09,-1.56362e-09,3.16947e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,1.88000e+00,0.00000e+00,-1.85594e-07,0.00000e+00,0.00000e+00,0.00000e+00,-1.54663e-09,-2.04693e-09,3.13408e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,1.89000e+00,0.00000e+00,-1.66272e-07,0.00000e+00,0.00000e+00,0.00000e+00,-3.78605e-10,-2.52549e-09,3.07259e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,1.90000e+00,0.00000e+00,-1.53925e-07,0.00000e+00,0.00000e+00,0.00000e+00,9.04339e-10,-3.00378e-09,2.99431e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,1.91000e+00,0.00000e+00,-1.51460e-07,0.00000e+00,0.00000e+00,0.00000e+00,2.27414e-09,-3.45903e-09,2.91243e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,1.92000e+00,0.00000e+00,-1.49739e-07,0.00000e+00,0.00000e+00,0.00000e+00,3.67784e-09,-3.88340e-09,2.83407e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,1.93000e+00,0.00000e+00,-1.44004e-07,0.00000e+00,0.00000e+00,0.00000e+00,5.06482e-09,-4.27171e-09,2.75840e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,1.94000e+00,0.00000e+00,-1.40055e-07,0.00000e+00,0.00000e+00,0.00000e+00,6.42862e-09,-4.61079e-09,2.67935e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,1.95000e+00,0.00000e+00,-1.31076e-07,0.00000e+00,0.00000e+00,0.00000e+00,7.73646e-09,-4.87271e-09,2.58802e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,1.96000e+00,0.00000e+00,-1.17245e-07,0.00000e+00,0.00000e+00,0.00000e+00,8.96357e-09,-5.04488e-09,2.47225e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,1.97000e+00,0.00000e+00,-9.64484e-08,0.00000e+00,0.00000e+00,0.00000e+00,1.00706e-08,-5.15100e-09,2.32193e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,1.98000e+00,0.00000e+00,-7.23347e-08,0.00000e+00,0.00000e+00,0.00000e+00,1.10009e-08,-5.19200e-09,2.13716e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,1.99000e+00,0.00000e+00,-5.63231e-08,0.00000e+00,0.00000e+00,0.00000e+00,1.17597e-08,-5.12589e-09,1.92928e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,2.00000e+00,0.00000e+00,-4.45880e-08,0.00000e+00,0.00000e+00,0.00000e+00,1.23016e-08,-5.01182e-09,1.71304e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,2.01000e+00,0.00000e+00,-3.90608e-08,0.00000e+00,0.00000e+00,0.00000e+00,1.26039e-08,-4.83959e-09,1.50208e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,2.02000e+00,0.00000e+00,-3.49935e-08,0.00000e+00,0.00000e+00,0.00000e+00,1.27075e-08,-4.63016e-09,1.30482e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,2.03000e+00,0.00000e+00,-2.67445e-08,0.00000e+00,0.00000e+00,0.00000e+00,1.26357e-08,-4.40748e-09,1.12159e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,2.04000e+00,0.00000e+00,-1.09211e-08,0.00000e+00,0.00000e+00,0.00000e+00,1.24310e-08,-4.18979e-09,9.42292e-07,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,2.05000e+00,0.00000e+00,1.91162e-08,0.00000e+00,0.00000e+00,0.00000e+00,1.21169e-08,-3.99562e-09,7.51897e-07,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,2.06000e+00,0.00000e+00,6.03029e-08,0.00000e+00,0.00000e+00,0.00000e+00,1.17421e-08,-3.81171e-09,5.38658e-07,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,2.07000e+00,0.00000e+00,1.08801e-07,0.00000e+00,0.00000e+00,0.00000e+00,1.13322e-08,-3.67794e-09,2.98173e-07,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,2.08000e+00,0.00000e+00,1.66212e-07,0.00000e+00,0.00000e+00,0.00000e+00,1.09117e-08,-3.60524e-09,3.33232e-08,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,2.09000e+00,0.00000e+00,2.20708e-07,0.00000e+00,0.00000e+00,0.00000e+00,1.04875e-08,-3.56672e-09,-2.46088e-07,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,2.10000e+00,0.00000e+00,2.81024e-07,0.00000e+00,0.00000e+00,0.00000e+00,1.00959e-08,-3.58041e-09,-5.25222e-07,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,2.11000e+00,0.00000e+00,3.38564e-07,0.00000e+00,0.00000e+00,0.00000e+00,9.77340e-09,-3.62615e-09,-7.90496e-07,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,2.12000e+00,0.00000e+00,3.93975e-07,0.00000e+00,0.00000e+00,0.00000e+00,9.49807e-09,-3.70452e-09,-1.03398e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,2.13000e+00,0.00000e+00,4.50334e-07,0.00000e+00,0.00000e+00,0.00000e+00,9.26693e-09,-3.79224e-09,-1.25645e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,2.14000e+00,0.00000e+00,5.12669e-07,0.00000e+00,0.00000e+00,0.00000e+00,9.07507e-09,-3.89594e-09,-1.46602e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,2.15000e+00,0.00000e+00,5.82735e-07,0.00000e+00,0.00000e+00,0.00000e+00,8.89997e-09,-3.99277e-09,-1.67268e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,2.16000e+00,0.00000e+00,6.71604e-07,0.00000e+00,0.00000e+00,0.00000e+00,8.68894e-09,-4.07413e-09,-1.88873e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,2.17000e+00,0.00000e+00,7.75532e-07,0.00000e+00,0.00000e+00,0.00000e+00,8.40861e-09,-4.13672e-09,-2.12297e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,2.18000e+00,0.00000e+00,8.91741e-07,0.00000e+00,0.00000e+00,0.00000e+00,8.04085e-09,-4.16528e-09,-2.37349e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,2.19000e+00,0.00000e+00,1.01321e-06,0.00000e+00,0.00000e+00,0.00000e+00,7.57096e-09,-4.13843e-09,-2.62980e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,2.20000e+00,0.00000e+00,1.13187e-06,0.00000e+00,0.00000e+00,0.00000e+00,6.97058e-09,-4.05429e-09,-2.87656e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,2.21000e+00,0.00000e+00,1.24712e-06,0.00000e+00,0.00000e+00,0.00000e+00,6.24114e-09,-3.88058e-09,-3.10223e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,2.22000e+00,0.00000e+00,1.34744e-06,0.00000e+00,0.00000e+00,0.00000e+00,5.42291e-09,-3.61965e-09,-3.29905e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,2.23000e+00,0.00000e+00,1.42681e-06,0.00000e+00,0.00000e+00,0.00000e+00,4.55955e-09,-3.30002e-09,-3.46454e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,2.24000e+00,0.00000e+00,1.49722e-06,0.00000e+00,0.00000e+00,0.00000e+00,3.67746e-09,-2.91442e-09,-3.60538e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,2.25000e+00,0.00000e+00,1.57643e-06,0.00000e+00,0.00000e+00,0.00000e+00,2.82341e-09,-2.49163e-09,-3.73642e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,2.26000e+00,0.00000e+00,1.67162e-06,0.00000e+00,0.00000e+00,0.00000e+00,2.04946e-09,-2.07176e-09,-3.87191e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,2.27000e+00,0.00000e+00,1.77569e-06,0.00000e+00,0.00000e+00,0.00000e+00,1.37482e-09,-1.69601e-09,-4.01691e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,2.28000e+00,0.00000e+00,1.88472e-06,0.00000e+00,0.00000e+00,0.00000e+00,7.87653e-10,-1.36942e-09,-4.16784e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,2.29000e+00,0.00000e+00,1.99624e-06,0.00000e+00,0.00000e+00,0.00000e+00,3.17554e-10,-1.09386e-09,-4.31595e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,2.30000e+00,0.00000e+00,2.08811e-06,0.00000e+00,0.00000e+00,0.00000e+00,-3.48338e-12,-8.79394e-10,-4.44825e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,2.31000e+00,0.00000e+00,2.15395e-06,0.00000e+00,0.00000e+00,0.00000e+00,-1.96798e-10,-7.30282e-10,-4.55177e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,2.32000e+00,0.00000e+00,2.18725e-06,0.00000e+00,0.00000e+00,0.00000e+00,-2.81851e-10,-6.16229e-10,-4.62126e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,2.33000e+00,0.00000e+00,2.19475e-06,0.00000e+00,0.00000e+00,0.00000e+00,-2.64646e-10,-5.45650e-10,-4.65973e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,2.34000e+00,0.00000e+00,2.19173e-06,0.00000e+00,0.00000e+00,0.00000e+00,-1.57454e-10,-5.12001e-10,-4.67506e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,2.35000e+00,0.00000e+00,2.18276e-06,0.00000e+00,0.00000e+00,0.00000e+00,-6.16629e-12,-5.09736e-10,-4.67702e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,2.36000e+00,0.00000e+00,2.17878e-06,0.00000e+00,0.00000e+00,0.00000e+00,1.61623e-10,-5.41166e-10,-4.67484e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,2.37000e+00,0.00000e+00,2.18372e-06,0.00000e+00,0.00000e+00,0.00000e+00,3.44273e-10,-6.16664e-10,-4.67531e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,2.38000e+00,0.00000e+00,2.18883e-06,0.00000e+00,0.00000e+00,0.00000e+00,5.38870e-10,-7.07456e-10,-4.67766e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,2.39000e+00,0.00000e+00,2.18114e-06,0.00000e+00,0.00000e+00,0.00000e+00,7.04987e-10,-7.86340e-10,-4.67385e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,2.40000e+00,0.00000e+00,2.14579e-06,0.00000e+00,0.00000e+00,0.00000e+00,8.55558e-10,-8.50555e-10,-4.65158e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,2.41000e+00,0.00000e+00,2.08167e-06,0.00000e+00,0.00000e+00,0.00000e+00,9.89959e-10,-8.93604e-10,-4.60072e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,2.42000e+00,0.00000e+00,1.99399e-06,0.00000e+00,0.00000e+00,0.00000e+00,1.11128e-09,-8.98793e-10,-4.51676e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,2.43000e+00,0.00000e+00,1.88442e-06,0.00000e+00,0.00000e+00,0.00000e+00,1.22180e-09,-8.78876e-10,-4.40100e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,2.44000e+00,0.00000e+00,1.76704e-06,0.00000e+00,0.00000e+00,0.00000e+00,1.33224e-09,-8.37973e-10,-4.26134e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,2.45000e+00,0.00000e+00,1.65561e-06,0.00000e+00,0.00000e+00,0.00000e+00,1.42023e-09,-7.94320e-10,-4.11064e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,2.46000e+00,0.00000e+00,1.55177e-06,0.00000e+00,0.00000e+00,0.00000e+00,1.48644e-09,-7.53235e-10,-3.96109e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,2.47000e+00,0.00000e+00,1.45977e-06,0.00000e+00,0.00000e+00,0.00000e+00,1.52552e-09,-7.23116e-10,-3.81957e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,2.48000e+00,0.00000e+00,1.36785e-06,0.00000e+00,0.00000e+00,0.00000e+00,1.53380e-09,-6.89566e-10,-3.68547e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,2.49000e+00,0.00000e+00,1.27839e-06,0.00000e+00,0.00000e+00,0.00000e+00,1.51235e-09,-6.59342e-10,-3.55095e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,2.50000e+00,0.00000e+00,1.17749e-06,0.00000e+00,0.00000e+00,0.00000e+00,1.46406e-09,-6.12577e-10,-3.40240e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,2.51000e+00,0.00000e+00,1.05796e-06,0.00000e+00,0.00000e+00,0.00000e+00,1.39013e-09,-5.41938e-10,-3.22587e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,2.52000e+00,0.00000e+00,9.22143e-07,0.00000e+00,0.00000e+00,0.00000e+00,1.28920e-09,-4.46789e-10,-3.01523e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,2.53000e+00,0.00000e+00,7.81663e-07,0.00000e+00,0.00000e+00,0.00000e+00,1.18502e-09,-3.44338e-10,-2.77489e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,2.54000e+00,0.00000e+00,6.47871e-07,0.00000e+00,0.00000e+00,0.00000e+00,1.07140e-09,-2.27860e-10,-2.51654e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,2.55000e+00,0.00000e+00,5.29797e-07,0.00000e+00,0.00000e+00,0.00000e+00,9.54655e-10,-1.11977e-10,-2.25527e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,2.56000e+00,0.00000e+00,4.26886e-07,0.00000e+00,0.00000e+00,0.00000e+00,8.32500e-10,-5.96132e-12,-2.00436e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,2.57000e+00,0.00000e+00,3.44138e-07,0.00000e+00,0.00000e+00,0.00000e+00,7.15195e-10,7.42100e-11,-1.77139e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,2.58000e+00,0.00000e+00,2.71503e-07,0.00000e+00,0.00000e+00,0.00000e+00,5.94467e-10,1.41080e-10,-1.55402e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,2.59000e+00,0.00000e+00,2.02949e-07,0.00000e+00,0.00000e+00,0.00000e+00,4.71575e-10,2.13363e-10,-1.34216e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,2.60000e+00,0.00000e+00,1.32651e-07,0.00000e+00,0.00000e+00,0.00000e+00,3.58875e-10,2.80554e-10,-1.12436e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,2.61000e+00,0.00000e+00,5.57815e-08,0.00000e+00,0.00000e+00,0.00000e+00,2.35384e-10,3.49372e-10,-8.90432e-07,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,2.62000e+00,0.00000e+00,-2.00064e-08,0.00000e+00,0.00000e+00,0.00000e+00,1.15538e-10,4.09205e-10,-6.35369e-07,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,2.63000e+00,0.00000e+00,-8.95190e-08,0.00000e+00,0.00000e+00,0.00000e+00,7.04833e-13,4.63154e-10,-3.62095e-07,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,2.64000e+00,0.00000e+00,-1.48218e-07,0.00000e+00,0.00000e+00,0.00000e+00,-1.21656e-10,5.10028e-10,-8.04611e-08,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,2.65000e+00,0.00000e+00,-1.90545e-07,0.00000e+00,0.00000e+00,0.00000e+00,-2.52832e-10,5.15622e-10,1.96583e-07,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,2.66000e+00,0.00000e+00,-2.18172e-07,0.00000e+00,0.00000e+00,0.00000e+00,-3.97298e-10,4.98154e-10,4.57323e-07,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,2.67000e+00,0.00000e+00,-2.34589e-07,0.00000e+00,0.00000e+00,0.00000e+00,-5.42470e-10,4.75916e-10,6.95425e-07,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,2.68000e+00,0.00000e+00,-2.46461e-07,0.00000e+00,0.00000e+00,0.00000e+00,-6.99443e-10,4.56579e-10,9.10179e-07,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,2.69000e+00,0.00000e+00,-2.58890e-07,0.00000e+00,0.00000e+00,0.00000e+00,-8.88089e-10,4.35006e-10,1.10708e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,2.70000e+00,0.00000e+00,-2.73649e-07,0.00000e+00,0.00000e+00,0.00000e+00,-1.08461e-09,4.19635e-10,1.29602e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,2.71000e+00,0.00000e+00,-2.94095e-07,0.00000e+00,0.00000e+00,0.00000e+00,-1.31445e-09,4.40236e-10,1.48826e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,2.72000e+00,0.00000e+00,-3.15860e-07,0.00000e+00,0.00000e+00,0.00000e+00,-1.57419e-09,4.66584e-10,1.69095e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,2.73000e+00,0.00000e+00,-3.31005e-07,0.00000e+00,0.00000e+00,0.00000e+00,-1.86547e-09,4.77801e-10,1.90298e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,2.74000e+00,0.00000e+00,-3.37290e-07,0.00000e+00,0.00000e+00,0.00000e+00,-2.19264e-09,4.99926e-10,2.11522e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,2.75000e+00,0.00000e+00,-3.36448e-07,0.00000e+00,0.00000e+00,0.00000e+00,-2.54946e-09,5.18467e-10,2.31504e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,2.76000e+00,0.00000e+00,-3.27957e-07,0.00000e+00,0.00000e+00,0.00000e+00,-2.90503e-09,5.41484e-10,2.49082e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,2.77000e+00,0.00000e+00,-3.15408e-07,0.00000e+00,0.00000e+00,0.00000e+00,-3.24346e-09,5.62322e-10,2.63499e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,2.78000e+00,0.00000e+00,-2.99470e-07,0.00000e+00,0.00000e+00,0.00000e+00,-3.54804e-09,5.76813e-10,2.74651e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,2.79000e+00,0.00000e+00,-2.86774e-07,0.00000e+00,0.00000e+00,0.00000e+00,-3.79699e-09,5.93381e-10,2.83261e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,2.80000e+00,0.00000e+00,-2.82369e-07,0.00000e+00,0.00000e+00,0.00000e+00,-3.96042e-09,5.84779e-10,2.90628e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,2.81000e+00,0.00000e+00,-2.81161e-07,0.00000e+00,0.00000e+00,0.00000e+00,-4.03184e-09,5.23982e-10,2.97963e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,2.82000e+00,0.00000e+00,-2.79136e-07,0.00000e+00,0.00000e+00,0.00000e+00,-4.00267e-09,4.09130e-10,3.05764e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,2.83000e+00,0.00000e+00,-2.73980e-07,0.00000e+00,0.00000e+00,0.00000e+00,-3.84185e-09,2.51886e-10,3.13712e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,2.84000e+00,0.00000e+00,-2.63231e-07,0.00000e+00,0.00000e+00,0.00000e+00,-3.55053e-09,1.63770e-11,3.20883e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,2.85000e+00,0.00000e+00,-2.46898e-07,0.00000e+00,0.00000e+00,0.00000e+00,-3.10810e-09,-2.93911e-10,3.26106e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,2.86000e+00,0.00000e+00,-2.27266e-07,0.00000e+00,0.00000e+00,0.00000e+00,-2.48985e-09,-6.34121e-10,3.28346e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,2.87000e+00,0.00000e+00,-2.07070e-07,0.00000e+00,0.00000e+00,0.00000e+00,-1.69029e-09,-9.88264e-10,3.27236e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,2.88000e+00,0.00000e+00,-1.89820e-07,0.00000e+00,0.00000e+00,0.00000e+00,-7.35315e-10,-1.39108e-09,3.23116e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,2.89000e+00,0.00000e+00,-1.75064e-07,0.00000e+00,0.00000e+00,0.00000e+00,3.53933e-10,-1.79715e-09,3.16823e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,2.90000e+00,0.00000e+00,-1.65706e-07,0.00000e+00,0.00000e+00,0.00000e+00,1.54846e-09,-2.18453e-09,3.09367e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,2.91000e+00,0.00000e+00,-1.62316e-07,0.00000e+00,0.00000e+00,0.00000e+00,2.80394e-09,-2.55709e-09,3.01694e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,2.92000e+00,0.00000e+00,-1.62155e-07,0.00000e+00,0.00000e+00,0.00000e+00,4.07212e-09,-2.93006e-09,2.94292e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,2.93000e+00,0.00000e+00,-1.60161e-07,0.00000e+00,0.00000e+00,0.00000e+00,5.33560e-09,-3.25766e-09,2.87042e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,2.94000e+00,0.00000e+00,-1.54213e-07,0.00000e+00,0.00000e+00,0.00000e+00,6.57023e-09,-3.53166e-09,2.79167e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,2.95000e+00,0.00000e+00,-1.43135e-07,0.00000e+00,0.00000e+00,0.00000e+00,7.74589e-09,-3.74544e-09,2.69575e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,2.96000e+00,0.00000e+00,-1.25790e-07,0.00000e+00,0.00000e+00,0.00000e+00,8.81824e-09,-3.89691e-09,2.57283e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,2.97000e+00,0.00000e+00,-1.05928e-07,0.00000e+00,0.00000e+00,0.00000e+00,9.78601e-09,-3.97313e-09,2.41689e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,2.98000e+00,0.00000e+00,-9.13940e-08,0.00000e+00,0.00000e+00,0.00000e+00,1.06084e-08,-3.95945e-09,2.23085e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,2.99000e+00,0.00000e+00,-8.07186e-08,0.00000e+00,0.00000e+00,0.00000e+00,1.12085e-08,-3.87931e-09,2.02570e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,3.00000e+00,0.00000e+00,-7.61910e-08,0.00000e+00,0.00000e+00,0.00000e+00,1.15877e-08,-3.75095e-09,1.81454e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,3.01000e+00,0.00000e+00,-7.19930e-08,0.00000e+00,0.00000e+00,0.00000e+00,1.17649e-08,-3.58483e-09,1.60797e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,3.02000e+00,0.00000e+00,-6.23202e-08,0.00000e+00,0.00000e+00,0.00000e+00,1.17516e-08,-3.38116e-09,1.41194e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,3.03000e+00,0.00000e+00,-5.12747e-08,0.00000e+00,0.00000e+00,0.00000e+00,1.15874e-08,-3.14398e-09,1.22624e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,3.04000e+00,0.00000e+00,-3.40576e-08,0.00000e+00,0.00000e+00,0.00000e+00,1.12927e-08,-2.93676e-09,1.04275e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,3.05000e+00,0.00000e+00,-2.33347e-09,0.00000e+00,0.00000e+00,0.00000e+00,1.09082e-08,-2.76000e-09,8.47672e-07,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,3.06000e+00,0.00000e+00,3.83057e-08,0.00000e+00,0.00000e+00,0.00000e+00,1.04833e-08,-2.60805e-09,6.29881e-07,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,3.07000e+00,0.00000e+00,8.87532e-08,0.00000e+00,0.00000e+00,0.00000e+00,1.00440e-08,-2.50907e-09,3.85097e-07,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,3.08000e+00,0.00000e+00,1.41522e-07,0.00000e+00,0.00000e+00,0.00000e+00,9.60228e-09,-2.45283e-09,1.17587e-07,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,3.09000e+00,0.00000e+00,1.92574e-07,0.00000e+00,0.00000e+00,0.00000e+00,9.18878e-09,-2.44971e-09,-1.59941e-07,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,3.10000e+00,0.00000e+00,2.47352e-07,0.00000e+00,0.00000e+00,0.00000e+00,8.82220e-09,-2.48020e-09,-4.33474e-07,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,3.11000e+00,0.00000e+00,2.97418e-07,0.00000e+00,0.00000e+00,0.00000e+00,8.54596e-09,-2.53797e-09,-6.91844e-07,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,3.12000e+00,0.00000e+00,3.52381e-07,0.00000e+00,0.00000e+00,0.00000e+00,8.34585e-09,-2.62321e-09,-9.30923e-07,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,3.13000e+00,0.00000e+00,4.11710e-07,0.00000e+00,0.00000e+00,0.00000e+00,8.22134e-09,-2.72898e-09,-1.15360e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,3.14000e+00,0.00000e+00,4.79621e-07,0.00000e+00,0.00000e+00,0.00000e+00,8.16533e-09,-2.84795e-09,-1.36842e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,3.15000e+00,0.00000e+00,5.59163e-07,0.00000e+00,0.00000e+00,0.00000e+00,8.15579e-09,-2.96919e-09,-1.58617e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,3.16000e+00,0.00000e+00,6.46767e-07,0.00000e+00,0.00000e+00,0.00000e+00,8.14417e-09,-3.10271e-09,-1.81361e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,3.17000e+00,0.00000e+00,7.45834e-07,0.00000e+00,0.00000e+00,0.00000e+00,8.10141e-09,-3.23022e-09,-2.05274e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,3.18000e+00,0.00000e+00,8.53796e-07,0.00000e+00,0.00000e+00,0.00000e+00,7.99053e-09,-3.31823e-09,-2.29964e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,3.19000e+00,0.00000e+00,9.66606e-07,0.00000e+00,0.00000e+00,0.00000e+00,7.76968e-09,-3.35091e-09,-2.54668e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,3.20000e+00,0.00000e+00,1.07602e-06,0.00000e+00,0.00000e+00,0.00000e+00,7.43444e-09,-3.32889e-09,-2.78303e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,3.21000e+00,0.00000e+00,1.17798e-06,0.00000e+00,0.00000e+00,0.00000e+00,6.96017e-09,-3.23543e-09,-2.99856e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,3.22000e+00,0.00000e+00,1.27502e-06,0.00000e+00,0.00000e+00,0.00000e+00,6.35846e-09,-3.06563e-09,-3.18984e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,3.23000e+00,0.00000e+00,1.36530e-06,0.00000e+00,0.00000e+00,0.00000e+00,5.66666e-09,-2.84500e-09,-3.35970e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,3.24000e+00,0.00000e+00,1.44972e-06,0.00000e+00,0.00000e+00,0.00000e+00,4.92629e-09,-2.58429e-09,-3.51347e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,3.25000e+00,0.00000e+00,1.53914e-06,0.00000e+00,0.00000e+00,0.00000e+00,4.17801e-09,-2.29118e-09,-3.65897e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,3.26000e+00,0.00000e+00,1.63482e-06,0.00000e+00,0.00000e+00,0.00000e+00,3.45290e-09,-1.97706e-09,-3.80388e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,3.27000e+00,0.00000e+00,1.73816e-06,0.00000e+00,0.00000e+00,0.00000e+00,2.77361e-09,-1.67652e-09,-3.95224e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,3.28000e+00,0.00000e+00,1.83732e-06,0.00000e+00,0.00000e+00,0.00000e+00,2.16520e-09,-1.41706e-09,-4.10059e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,3.29000e+00,0.00000e+00,1.93169e-06,0.00000e+00,0.00000e+00,0.00000e+00,1.63716e-09,-1.17632e-09,-4.24003e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,3.30000e+00,0.00000e+00,2.01354e-06,0.00000e+00,0.00000e+00,0.00000e+00,1.21119e-09,-9.74463e-10,-4.36154e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,3.31000e+00,0.00000e+00,2.06757e-06,0.00000e+00,0.00000e+00,0.00000e+00,8.93335e-10,-8.23871e-10,-4.45633e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,3.32000e+00,0.00000e+00,2.09710e-06,0.00000e+00,0.00000e+00,0.00000e+00,6.80697e-10,-7.23643e-10,-4.52040e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,3.33000e+00,0.00000e+00,2.11140e-06,0.00000e+00,0.00000e+00,0.00000e+00,5.71285e-10,-6.78511e-10,-4.55742e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,3.34000e+00,0.00000e+00,2.11963e-06,0.00000e+00,0.00000e+00,0.00000e+00,5.52528e-10,-6.66492e-10,-4.57659e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,3.35000e+00,0.00000e+00,2.12866e-06,0.00000e+00,0.00000e+00,0.00000e+00,6.10871e-10,-7.10806e-10,-4.58846e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,3.36000e+00,0.00000e+00,2.13801e-06,0.00000e+00,0.00000e+00,0.00000e+00,7.18766e-10,-8.34409e-10,-4.59962e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,3.37000e+00,0.00000e+00,2.14060e-06,0.00000e+00,0.00000e+00,0.00000e+00,8.46708e-10,-9.76879e-10,-4.61030e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,3.38000e+00,0.00000e+00,2.13637e-06,0.00000e+00,0.00000e+00,0.00000e+00,9.68900e-10,-1.10355e-09,-4.61607e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,3.39000e+00,0.00000e+00,2.11702e-06,0.00000e+00,0.00000e+00,0.00000e+00,1.08646e-09,-1.21599e-09,-4.60854e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,3.40000e+00,0.00000e+00,2.07350e-06,0.00000e+00,0.00000e+00,0.00000e+00,1.17852e-09,-1.31895e-09,-4.57756e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,3.41000e+00,0.00000e+00,2.00607e-06,0.00000e+00,0.00000e+00,0.00000e+00,1.23783e-09,-1.34460e-09,-4.51648e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,3.42000e+00,0.00000e+00,1.92276e-06,0.00000e+00,0.00000e+00,0.00000e+00,1.26897e-09,-1.32120e-09,-4.42551e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,3.43000e+00,0.00000e+00,1.82653e-06,0.00000e+00,0.00000e+00,0.00000e+00,1.30065e-09,-1.28945e-09,-4.31032e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,3.44000e+00,0.00000e+00,1.72070e-06,0.00000e+00,0.00000e+00,0.00000e+00,1.32873e-09,-1.21875e-09,-4.17846e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,3.45000e+00,0.00000e+00,1.61759e-06,0.00000e+00,0.00000e+00,0.00000e+00,1.34715e-09,-1.12179e-09,-4.03866e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,3.46000e+00,0.00000e+00,1.51742e-06,0.00000e+00,0.00000e+00,0.00000e+00,1.36274e-09,-1.02982e-09,-3.89890e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,3.47000e+00,0.00000e+00,1.41996e-06,0.00000e+00,0.00000e+00,0.00000e+00,1.36710e-09,-9.37949e-10,-3.76156e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,3.48000e+00,0.00000e+00,1.32341e-06,0.00000e+00,0.00000e+00,0.00000e+00,1.36564e-09,-8.32236e-10,-3.62338e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,3.49000e+00,0.00000e+00,1.22155e-06,0.00000e+00,0.00000e+00,0.00000e+00,1.33796e-09,-7.15565e-10,-3.47700e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,3.50000e+00,0.00000e+00,1.11367e-06,0.00000e+00,0.00000e+00,0.00000e+00,1.27864e-09,-5.90398e-10,-3.31376e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,3.51000e+00,0.00000e+00,9.94615e-07,0.00000e+00,0.00000e+00,0.00000e+00,1.21831e-09,-4.64200e-10,-3.12698e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,3.52000e+00,0.00000e+00,8.68681e-07,0.00000e+00,0.00000e+00,0.00000e+00,1.13746e-09,-3.24948e-10,-2.91431e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,3.53000e+00,0.00000e+00,7.42824e-07,0.00000e+00,0.00000e+00,0.00000e+00,1.04893e-09,-1.93824e-10,-2.68086e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,3.54000e+00,0.00000e+00,6.23424e-07,0.00000e+00,0.00000e+00,0.00000e+00,9.64812e-10,-5.94076e-11,-2.43627e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,3.55000e+00,0.00000e+00,5.13622e-07,0.00000e+00,0.00000e+00,0.00000e+00,8.81749e-10,5.29265e-11,-2.19088e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,3.56000e+00,0.00000e+00,4.12013e-07,0.00000e+00,0.00000e+00,0.00000e+00,7.88510e-10,1.42550e-10,-1.95196e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,3.57000e+00,0.00000e+00,3.23588e-07,0.00000e+00,0.00000e+00,0.00000e+00,6.83177e-10,2.27619e-10,-1.72204e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,3.58000e+00,0.00000e+00,2.44126e-07,0.00000e+00,0.00000e+00,0.00000e+00,5.81687e-10,3.09850e-10,-1.49890e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,3.59000e+00,0.00000e+00,1.70948e-07,0.00000e+00,0.00000e+00,0.00000e+00,4.76701e-10,3.72759e-10,-1.27611e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,3.60000e+00,0.00000e+00,9.70939e-08,0.00000e+00,0.00000e+00,0.00000e+00,3.61128e-10,4.32385e-10,-1.04471e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,3.61000e+00,0.00000e+00,2.37386e-08,0.00000e+00,0.00000e+00,0.00000e+00,2.45705e-10,4.93289e-10,-7.98418e-07,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,3.62000e+00,0.00000e+00,-4.28392e-08,0.00000e+00,0.00000e+00,0.00000e+00,1.31696e-10,5.47371e-10,-5.37801e-07,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,3.63000e+00,0.00000e+00,-1.02766e-07,0.00000e+00,0.00000e+00,0.00000e+00,1.81657e-11,5.85705e-10,-2.68153e-07,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,3.64000e+00,0.00000e+00,-1.53305e-07,0.00000e+00,0.00000e+00,0.00000e+00,-9.15751e-11,6.00668e-10,2.24667e-09,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,3.65000e+00,0.00000e+00,-1.90167e-07,0.00000e+00,0.00000e+00,0.00000e+00,-2.07552e-10,5.90214e-10,2.64435e-07,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,3.66000e+00,0.00000e+00,-2.17323e-07,0.00000e+00,0.00000e+00,0.00000e+00,-3.32559e-10,5.64098e-10,5.11924e-07,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,3.67000e+00,0.00000e+00,-2.37084e-07,0.00000e+00,0.00000e+00,0.00000e+00,-4.75257e-10,5.20462e-10,7.42544e-07,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,3.68000e+00,0.00000e+00,-2.55963e-07,0.00000e+00,0.00000e+00,0.00000e+00,-6.19000e-10,4.75303e-10,9.59414e-07,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,3.69000e+00,0.00000e+00,-2.74926e-07,0.00000e+00,0.00000e+00,0.00000e+00,-7.82335e-10,4.36142e-10,1.16825e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,3.70000e+00,0.00000e+00,-2.92896e-07,0.00000e+00,0.00000e+00,0.00000e+00,-9.76571e-10,4.11045e-10,1.37389e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,3.71000e+00,0.00000e+00,-3.09143e-07,0.00000e+00,0.00000e+00,0.00000e+00,-1.20182e-09,3.95717e-10,1.57959e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,3.72000e+00,0.00000e+00,-3.21322e-07,0.00000e+00,0.00000e+00,0.00000e+00,-1.45840e-09,3.65031e-10,1.78567e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,3.73000e+00,0.00000e+00,-3.30441e-07,0.00000e+00,0.00000e+00,0.00000e+00,-1.74126e-09,3.38941e-10,1.99017e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,3.74000e+00,0.00000e+00,-3.33062e-07,0.00000e+00,0.00000e+00,0.00000e+00,-2.04456e-09,3.25726e-10,2.18755e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,3.75000e+00,0.00000e+00,-3.29414e-07,0.00000e+00,0.00000e+00,0.00000e+00,-2.35481e-09,2.96700e-10,2.36998e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,3.76000e+00,0.00000e+00,-3.23668e-07,0.00000e+00,0.00000e+00,0.00000e+00,-2.66052e-09,2.64591e-10,2.53213e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,3.77000e+00,0.00000e+00,-3.16266e-07,0.00000e+00,0.00000e+00,0.00000e+00,-2.94415e-09,2.32318e-10,2.67184e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,3.78000e+00,0.00000e+00,-3.07919e-07,0.00000e+00,0.00000e+00,0.00000e+00,-3.18544e-09,1.95508e-10,2.79038e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,3.79000e+00,0.00000e+00,-3.01523e-07,0.00000e+00,0.00000e+00,0.00000e+00,-3.38373e-09,1.26210e-10,2.89235e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,3.80000e+00,0.00000e+00,-2.95925e-07,0.00000e+00,0.00000e+00,0.00000e+00,-3.50684e-09,1.39226e-11,2.98395e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,3.81000e+00,0.00000e+00,-2.90485e-07,0.00000e+00,0.00000e+00,0.00000e+00,-3.52864e-09,-1.15379e-10,3.07066e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,3.82000e+00,0.00000e+00,-2.81527e-07,0.00000e+00,0.00000e+00,0.00000e+00,-3.44612e-09,-3.04379e-10,3.15301e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,3.83000e+00,0.00000e+00,-2.67828e-07,0.00000e+00,0.00000e+00,0.00000e+00,-3.23664e-09,-5.52817e-10,3.22715e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,3.84000e+00,0.00000e+00,-2.55872e-07,0.00000e+00,0.00000e+00,0.00000e+00,-2.86617e-09,-8.37426e-10,3.28609e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,3.85000e+00,0.00000e+00,-2.42499e-07,0.00000e+00,0.00000e+00,0.00000e+00,-2.34253e-09,-1.15596e-09,3.32301e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,3.86000e+00,0.00000e+00,-2.26529e-07,0.00000e+00,0.00000e+00,0.00000e+00,-1.65063e-09,-1.51238e-09,3.33314e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,3.87000e+00,0.00000e+00,-2.11459e-07,0.00000e+00,0.00000e+00,0.00000e+00,-8.00815e-10,-1.90051e-09,3.31587e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,3.88000e+00,0.00000e+00,-1.98512e-07,0.00000e+00,0.00000e+00,0.00000e+00,1.90501e-10,-2.28183e-09,3.27595e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,3.89000e+00,0.00000e+00,-1.89402e-07,0.00000e+00,0.00000e+00,0.00000e+00,1.29209e-09,-2.65374e-09,3.22135e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,3.90000e+00,0.00000e+00,-1.82708e-07,0.00000e+00,0.00000e+00,0.00000e+00,2.46496e-09,-3.00673e-09,3.15971e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,3.91000e+00,0.00000e+00,-1.75973e-07,0.00000e+00,0.00000e+00,0.00000e+00,3.68278e-09,-3.32427e-09,3.09521e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,3.92000e+00,0.00000e+00,-1.68570e-07,0.00000e+00,0.00000e+00,0.00000e+00,4.90964e-09,-3.59578e-09,3.02705e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,3.93000e+00,0.00000e+00,-1.60827e-07,0.00000e+00,0.00000e+00,0.00000e+00,6.13061e-09,-3.80301e-09,2.95078e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,3.94000e+00,0.00000e+00,-1.50977e-07,0.00000e+00,0.00000e+00,0.00000e+00,7.30641e-09,-3.93897e-09,2.85963e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,3.95000e+00,0.00000e+00,-1.40438e-07,0.00000e+00,0.00000e+00,0.00000e+00,8.40375e-09,-4.00047e-09,2.74754e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,3.96000e+00,0.00000e+00,-1.29769e-07,0.00000e+00,0.00000e+00,0.00000e+00,9.39802e-09,-3.97546e-09,2.61198e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,3.97000e+00,0.00000e+00,-1.22470e-07,0.00000e+00,0.00000e+00,0.00000e+00,1.02422e-08,-3.87184e-09,2.45420e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,3.98000e+00,0.00000e+00,-1.13766e-07,0.00000e+00,0.00000e+00,0.00000e+00,1.09033e-08,-3.70188e-09,2.27788e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,3.99000e+00,0.00000e+00,-1.03717e-07,0.00000e+00,0.00000e+00,0.00000e+00,1.13617e-08,-3.47652e-09,2.08811e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,4.00000e+00,0.00000e+00,-9.58923e-08,0.00000e+00,0.00000e+00,0.00000e+00,1.16198e-08,-3.18616e-09,1.89177e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,4.01000e+00,0.00000e+00,-8.78257e-08,0.00000e+00,0.00000e+00,0.00000e+00,1.16872e-08,-2.87294e-09,1.69454e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,4.02000e+00,0.00000e+00,-7.68283e-08,0.00000e+00,0.00000e+00,0.00000e+00,1.15664e-08,-2.54990e-09,1.49812e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,4.03000e+00,0.00000e+00,-6.10571e-08,0.00000e+00,0.00000e+00,0.00000e+00,1.12993e-08,-2.24315e-09,1.30070e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,4.04000e+00,0.00000e+00,-3.85966e-08,0.00000e+00,0.00000e+00,0.00000e+00,1.09348e-08,-1.95928e-09,1.09811e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,4.05000e+00,0.00000e+00,-1.00862e-08,0.00000e+00,0.00000e+00,0.00000e+00,1.04847e-08,-1.71742e-09,8.85003e-07,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,4.06000e+00,0.00000e+00,2.63256e-08,0.00000e+00,0.00000e+00,0.00000e+00,9.98760e-09,-1.53204e-09,6.57095e-07,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,4.07000e+00,0.00000e+00,6.74279e-08,0.00000e+00,0.00000e+00,0.00000e+00,9.48533e-09,-1.41424e-09,4.14128e-07,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,4.08000e+00,0.00000e+00,1.11359e-07,0.00000e+00,0.00000e+00,0.00000e+00,9.00422e-09,-1.35566e-09,1.60488e-07,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,4.09000e+00,0.00000e+00,1.59583e-07,0.00000e+00,0.00000e+00,0.00000e+00,8.57332e-09,-1.36334e-09,-9.74166e-08,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,4.10000e+00,0.00000e+00,2.13108e-07,0.00000e+00,0.00000e+00,0.00000e+00,8.21585e-09,-1.42839e-09,-3.53503e-07,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,4.11000e+00,0.00000e+00,2.72752e-07,0.00000e+00,0.00000e+00,0.00000e+00,7.95680e-09,-1.54241e-09,-6.03053e-07,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,4.12000e+00,0.00000e+00,3.34192e-07,0.00000e+00,0.00000e+00,0.00000e+00,7.80520e-09,-1.69775e-09,-8.44201e-07,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,4.13000e+00,0.00000e+00,3.98828e-07,0.00000e+00,0.00000e+00,0.00000e+00,7.76513e-09,-1.88739e-09,-1.07862e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,4.14000e+00,0.00000e+00,4.68464e-07,0.00000e+00,0.00000e+00,0.00000e+00,7.80762e-09,-2.10613e-09,-1.31052e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,4.15000e+00,0.00000e+00,5.46716e-07,0.00000e+00,0.00000e+00,0.00000e+00,7.90355e-09,-2.33835e-09,-1.54426e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,4.16000e+00,0.00000e+00,6.32476e-07,0.00000e+00,0.00000e+00,0.00000e+00,8.02825e-09,-2.57882e-09,-1.78196e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,4.17000e+00,0.00000e+00,7.26863e-07,0.00000e+00,0.00000e+00,0.00000e+00,8.14063e-09,-2.81543e-09,-2.02265e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,4.18000e+00,0.00000e+00,8.24613e-07,0.00000e+00,0.00000e+00,0.00000e+00,8.19590e-09,-3.02143e-09,-2.26120e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,4.19000e+00,0.00000e+00,9.25928e-07,0.00000e+00,0.00000e+00,0.00000e+00,8.16004e-09,-3.18701e-09,-2.49149e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,4.20000e+00,0.00000e+00,1.03231e-06,0.00000e+00,0.00000e+00,0.00000e+00,7.99753e-09,-3.30385e-09,-2.71041e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,4.21000e+00,0.00000e+00,1.13423e-06,0.00000e+00,0.00000e+00,0.00000e+00,7.69118e-09,-3.36391e-09,-2.91628e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,4.22000e+00,0.00000e+00,1.23046e-06,0.00000e+00,0.00000e+00,0.00000e+00,7.24640e-09,-3.37032e-09,-3.10802e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,4.23000e+00,0.00000e+00,1.32710e-06,0.00000e+00,0.00000e+00,0.00000e+00,6.67612e-09,-3.31230e-09,-3.28705e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,4.24000e+00,0.00000e+00,1.42305e-06,0.00000e+00,0.00000e+00,0.00000e+00,6.02599e-09,-3.18393e-09,-3.45693e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,4.25000e+00,0.00000e+00,1.51919e-06,0.00000e+00,0.00000e+00,0.00000e+00,5.31903e-09,-2.99794e-09,-3.61967e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,4.26000e+00,0.00000e+00,1.61600e-06,0.00000e+00,0.00000e+00,0.00000e+00,4.59776e-09,-2.77092e-09,-3.77506e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,4.27000e+00,0.00000e+00,1.71295e-06,0.00000e+00,0.00000e+00,0.00000e+00,3.89821e-09,-2.51018e-09,-3.92240e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,4.28000e+00,0.00000e+00,1.80625e-06,0.00000e+00,0.00000e+00,0.00000e+00,3.23065e-09,-2.21931e-09,-4.06063e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,4.29000e+00,0.00000e+00,1.88952e-06,0.00000e+00,0.00000e+00,0.00000e+00,2.62451e-09,-1.93567e-09,-4.18606e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,4.30000e+00,0.00000e+00,1.95860e-06,0.00000e+00,0.00000e+00,0.00000e+00,2.09122e-09,-1.68033e-09,-4.29407e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,4.31000e+00,0.00000e+00,2.01231e-06,0.00000e+00,0.00000e+00,0.00000e+00,1.64367e-09,-1.44554e-09,-4.38186e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,4.32000e+00,0.00000e+00,2.04925e-06,0.00000e+00,0.00000e+00,0.00000e+00,1.29253e-09,-1.24962e-09,-4.44920e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,4.33000e+00,0.00000e+00,2.07418e-06,0.00000e+00,0.00000e+00,0.00000e+00,1.03556e-09,-1.09719e-09,-4.49811e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,4.34000e+00,0.00000e+00,2.09019e-06,0.00000e+00,0.00000e+00,0.00000e+00,8.89284e-10,-9.95456e-10,-4.53176e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,4.35000e+00,0.00000e+00,2.09888e-06,0.00000e+00,0.00000e+00,0.00000e+00,8.45908e-10,-9.41692e-10,-4.55412e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,4.36000e+00,0.00000e+00,2.10370e-06,0.00000e+00,0.00000e+00,0.00000e+00,8.56130e-10,-9.26497e-10,-4.56787e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,4.37000e+00,0.00000e+00,2.10038e-06,0.00000e+00,0.00000e+00,0.00000e+00,9.02051e-10,-9.61352e-10,-4.57351e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,4.38000e+00,0.00000e+00,2.08752e-06,0.00000e+00,0.00000e+00,0.00000e+00,9.91238e-10,-1.02866e-09,-4.56817e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,4.39000e+00,0.00000e+00,2.06090e-06,0.00000e+00,0.00000e+00,0.00000e+00,1.08570e-09,-1.09623e-09,-4.54700e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,4.40000e+00,0.00000e+00,2.01801e-06,0.00000e+00,0.00000e+00,0.00000e+00,1.15420e-09,-1.15341e-09,-4.50546e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,4.41000e+00,0.00000e+00,1.95590e-06,0.00000e+00,0.00000e+00,0.00000e+00,1.19213e-09,-1.19473e-09,-4.44116e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,4.42000e+00,0.00000e+00,1.87716e-06,0.00000e+00,0.00000e+00,0.00000e+00,1.22592e-09,-1.21208e-09,-4.35463e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,4.43000e+00,0.00000e+00,1.78898e-06,0.00000e+00,0.00000e+00,0.00000e+00,1.24648e-09,-1.20012e-09,-4.24976e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,4.44000e+00,0.00000e+00,1.69372e-06,0.00000e+00,0.00000e+00,0.00000e+00,1.24040e-09,-1.15404e-09,-4.13201e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,4.45000e+00,0.00000e+00,1.59367e-06,0.00000e+00,0.00000e+00,0.00000e+00,1.23398e-09,-1.08064e-09,-4.00524e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,4.46000e+00,0.00000e+00,1.49251e-06,0.00000e+00,0.00000e+00,0.00000e+00,1.23233e-09,-9.85573e-10,-3.87139e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,4.47000e+00,0.00000e+00,1.39292e-06,0.00000e+00,0.00000e+00,0.00000e+00,1.23376e-09,-8.83871e-10,-3.73088e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,4.48000e+00,0.00000e+00,1.28924e-06,0.00000e+00,0.00000e+00,0.00000e+00,1.22399e-09,-7.67190e-10,-3.58161e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,4.49000e+00,0.00000e+00,1.18148e-06,0.00000e+00,0.00000e+00,0.00000e+00,1.20447e-09,-6.38180e-10,-3.41980e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,4.50000e+00,0.00000e+00,1.07093e-06,0.00000e+00,0.00000e+00,0.00000e+00,1.16753e-09,-5.15745e-10,-3.24279e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,4.51000e+00,0.00000e+00,9.58351e-07,0.00000e+00,0.00000e+00,0.00000e+00,1.11763e-09,-3.91680e-10,-3.05031e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,4.52000e+00,0.00000e+00,8.43227e-07,0.00000e+00,0.00000e+00,0.00000e+00,1.05613e-09,-2.62586e-10,-2.84374e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,4.53000e+00,0.00000e+00,7.24366e-07,0.00000e+00,0.00000e+00,0.00000e+00,9.90240e-10,-1.40968e-10,-2.62533e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,4.54000e+00,0.00000e+00,6.06498e-07,0.00000e+00,0.00000e+00,0.00000e+00,9.09003e-10,-2.95892e-11,-2.39721e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,4.55000e+00,0.00000e+00,4.94961e-07,0.00000e+00,0.00000e+00,0.00000e+00,8.09971e-10,8.31562e-11,-2.16266e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,4.56000e+00,0.00000e+00,3.94254e-07,0.00000e+00,0.00000e+00,0.00000e+00,7.17979e-10,1.87470e-10,-1.92553e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,4.57000e+00,0.00000e+00,3.04647e-07,0.00000e+00,0.00000e+00,0.00000e+00,6.27898e-10,2.84283e-10,-1.68865e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,4.58000e+00,0.00000e+00,2.24371e-07,0.00000e+00,0.00000e+00,0.00000e+00,5.32596e-10,3.64744e-10,-1.45203e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,4.59000e+00,0.00000e+00,1.50517e-07,0.00000e+00,0.00000e+00,0.00000e+00,4.37480e-10,4.29615e-10,-1.21421e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,4.60000e+00,0.00000e+00,7.96091e-08,0.00000e+00,0.00000e+00,0.00000e+00,3.44605e-10,4.83160e-10,-9.73414e-07,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,4.61000e+00,0.00000e+00,1.08697e-08,0.00000e+00,0.00000e+00,0.00000e+00,2.47151e-10,5.23121e-10,-7.27562e-07,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,4.62000e+00,0.00000e+00,-5.21022e-08,0.00000e+00,0.00000e+00,0.00000e+00,1.45240e-10,5.57690e-10,-4.76038e-07,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,4.63000e+00,0.00000e+00,-1.07230e-07,0.00000e+00,0.00000e+00,0.00000e+00,3.54160e-11,5.79349e-10,-2.20554e-07,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,4.64000e+00,0.00000e+00,-1.54230e-07,0.00000e+00,0.00000e+00,0.00000e+00,-8.19576e-11,5.85049e-10,3.53219e-08,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,4.65000e+00,0.00000e+00,-1.94201e-07,0.00000e+00,0.00000e+00,0.00000e+00,-2.02384e-10,5.78737e-10,2.87794e-07,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,4.66000e+00,0.00000e+00,-2.24879e-07,0.00000e+00,0.00000e+00,0.00000e+00,-3.26985e-10,5.53303e-10,5.34276e-07,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,4.67000e+00,0.00000e+00,-2.49652e-07,0.00000e+00,0.00000e+00,0.00000e+00,-4.69519e-10,5.13844e-10,7.73335e-07,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,4.68000e+00,0.00000e+00,-2.68992e-07,0.00000e+00,0.00000e+00,0.00000e+00,-6.17594e-10,4.69905e-10,1.00403e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,4.69000e+00,0.00000e+00,-2.83309e-07,0.00000e+00,0.00000e+00,0.00000e+00,-7.81745e-10,4.25558e-10,1.22591e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,4.70000e+00,0.00000e+00,-2.98587e-07,0.00000e+00,0.00000e+00,0.00000e+00,-9.78903e-10,3.75220e-10,1.44065e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,4.71000e+00,0.00000e+00,-3.12961e-07,0.00000e+00,0.00000e+00,0.00000e+00,-1.20434e-09,3.29748e-10,1.65043e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,4.72000e+00,0.00000e+00,-3.23915e-07,0.00000e+00,0.00000e+00,0.00000e+00,-1.45888e-09,2.91346e-10,1.85433e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,4.73000e+00,0.00000e+00,-3.30339e-07,0.00000e+00,0.00000e+00,0.00000e+00,-1.74427e-09,2.48547e-10,2.04987e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,4.74000e+00,0.00000e+00,-3.31901e-07,0.00000e+00,0.00000e+00,0.00000e+00,-2.04925e-09,1.95655e-10,2.23468e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,4.75000e+00,0.00000e+00,-3.30613e-07,0.00000e+00,0.00000e+00,0.00000e+00,-2.35750e-09,1.55679e-10,2.40648e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,4.76000e+00,0.00000e+00,-3.26691e-07,0.00000e+00,0.00000e+00,0.00000e+00,-2.64818e-09,1.16365e-10,2.56322e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,4.77000e+00,0.00000e+00,-3.19821e-07,0.00000e+00,0.00000e+00,0.00000e+00,-2.91099e-09,6.14267e-11,2.70400e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,4.78000e+00,0.00000e+00,-3.13915e-07,0.00000e+00,0.00000e+00,0.00000e+00,-3.14508e-09,-1.47504e-11,2.82989e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,4.79000e+00,0.00000e+00,-3.05963e-07,0.00000e+00,0.00000e+00,0.00000e+00,-3.32550e-09,-1.22694e-10,2.94180e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,4.80000e+00,0.00000e+00,-2.96365e-07,0.00000e+00,0.00000e+00,0.00000e+00,-3.41591e-09,-2.68642e-10,3.04001e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,4.81000e+00,0.00000e+00,-2.88212e-07,0.00000e+00,0.00000e+00,0.00000e+00,-3.40388e-09,-4.47316e-10,3.12663e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,4.82000e+00,0.00000e+00,-2.78473e-07,0.00000e+00,0.00000e+00,0.00000e+00,-3.28455e-09,-6.64784e-10,3.20321e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,4.83000e+00,0.00000e+00,-2.68947e-07,0.00000e+00,0.00000e+00,0.00000e+00,-3.02902e-09,-9.29864e-10,3.26882e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,4.84000e+00,0.00000e+00,-2.56956e-07,0.00000e+00,0.00000e+00,0.00000e+00,-2.61603e-09,-1.23623e-09,3.31989e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,4.85000e+00,0.00000e+00,-2.44700e-07,0.00000e+00,0.00000e+00,0.00000e+00,-2.04577e-09,-1.57994e-09,3.35281e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,4.86000e+00,0.00000e+00,-2.32076e-07,0.00000e+00,0.00000e+00,0.00000e+00,-1.32131e-09,-1.94599e-09,3.36541e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,4.87000e+00,0.00000e+00,-2.18293e-07,0.00000e+00,0.00000e+00,0.00000e+00,-4.51063e-10,-2.32052e-09,3.35678e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,4.88000e+00,0.00000e+00,-2.05382e-07,0.00000e+00,0.00000e+00,0.00000e+00,5.55109e-10,-2.69282e-09,3.32792e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,4.89000e+00,0.00000e+00,-1.93254e-07,0.00000e+00,0.00000e+00,0.00000e+00,1.67604e-09,-3.04947e-09,3.28201e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,4.90000e+00,0.00000e+00,-1.82266e-07,0.00000e+00,0.00000e+00,0.00000e+00,2.87837e-09,-3.37189e-09,3.22248e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,4.91000e+00,0.00000e+00,-1.73359e-07,0.00000e+00,0.00000e+00,0.00000e+00,4.12699e-09,-3.63682e-09,3.15241e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,4.92000e+00,0.00000e+00,-1.66638e-07,0.00000e+00,0.00000e+00,0.00000e+00,5.38592e-09,-3.83700e-09,3.07348e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,4.93000e+00,0.00000e+00,-1.62836e-07,0.00000e+00,0.00000e+00,0.00000e+00,6.60726e-09,-3.97039e-09,2.98523e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,4.94000e+00,0.00000e+00,-1.58435e-07,0.00000e+00,0.00000e+00,0.00000e+00,7.76449e-09,-4.01926e-09,2.88543e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,4.95000e+00,0.00000e+00,-1.51286e-07,0.00000e+00,0.00000e+00,0.00000e+00,8.82522e-09,-3.99075e-09,2.77047e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,4.96000e+00,0.00000e+00,-1.42928e-07,0.00000e+00,0.00000e+00,0.00000e+00,9.75603e-09,-3.87571e-09,2.63789e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,4.97000e+00,0.00000e+00,-1.33900e-07,0.00000e+00,0.00000e+00,0.00000e+00,1.05196e-08,-3.67466e-09,2.48767e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,4.98000e+00,0.00000e+00,-1.24526e-07,0.00000e+00,0.00000e+00,0.00000e+00,1.11040e-08,-3.40963e-09,2.32159e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,4.99000e+00,0.00000e+00,-1.16286e-07,0.00000e+00,0.00000e+00,0.00000e+00,1.15060e-08,-3.08124e-09,2.14252e-06,1
-1.01778e-12,-4.57816e-14,-7.65367e-05,-8.46800e-13,1.41033e-12,-4.97494e-02,5.00000e+00,0.00000e+00,-1.07676e-07,0.00000e+00,0.00000e+00,0.00000e+00,1.17132e-08,-2.70175e-09,1.95326e-06,1


==> NSNoBJS-long_pSigma.csv <==
"Time","pSigma"
2,6.99337506231351
2.01,7.37631649391659
2.02,7.58489344174835
2.03,7.7248834523031
2.04,7.88964670946452
2.05,8.11456864837945
2.06,8.37719148175002
2.07,8.64093788875243
2.08,8.86866095058518
2.09,9.04579800276808
2.1,9.18576487802263
2.11,9.29194396374795
2.12,9.35265071538123
2.13,9.35264590973584
2.14,9.29074689462817
2.15,9.16983942098779
2.16,9.00775911088713
2.17,8.82910572487206
2.18,8.64146886262046
2.19,8.42925569339435
2.2,8.16681112314647
2.21,7.83854430492465
2.22,7.45900870763893
2.23,7.0590560448108
2.24,6.66758923310798
2.25,6.31522955209347
2.26,5.97972265076482
2.27,5.61441050060005
2.28,5.16442706674469
2.29,4.60996973283088
2.3,4.0001401067664
2.31,3.39741307775956
2.32,2.84045075338261
2.33,2.32486641102098
2.34,1.82319170219621
2.35,1.2959520503356
2.36,0.724125969003847
2.37,0.104697629775483
2.38,-0.531790256066573
2.39,-1.14830228954735
2.4,-1.7201001981407
2.41,-2.23590989466354
2.42,-2.72113606120646
2.43,-3.20194780261294
2.44,-3.7245784305738
2.45,-4.28091669032399
2.46,-4.83695291866017
2.47,-5.3588744513821
2.48,-5.81942420815477
2.49,-6.22800963135131
2.5,-6.60796148264271
2.51,-6.97506536592193
2.52,-7.33015234379681
2.53,-7.66717187141415
2.54,-7.9939009466419
2.55,-8.29934895419339
2.56,-8.5686554881275
2.57,-8.79836958737417
2.58,-8.9761247469884
2.59,-9.09263228157552
2.6,-9.15627903986294
2.61,-9.1870571328012
2.62,-9.20313995640444
2.63,-9.20341994194062
2.64,-9.18845872447149
2.65,-9.14703981311428
2.66,-9.04976056998825
2.67,-8.88007966116532
2.68,-8.65083488933538
2.69,-8.39520816464901
2.7,-8.1502936739927
2.71,-7.93270392819538
2.72,-7.71436826693972
2.73,-7.45288412315547
2.74,-7.11413237308707
2.75,-6.68839077196025
2.76,-6.18996764972417
2.77,-5.66565629265075
2.78,-5.15897978533919
2.79,-4.67922255922345
2.8,-4.21865311607783
2.81,-3.75414926155036
2.82,-3.24798213963899
2.83,-2.68091193496966
2.84,-2.08025512916723
2.85,-1.49817891359118
2.86,-0.962875080807237
2.87,-0.458299158502248
2.88,0.0437781784999353
2.89,0.581192322808399
2.9,1.16793604567632
2.91,1.7862700222923
2.92,2.41293586608413
2.93,3.03204871219046
2.94,3.64643179590297
2.95,4.25665547219112
2.96,4.84318107611239
2.97,5.36838180269965
2.98,5.78465887177425
2.99,6.07539894387694
3,6.27457892039488


==> NSnoBJS-long_integrActualCan.csv <==
"Normals:0","Normals:1","Normals:2","Point Coordinates:0","Point Coordinates:1","Point Coordinates:2","Time","interfU","mag_uTg","pP","pS","uP:0","uP:1","uP:2","uS:0","uS:1","uS:2","uTg:0","uTg:1","uTg:2","vtkValidPointMask"
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.00000e+00,1.38567e-07,1.93835e-05,0.00000e+00,3.92065e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.57897e-08,1.99173e-08,1.94067e-05,-2.70507e-08,1.90902e-08,1.93131e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.01000e+00,1.33856e-07,1.69243e-05,0.00000e+00,3.71599e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.62652e-08,2.05665e-08,1.69504e-05,-2.72332e-08,1.78140e-08,1.68670e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.02000e+00,1.26656e-07,1.46403e-05,0.00000e+00,3.42100e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.64512e-08,2.05768e-08,1.46689e-05,-2.72255e-08,1.64370e-08,1.45948e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.03000e+00,1.19959e-07,1.25215e-05,0.00000e+00,3.21619e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.61133e-08,2.00263e-08,1.25526e-05,-2.69483e-08,1.49615e-08,1.24868e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.04000e+00,1.12348e-07,1.04561e-05,0.00000e+00,3.24879e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.54861e-08,1.97871e-08,1.04893e-05,-2.64832e-08,1.36677e-08,1.04316e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.05000e+00,1.01333e-07,8.28047e-06,0.00000e+00,3.54109e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.56263e-08,1.95051e-08,8.31525e-06,-2.63849e-08,1.22563e-08,8.26563e-06,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.06000e+00,8.83132e-08,5.87688e-06,0.00000e+00,4.00637e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.54800e-08,1.94038e-08,5.88500e-06,-2.60973e-08,1.08269e-08,5.84415e-06,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.07000e+00,7.59497e-08,3.23480e-06,0.00000e+00,4.50760e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.49325e-08,1.91441e-08,3.12817e-06,-2.56417e-08,9.19986e-09,3.09686e-06,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.08000e+00,6.38596e-08,6.22163e-07,0.00000e+00,4.89294e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.48695e-08,1.88549e-08,7.76647e-08,-2.54665e-08,7.57718e-09,5.61770e-08,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.09000e+00,4.92916e-08,3.20134e-06,0.00000e+00,5.04378e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.47490e-08,1.83800e-08,-3.13932e-06,-2.52837e-08,5.93543e-09,-3.15147e-06,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.10000e+00,3.12390e-08,6.41203e-06,0.00000e+00,4.91465e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.47574e-08,1.75867e-08,-6.34539e-06,-2.52556e-08,4.41116e-09,-6.34938e-06,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.11000e+00,1.00516e-08,9.45032e-06,0.00000e+00,4.56958e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.41135e-08,1.66154e-08,-9.37668e-06,-2.49981e-08,3.18529e-09,-9.37408e-06,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.12000e+00,-1.44411e-08,1.22166e-05,0.00000e+00,4.14756e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.38780e-08,1.63020e-08,-1.21355e-05,-2.49988e-08,2.55724e-09,-1.21279e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.13000e+00,-4.31708e-08,1.47110e-05,0.00000e+00,3.80056e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.37556e-08,1.55382e-08,-1.46225e-05,-2.50968e-08,2.02059e-09,-1.46111e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.14000e+00,-7.48886e-08,1.70284e-05,0.00000e+00,3.64471e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.30512e-08,1.50585e-08,-1.69329e-05,-2.49158e-08,1.72160e-09,-1.69183e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.15000e+00,-1.04318e-07,1.93210e-05,0.00000e+00,3.71720e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.25633e-08,1.50229e-08,-1.92186e-05,-2.48449e-08,1.64161e-09,-1.92008e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.16000e+00,-1.31046e-07,2.17350e-05,0.00000e+00,3.99908e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.20950e-08,1.57316e-08,-2.16254e-05,-2.47925e-08,1.88321e-09,-2.16040e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.17000e+00,-1.58542e-07,2.43547e-05,0.00000e+00,4.35225e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.20784e-08,1.65923e-08,-2.42371e-05,-2.50216e-08,2.17228e-09,-2.42119e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.18000e+00,-1.87234e-07,2.71618e-05,0.00000e+00,4.60847e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.18449e-08,1.78894e-08,-2.70352e-05,-2.52002e-08,2.65599e-09,-2.70061e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.19000e+00,-2.16148e-07,3.00383e-05,0.00000e+00,4.61845e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.06220e-08,1.95813e-08,-2.99017e-05,-2.49077e-08,3.32718e-09,-2.98691e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.20000e+00,-2.43679e-07,3.28073e-05,0.00000e+00,4.35750e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.99673e-08,2.10532e-08,-3.26602e-05,-2.49154e-08,3.93628e-09,-3.26249e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.21000e+00,-2.73213e-07,3.52997e-05,0.00000e+00,3.88644e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.89658e-08,2.29737e-08,-3.51421e-05,-2.47587e-08,4.82405e-09,-3.51051e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.22000e+00,-3.04504e-07,3.74150e-05,0.00000e+00,3.32164e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.73939e-08,2.50884e-08,-3.72478e-05,-2.41980e-08,5.75913e-09,-3.72098e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.23000e+00,-3.32183e-07,3.91593e-05,0.00000e+00,2.81567e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.53455e-08,2.72241e-08,-3.89838e-05,-2.32005e-08,6.67253e-09,-3.89451e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.24000e+00,-3.52520e-07,4.06352e-05,0.00000e+00,2.51143e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.37089e-08,2.94488e-08,-4.04524e-05,-2.22078e-08,7.56793e-09,-4.04129e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.25000e+00,-3.68791e-07,4.20024e-05,0.00000e+00,2.47897e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.20185e-08,3.21256e-08,-4.18131e-05,-2.11379e-08,8.55138e-09,-4.17726e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.26000e+00,-3.86339e-07,4.34079e-05,0.00000e+00,2.63578e-03,0.00000e+00,0.00000e+00,0.00000e+00,-9.98540e-09,3.47669e-08,-4.32122e-05,-1.98860e-08,9.39931e-09,-4.31704e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.27000e+00,-4.04629e-07,4.49223e-05,0.00000e+00,2.82522e-03,0.00000e+00,0.00000e+00,0.00000e+00,-8.14341e-09,3.75847e-08,-4.47198e-05,-1.87603e-08,1.02037e-08,-4.46763e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.28000e+00,-4.23096e-07,4.65140e-05,0.00000e+00,2.89814e-03,0.00000e+00,0.00000e+00,0.00000e+00,-6.76324e-09,4.07149e-08,-4.63041e-05,-1.79423e-08,1.10448e-08,-4.62589e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.29000e+00,-4.43152e-07,4.80606e-05,0.00000e+00,2.75088e-03,0.00000e+00,0.00000e+00,0.00000e+00,-5.37363e-09,4.39753e-08,-4.78428e-05,-1.72646e-08,1.19047e-08,-4.77962e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.30000e+00,-4.63900e-07,4.94043e-05,0.00000e+00,2.35960e-03,0.00000e+00,0.00000e+00,0.00000e+00,-3.93065e-09,4.66955e-08,-4.91787e-05,-1.66463e-08,1.25732e-08,-4.91312e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.31000e+00,-4.81131e-07,5.04161e-05,0.00000e+00,1.79529e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.00366e-09,4.91984e-08,-5.01832e-05,-1.57429e-08,1.33183e-08,-5.01354e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.32000e+00,-4.93744e-07,5.10377e-05,0.00000e+00,1.20060e-03,0.00000e+00,0.00000e+00,0.00000e+00,-5.85118e-10,5.17635e-08,-5.07989e-05,-1.49649e-08,1.42885e-08,-5.07511e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.33000e+00,-5.04183e-07,5.12953e-05,0.00000e+00,7.02997e-04,0.00000e+00,0.00000e+00,0.00000e+00,3.88674e-10,5.31595e-08,-5.10521e-05,-1.42528e-08,1.49413e-08,-5.10049e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.34000e+00,-5.12791e-07,5.12832e-05,0.00000e+00,3.70207e-04,0.00000e+00,0.00000e+00,0.00000e+00,1.30329e-09,5.42382e-08,-5.10375e-05,-1.34166e-08,1.56705e-08,-5.09907e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.35000e+00,-5.18303e-07,5.11283e-05,0.00000e+00,2.22130e-04,0.00000e+00,0.00000e+00,0.00000e+00,2.06094e-09,5.49550e-08,-5.08814e-05,-1.25336e-08,1.63478e-08,-5.08350e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.36000e+00,-5.20300e-07,5.09464e-05,0.00000e+00,2.26961e-04,0.00000e+00,0.00000e+00,0.00000e+00,2.21588e-09,5.52946e-08,-5.06993e-05,-1.19349e-08,1.69381e-08,-5.06529e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.37000e+00,-5.21766e-07,5.08008e-05,0.00000e+00,2.86278e-04,0.00000e+00,0.00000e+00,0.00000e+00,1.69044e-09,5.48865e-08,-5.05537e-05,-1.17741e-08,1.72349e-08,-5.05072e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.38000e+00,-5.24113e-07,5.06761e-05,0.00000e+00,2.69424e-04,0.00000e+00,0.00000e+00,0.00000e+00,1.03675e-09,5.49472e-08,-5.04292e-05,-1.17909e-08,1.78089e-08,-5.03824e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.39000e+00,-5.26265e-07,5.04860e-05,0.00000e+00,7.24005e-05,0.00000e+00,0.00000e+00,0.00000e+00,8.93414e-10,5.51403e-08,-5.02393e-05,-1.16219e-08,1.85502e-08,-5.01925e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.40000e+00,-5.25760e-07,5.00993e-05,0.00000e+00,-3.41330e-04,0.00000e+00,0.00000e+00,0.00000e+00,2.94458e-10,5.44621e-08,-4.98533e-05,-1.17178e-08,1.90651e-08,-4.98070e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.41000e+00,-5.22556e-07,4.93946e-05,0.00000e+00,-9.09194e-04,0.00000e+00,0.00000e+00,0.00000e+00,-2.17802e-10,5.41035e-08,-4.91503e-05,-1.17760e-08,1.99416e-08,-4.91051e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.42000e+00,-5.18626e-07,4.83043e-05,0.00000e+00,-1.53063e-03,0.00000e+00,0.00000e+00,0.00000e+00,-7.89685e-10,5.30934e-08,-4.80632e-05,-1.17530e-08,2.07610e-08,-4.80197e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.43000e+00,-5.12976e-07,4.68466e-05,0.00000e+00,-2.07224e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.47359e-09,5.19237e-08,-4.66108e-05,-1.17295e-08,2.17288e-08,-4.65693e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.44000e+00,-5.04675e-07,4.51223e-05,0.00000e+00,-2.42401e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.45474e-09,5.03114e-08,-4.48936e-05,-1.18050e-08,2.26043e-08,-4.48542e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.45000e+00,-4.94366e-07,4.32816e-05,0.00000e+00,-2.52984e-03,0.00000e+00,0.00000e+00,0.00000e+00,-3.73274e-09,4.87444e-08,-4.30613e-05,-1.20109e-08,2.34993e-08,-4.30239e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.46000e+00,-4.81846e-07,4.14755e-05,0.00000e+00,-2.43714e-03,0.00000e+00,0.00000e+00,0.00000e+00,-5.23099e-09,4.70365e-08,-4.12645e-05,-1.24241e-08,2.42404e-08,-4.12287e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.47000e+00,-4.66691e-07,3.97943e-05,0.00000e+00,-2.26826e-03,0.00000e+00,0.00000e+00,0.00000e+00,-6.68543e-09,4.51641e-08,-3.95925e-05,-1.29867e-08,2.47692e-08,-3.95579e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.48000e+00,-4.50174e-07,3.82304e-05,0.00000e+00,-2.17098e-03,0.00000e+00,0.00000e+00,0.00000e+00,-8.25797e-09,4.42596e-08,-3.80374e-05,-1.37581e-08,2.56011e-08,-3.80039e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.49000e+00,-4.34796e-07,3.66760e-05,0.00000e+00,-2.28881e-03,0.00000e+00,0.00000e+00,0.00000e+00,-9.58340e-09,4.29499e-08,-3.64912e-05,-1.44734e-08,2.61338e-08,-3.64591e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.50000e+00,-4.20665e-07,3.49630e-05,0.00000e+00,-2.68005e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.08793e-08,4.14070e-08,-3.47864e-05,-1.51871e-08,2.65549e-08,-3.47564e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.51000e+00,-4.04809e-07,3.29356e-05,0.00000e+00,-3.27751e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.19889e-08,3.97057e-08,-3.27676e-05,-1.58164e-08,2.69479e-08,-3.27405e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.52000e+00,-3.86008e-07,3.05206e-05,0.00000e+00,-3.90772e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.30457e-08,3.79151e-08,-3.03623e-05,-1.63443e-08,2.73394e-08,-3.03388e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.53000e+00,-3.65502e-07,2.77626e-05,0.00000e+00,-4.39068e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.39924e-08,3.58670e-08,-2.76151e-05,-1.67402e-08,2.75965e-08,-2.75957e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.54000e+00,-3.43590e-07,2.48026e-05,0.00000e+00,-4.61869e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.47437e-08,3.41069e-08,-2.46668e-05,-1.70064e-08,2.78819e-08,-2.46519e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.55000e+00,-3.20053e-07,2.18252e-05,0.00000e+00,-4.55737e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.55112e-08,3.22887e-08,-2.17017e-05,-1.72770e-08,2.79079e-08,-2.16909e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.56000e+00,-2.96017e-07,1.89932e-05,0.00000e+00,-4.28503e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.60899e-08,3.09008e-08,-1.88816e-05,-1.74718e-08,2.78910e-08,-1.88747e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.57000e+00,-2.73108e-07,1.63854e-05,0.00000e+00,-3.95874e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.64252e-08,2.95092e-08,-1.62851e-05,-1.75816e-08,2.76744e-08,-1.62816e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.58000e+00,-2.51184e-07,1.39734e-05,0.00000e+00,-3.74459e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.66880e-08,2.82833e-08,-1.38835e-05,-1.76677e-08,2.73884e-08,-1.38832e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.59000e+00,-2.28518e-07,1.16449e-05,0.00000e+00,-3.74020e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.67940e-08,2.69902e-08,-1.15642e-05,-1.76776e-08,2.69804e-08,-1.15671e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.60000e+00,-2.06402e-07,9.25403e-06,0.00000e+00,-3.94862e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.68686e-08,2.59122e-08,-9.18081e-06,-1.76924e-08,2.67255e-08,-9.18771e-06,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.61000e+00,-1.85631e-07,6.68187e-06,0.00000e+00,-4.30955e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.68874e-08,2.43676e-08,-6.60947e-06,-1.76396e-08,2.63781e-08,-6.62122e-06,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.62000e+00,-1.65478e-07,4.07959e-06,0.00000e+00,-4.69638e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.68582e-08,2.29586e-08,-3.79470e-06,-1.75536e-08,2.62185e-08,-3.81233e-06,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.63000e+00,-1.46027e-07,2.58299e-06,0.00000e+00,-4.96359e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.60244e-08,2.18349e-08,-7.72517e-07,-1.70485e-08,2.62426e-08,-7.96924e-07,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.64000e+00,-1.27552e-07,2.66252e-06,0.00000e+00,-5.01772e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.55313e-08,2.05208e-08,2.34411e-06,-1.66959e-08,2.62239e-08,2.31239e-06,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.65000e+00,-1.10726e-07,5.39597e-06,0.00000e+00,-4.83472e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.49993e-08,1.91109e-08,5.40773e-06,-1.63072e-08,2.61517e-08,5.36861e-06,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.66000e+00,-9.51352e-08,8.27698e-06,0.00000e+00,-4.47050e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.43308e-08,1.76857e-08,8.28166e-06,-1.57912e-08,2.60278e-08,8.23554e-06,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.67000e+00,-7.81395e-08,1.08841e-05,0.00000e+00,-4.02922e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.38622e-08,1.69543e-08,1.08815e-05,-1.53796e-08,2.61581e-08,1.08291e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.68000e+00,-5.95524e-08,1.32098e-05,0.00000e+00,-3.62790e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.34556e-08,1.62331e-08,1.32008e-05,-1.49982e-08,2.61884e-08,1.31428e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.69000e+00,-4.11921e-08,1.53267e-05,0.00000e+00,-3.37261e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.32485e-08,1.50239e-08,1.53121e-05,-1.46891e-08,2.59755e-08,1.52488e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.70000e+00,-2.49745e-08,1.73578e-05,0.00000e+00,-3.32061e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.30377e-08,1.39560e-08,1.73384e-05,-1.44123e-08,2.58849e-08,1.72695e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.71000e+00,-1.05124e-08,1.94322e-05,0.00000e+00,-3.44910e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.23701e-08,1.27292e-08,1.94088e-05,-1.39158e-08,2.58741e-08,1.93335e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.72000e+00,2.95560e-09,2.16288e-05,0.00000e+00,-3.64440e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.17826e-08,1.13500e-08,2.16020e-05,-1.34640e-08,2.59616e-08,2.15190e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.73000e+00,1.53604e-08,2.39397e-05,0.00000e+00,-3.75979e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.12182e-08,9.82861e-09,2.39101e-05,-1.30659e-08,2.61358e-08,2.38184e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.74000e+00,2.55607e-08,2.62689e-05,0.00000e+00,-3.67201e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.08262e-08,8.23098e-09,2.62372e-05,-1.27770e-08,2.63357e-08,2.61360e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.75000e+00,3.41953e-08,2.84671e-05,0.00000e+00,-3.34599e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.03306e-08,6.93043e-09,2.84340e-05,-1.24611e-08,2.66070e-08,2.83233e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.76000e+00,4.39382e-08,3.03839e-05,0.00000e+00,-2.82149e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.03323e-08,5.92511e-09,3.03505e-05,-1.23891e-08,2.68272e-08,3.02310e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.77000e+00,5.51532e-08,3.19249e-05,0.00000e+00,-2.20650e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.00952e-08,5.51995e-09,3.18922e-05,-1.22368e-08,2.70652e-08,3.17651e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.78000e+00,6.55919e-08,3.30903e-05,0.00000e+00,-1.65525e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.00201e-08,5.50869e-09,3.30593e-05,-1.21766e-08,2.72413e-08,3.29258e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.79000e+00,7.40331e-08,3.39691e-05,0.00000e+00,-1.29000e-03,0.00000e+00,0.00000e+00,0.00000e+00,-9.72406e-09,5.55616e-09,3.39406e-05,-1.20171e-08,2.73169e-08,3.38015e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.80000e+00,8.14798e-08,3.47014e-05,0.00000e+00,-1.16003e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.02736e-08,5.85296e-09,3.46759e-05,-1.23031e-08,2.74739e-08,3.45315e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.81000e+00,8.91634e-08,3.54219e-05,0.00000e+00,-1.20844e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.00970e-08,5.92845e-09,3.53998e-05,-1.22483e-08,2.76367e-08,3.52498e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.82000e+00,9.65999e-08,3.62009e-05,0.00000e+00,-1.29363e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.00373e-08,5.89046e-09,3.61822e-05,-1.22860e-08,2.78788e-08,3.60262e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.83000e+00,1.02565e-07,3.70101e-05,0.00000e+00,-1.26799e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.04502e-08,6.29430e-09,3.69947e-05,-1.26216e-08,2.83608e-08,3.68325e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.84000e+00,1.07314e-07,3.77394e-05,0.00000e+00,-1.03943e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.09879e-08,6.21632e-09,3.77273e-05,-1.30333e-08,2.85436e-08,3.75592e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.85000e+00,1.11541e-07,3.82474e-05,0.00000e+00,-5.94677e-04,0.00000e+00,0.00000e+00,0.00000e+00,-1.16254e-08,5.95142e-09,3.82385e-05,-1.35310e-08,2.84393e-08,3.80656e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.86000e+00,1.14721e-07,3.84162e-05,0.00000e+00,-6.99786e-06,0.00000e+00,0.00000e+00,0.00000e+00,-1.22280e-08,6.93415e-09,3.84105e-05,-1.40704e-08,2.86629e-08,3.82347e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.87000e+00,1.18254e-07,3.81945e-05,0.00000e+00,5.95343e-04,0.00000e+00,0.00000e+00,0.00000e+00,-1.30495e-08,8.23338e-09,3.81919e-05,-1.47916e-08,2.87019e-08,3.80153e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.88000e+00,1.23956e-07,3.76139e-05,0.00000e+00,1.08851e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.39623e-08,9.01449e-09,3.76142e-05,-1.55921e-08,2.82613e-08,3.74391e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.89000e+00,1.31281e-07,3.67756e-05,0.00000e+00,1.40262e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.47220e-08,9.77754e-09,3.67788e-05,-1.63791e-08,2.76465e-08,3.66066e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.90000e+00,1.37637e-07,3.58092e-05,0.00000e+00,1.52172e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.56443e-08,1.11857e-08,3.58151e-05,-1.72937e-08,2.72948e-08,3.56466e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.91000e+00,1.41559e-07,3.48301e-05,0.00000e+00,1.49480e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.69057e-08,1.25140e-08,3.48386e-05,-1.84230e-08,2.69843e-08,3.46739e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.92000e+00,1.42978e-07,3.38984e-05,0.00000e+00,1.42484e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.79495e-08,1.27692e-08,3.39091e-05,-1.94543e-08,2.62933e-08,3.37480e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.93000e+00,1.43067e-07,3.29949e-05,0.00000e+00,1.43681e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.90730e-08,1.31907e-08,3.30075e-05,-2.05007e-08,2.57009e-08,3.28501e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.94000e+00,1.42457e-07,3.20281e-05,0.00000e+00,1.62669e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.99094e-08,1.39365e-08,3.20424e-05,-2.13906e-08,2.52199e-08,3.18891e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.95000e+00,1.42045e-07,3.08664e-05,0.00000e+00,2.02134e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.06494e-08,1.44682e-08,3.08821e-05,-2.22259e-08,2.44967e-08,3.07342e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.96000e+00,1.43036e-07,2.93909e-05,0.00000e+00,2.56332e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.17382e-08,1.53164e-08,2.94080e-05,-2.31684e-08,2.37082e-08,2.92670e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.97000e+00,1.43958e-07,2.75417e-05,0.00000e+00,3.14897e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.21290e-08,1.64631e-08,2.75604e-05,-2.37032e-08,2.28000e-08,2.74282e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.98000e+00,1.44313e-07,2.53482e-05,0.00000e+00,3.61488e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.26723e-08,1.80154e-08,2.53687e-05,-2.42375e-08,2.18997e-08,2.52469e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.99000e+00,1.45987e-07,2.29235e-05,0.00000e+00,3.85741e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.35612e-08,1.94151e-08,2.29463e-05,-2.48475e-08,2.08303e-08,2.28356e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,3.00000e+00,1.47734e-07,2.04255e-05,0.00000e+00,3.86107e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.43654e-08,2.00537e-08,2.04508e-05,-2.53740e-08,1.94256e-08,2.03513e-05,1


==> NSnoBJS-long_integrInterf.csv <==
"Normals:0","Normals:1","Normals:2","Point Coordinates:0","Point Coordinates:1","Point Coordinates:2","Time","interfU","mag_uTg","pP","pS","uP:0","uP:1","uP:2","uS:0","uS:1","uS:2","uTg:0","uTg:1","uTg:2","vtkValidPointMask"
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.00000e+00,1.51374e-06,2.19123e-05,0.00000e+00,4.82325e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.44526e-08,1.14295e-08,2.09026e-05,-2.98186e-08,4.04470e-08,2.08564e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.01000e+00,1.33012e-06,1.92185e-05,0.00000e+00,4.54797e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.37212e-08,9.21629e-09,1.80494e-05,-2.92141e-08,3.45132e-08,1.80112e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.02000e+00,1.15642e-06,1.67436e-05,0.00000e+00,4.18091e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.63278e-08,1.14221e-08,1.54050e-05,-3.08118e-08,3.22229e-08,1.53734e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.03000e+00,9.94305e-07,1.44704e-05,0.00000e+00,3.93204e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.48206e-08,1.87325e-08,1.29454e-05,-2.98628e-08,3.36969e-08,1.29228e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.04000e+00,8.34969e-07,1.22796e-05,0.00000e+00,3.95966e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.03956e-08,2.45269e-08,1.05465e-05,-2.70387e-08,3.41448e-08,1.05338e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.05000e+00,6.65179e-07,1.00193e-05,0.00000e+00,4.30581e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.79196e-08,2.59758e-08,8.02220e-06,-2.53797e-08,3.17193e-08,8.02006e-06,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.06000e+00,4.73844e-07,7.71045e-06,0.00000e+00,4.88254e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.65273e-08,3.12387e-08,5.20629e-06,-2.43655e-08,3.14600e-08,5.21402e-06,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.07000e+00,2.55832e-07,5.52549e-06,0.00000e+00,5.51639e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.57117e-08,3.82281e-08,2.01647e-06,-2.37223e-08,3.17881e-08,2.03257e-06,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.08000e+00,1.29713e-08,3.56285e-06,0.00000e+00,6.00567e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.51213e-08,4.22836e-08,-1.51649e-06,-2.31408e-08,3.00313e-08,-1.49237e-06,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.09000e+00,-2.47457e-07,6.85797e-06,0.00000e+00,6.19897e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.36249e-08,4.02435e-08,-5.24513e-06,-2.19064e-08,2.47271e-08,-5.21318e-06,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.10000e+00,-5.12940e-07,1.07876e-05,0.00000e+00,6.05505e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.04122e-08,4.35405e-08,-8.95867e-06,-1.97656e-08,2.35605e-08,-8.92065e-06,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.11000e+00,-7.70536e-07,1.44986e-05,0.00000e+00,5.64525e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.86406e-08,4.52537e-08,-1.24590e-05,-1.89820e-08,2.21190e-08,-1.24199e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.12000e+00,-1.01127e-06,1.78573e-05,0.00000e+00,5.13001e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.14385e-08,4.63302e-08,-1.56232e-05,-2.07625e-08,2.10276e-08,-1.55903e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.13000e+00,-1.23459e-06,2.08632e-05,0.00000e+00,4.70473e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.16760e-08,4.94896e-08,-1.84548e-05,-2.09950e-08,2.21866e-08,-1.84335e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.14000e+00,-1.44681e-06,2.36476e-05,0.00000e+00,4.53145e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.00524e-08,5.30024e-08,-2.10805e-05,-2.04296e-08,2.37728e-08,-2.10704e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.15000e+00,-1.65549e-06,2.64127e-05,0.00000e+00,4.66833e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.93253e-08,5.55679e-08,-2.36879e-05,-2.05073e-08,2.44097e-08,-2.36862e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.16000e+00,-1.87254e-06,2.93512e-05,0.00000e+00,5.05260e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.95493e-08,5.79224e-08,-2.64587e-05,-2.10269e-08,2.46676e-08,-2.64591e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.17000e+00,-2.10825e-06,3.25551e-05,0.00000e+00,5.52414e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.81233e-08,6.54651e-08,-2.94739e-05,-2.05762e-08,2.81561e-08,-2.94754e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.18000e+00,-2.36193e-06,3.59972e-05,0.00000e+00,5.88045e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.63509e-08,7.32972e-08,-3.27064e-05,-2.00565e-08,3.15637e-08,-3.27106e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.19000e+00,-2.62383e-06,3.95285e-05,0.00000e+00,5.95404e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.33134e-08,7.74564e-08,-3.60155e-05,-1.89842e-08,3.25992e-08,-3.60256e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.20000e+00,-2.87867e-06,4.29239e-05,0.00000e+00,5.68008e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.37984e-08,8.05472e-08,-3.91887e-05,-1.98826e-08,3.33961e-08,-3.92109e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.21000e+00,-3.11337e-06,4.59668e-05,0.00000e+00,5.12353e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.37226e-08,8.16031e-08,-4.20298e-05,-2.03958e-08,3.32925e-08,-4.20684e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.22000e+00,-3.31904e-06,4.85359e-05,0.00000e+00,4.45725e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.49584e-08,8.51058e-08,-4.44304e-05,-2.20474e-08,3.51097e-08,-4.44856e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.23000e+00,-3.49129e-06,5.06541e-05,0.00000e+00,3.88695e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.58848e-08,9.07134e-08,-4.64143e-05,-2.34656e-08,3.84033e-08,-4.64815e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.24000e+00,-3.63571e-06,5.24568e-05,0.00000e+00,3.56829e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.22629e-08,9.93630e-08,-4.81072e-05,-2.16990e-08,4.37091e-08,-4.81805e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.25000e+00,-3.76778e-06,5.41362e-05,0.00000e+00,3.55958e-02,0.00000e+00,0.00000e+00,0.00000e+00,-9.51250e-09,1.06607e-07,-4.96856e-05,-2.04021e-08,4.74709e-08,-4.97617e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.26000e+00,-3.90323e-06,5.58646e-05,0.00000e+00,3.78008e-02,0.00000e+00,0.00000e+00,0.00000e+00,-8.21864e-09,1.14310e-07,-5.13089e-05,-2.01054e-08,5.13090e-08,-5.13875e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.27000e+00,-4.04894e-06,5.77249e-05,0.00000e+00,4.05718e-02,0.00000e+00,0.00000e+00,0.00000e+00,-7.62669e-09,1.22748e-07,-5.30493e-05,-2.04074e-08,5.53854e-08,-5.31341e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.28000e+00,-4.20211e-06,5.96806e-05,0.00000e+00,4.19238e-02,0.00000e+00,0.00000e+00,0.00000e+00,-9.02074e-09,1.28936e-07,-5.48723e-05,-2.18164e-08,5.74128e-08,-5.49670e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.29000e+00,-4.35453e-06,6.15819e-05,0.00000e+00,4.04713e-02,0.00000e+00,0.00000e+00,0.00000e+00,-6.60262e-09,1.32498e-07,-5.66395e-05,-2.07298e-08,5.80174e-08,-5.67465e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.30000e+00,-4.49259e-06,6.32355e-05,0.00000e+00,3.60601e-02,0.00000e+00,0.00000e+00,0.00000e+00,-5.36852e-09,1.34479e-07,-5.81747e-05,-2.04790e-08,5.80186e-08,-5.82938e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.31000e+00,-4.60195e-06,6.44876e-05,0.00000e+00,2.95695e-02,0.00000e+00,0.00000e+00,0.00000e+00,-5.89477e-09,1.36639e-07,-5.93370e-05,-2.16963e-08,5.84885e-08,-5.94650e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.32000e+00,-4.67561e-06,6.52619e-05,0.00000e+00,2.24897e-02,0.00000e+00,0.00000e+00,0.00000e+00,-7.80399e-09,1.44638e-07,-6.00556e-05,-2.34640e-08,6.33930e-08,-6.01901e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.33000e+00,-4.71667e-06,6.55785e-05,0.00000e+00,1.63506e-02,0.00000e+00,0.00000e+00,0.00000e+00,-6.30486e-09,1.49529e-07,-6.03492e-05,-2.27388e-08,6.68750e-08,-6.04899e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.34000e+00,-4.73233e-06,6.55540e-05,0.00000e+00,1.22800e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.24102e-09,1.52972e-07,-6.03267e-05,-2.06954e-08,6.97764e-08,-6.04737e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.35000e+00,-4.73323e-06,6.53519e-05,0.00000e+00,1.05939e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.41373e-09,1.55120e-07,-6.01392e-05,-2.07192e-08,7.17880e-08,-6.02920e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.36000e+00,-4.72905e-06,6.51234e-05,0.00000e+00,1.07606e-02,0.00000e+00,0.00000e+00,0.00000e+00,-4.44871e-09,1.54901e-07,-5.99272e-05,-2.10030e-08,7.21478e-08,-6.00843e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.37000e+00,-4.72705e-06,6.49494e-05,0.00000e+00,1.14907e-02,0.00000e+00,0.00000e+00,0.00000e+00,-6.67703e-09,1.53544e-07,-5.97665e-05,-2.20570e-08,7.20666e-08,-5.99255e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.38000e+00,-4.72846e-06,6.48083e-05,0.00000e+00,1.12815e-02,0.00000e+00,0.00000e+00,0.00000e+00,-9.04608e-09,1.53661e-07,-5.96387e-05,-2.30596e-08,7.26892e-08,-5.97968e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.39000e+00,-4.72419e-06,6.45877e-05,0.00000e+00,8.88812e-03,0.00000e+00,0.00000e+00,0.00000e+00,-8.57486e-09,1.51159e-07,-5.94352e-05,-2.22811e-08,7.17159e-08,-5.95927e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.40000e+00,-4.70264e-06,6.41211e-05,0.00000e+00,3.80490e-03,0.00000e+00,0.00000e+00,0.00000e+00,-7.66959e-09,1.50475e-07,-5.90001e-05,-2.12797e-08,7.25882e-08,-5.91584e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.41000e+00,-4.65226e-06,6.32514e-05,0.00000e+00,-3.42742e-03,0.00000e+00,0.00000e+00,0.00000e+00,-9.53846e-09,1.47860e-07,-5.81878e-05,-2.20663e-08,7.28355e-08,-5.83494e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.42000e+00,-4.56801e-06,6.18872e-05,0.00000e+00,-1.14757e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.09412e-08,1.45902e-07,-5.69156e-05,-2.23471e-08,7.42123e-08,-5.70828e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.43000e+00,-4.45063e-06,6.00548e-05,0.00000e+00,-1.85451e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.27030e-08,1.44069e-07,-5.52094e-05,-2.26818e-08,7.58780e-08,-5.53831e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.44000e+00,-4.30764e-06,5.78902e-05,0.00000e+00,-2.32653e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.42048e-08,1.39593e-07,-5.31981e-05,-2.28675e-08,7.61767e-08,-5.33756e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.45000e+00,-4.15165e-06,5.55918e-05,0.00000e+00,-2.49498e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.25990e-08,1.36043e-07,-5.10689e-05,-2.08332e-08,7.68826e-08,-5.12438e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.46000e+00,-3.99595e-06,5.33498e-05,0.00000e+00,-2.40765e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.22651e-08,1.32850e-07,-4.89973e-05,-1.96892e-08,7.75182e-08,-4.91637e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.47000e+00,-3.84842e-06,5.12727e-05,0.00000e+00,-2.22146e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.37860e-08,1.31522e-07,-4.70799e-05,-1.99540e-08,7.88572e-08,-4.72351e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.48000e+00,-3.70936e-06,4.93354e-05,0.00000e+00,-2.13648e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.67135e-08,1.28361e-07,-4.52874e-05,-2.12883e-08,7.84841e-08,-4.54354e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.49000e+00,-3.57175e-06,4.73957e-05,0.00000e+00,-2.32476e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.56841e-08,1.19987e-07,-4.34875e-05,-2.00022e-08,7.50268e-08,-4.36340e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.50000e+00,-3.42199e-06,4.52455e-05,0.00000e+00,-2.84668e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.67070e-08,1.12158e-07,-4.14895e-05,-1.99575e-08,7.20511e-08,-4.16381e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.51000e+00,-3.24568e-06,4.27021e-05,0.00000e+00,-3.61711e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.02624e-08,1.04926e-07,-3.91264e-05,-2.19388e-08,6.99265e-08,-3.92767e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.52000e+00,-3.03528e-06,3.96788e-05,0.00000e+00,-4.43857e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.11589e-08,1.00253e-07,-3.63184e-05,-2.18187e-08,6.98320e-08,-3.64684e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.53000e+00,-2.79455e-06,3.62307e-05,0.00000e+00,-5.08644e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.29091e-08,9.49784e-08,-3.31185e-05,-2.24063e-08,6.95711e-08,-3.32648e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.54000e+00,-2.53468e-06,3.25355e-05,0.00000e+00,-5.41028e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.38664e-08,8.91486e-08,-2.96925e-05,-2.25684e-08,6.87473e-08,-2.98311e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.55000e+00,-2.27159e-06,2.88202e-05,0.00000e+00,-5.37519e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.16177e-08,8.57884e-08,-2.62486e-05,-2.08068e-08,6.88609e-08,-2.63778e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.56000e+00,-2.01889e-06,2.52813e-05,0.00000e+00,-5.07805e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.17967e-08,8.32409e-08,-2.29665e-05,-2.07589e-08,6.90286e-08,-2.30878e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.57000e+00,-1.78449e-06,2.20130e-05,0.00000e+00,-4.71005e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.38319e-08,7.68759e-08,-1.99321e-05,-2.18126e-08,6.63051e-08,-2.00494e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.58000e+00,-1.56742e-06,1.89820e-05,0.00000e+00,-4.46589e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.62968e-08,7.04610e-08,-1.71148e-05,-2.32102e-08,6.31192e-08,-1.72314e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.59000e+00,-1.35832e-06,1.60612e-05,0.00000e+00,-4.47286e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.31659e-08,6.36524e-08,-1.43992e-05,-2.10759e-08,5.96154e-08,-1.45142e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.60000e+00,-1.14580e-06,1.30691e-05,0.00000e+00,-4.75297e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.34550e-08,5.72666e-08,-1.16156e-05,-2.12170e-08,5.67125e-08,-1.17281e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.61000e+00,-9.20526e-07,9.85459e-06,0.00000e+00,-5.21998e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.51200e-08,5.24780e-08,-8.61720e-06,-2.21698e-08,5.54438e-08,-8.72636e-06,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.62000e+00,-6.77951e-07,6.55278e-06,0.00000e+00,-5.71488e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.56673e-08,5.10223e-08,-5.33142e-06,-2.24200e-08,5.67033e-08,-5.43921e-06,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.63000e+00,-4.20118e-07,4.31341e-06,0.00000e+00,-6.06176e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.65004e-08,4.83126e-08,-1.79714e-06,-2.32948e-08,5.74619e-08,-1.90628e-06,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.64000e+00,-1.56344e-07,3.77418e-06,0.00000e+00,-6.14284e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.59403e-08,4.21242e-08,1.85711e-06,-2.30616e-08,5.60942e-08,1.74288e-06,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.65000e+00,1.01169e-07,6.21059e-06,0.00000e+00,-5.92828e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.58830e-08,3.66823e-08,5.45388e-06,-2.30379e-08,5.52231e-08,5.33299e-06,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.66000e+00,3.42020e-07,9.29212e-06,0.00000e+00,-5.47465e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.56292e-08,3.29100e-08,8.82090e-06,-2.30365e-08,5.52721e-08,8.69555e-06,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.67000e+00,5.61389e-07,1.24469e-05,0.00000e+00,-4.91248e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.65187e-08,2.93275e-08,1.18513e-05,-2.38257e-08,5.49636e-08,1.17259e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.68000e+00,7.58948e-07,1.52976e-05,0.00000e+00,-4.40512e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.53137e-08,2.94917e-08,1.45414e-05,-2.30804e-08,5.68822e-08,1.44187e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.69000e+00,9.39111e-07,1.78920e-05,0.00000e+00,-4.08995e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.19974e-08,2.57598e-08,1.69842e-05,-2.06922e-08,5.63225e-08,1.68647e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.70000e+00,1.11055e-06,2.03894e-05,0.00000e+00,-4.02949e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.51615e-08,1.89385e-08,1.93392e-05,-2.24021e-08,5.38793e-08,1.92179e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.71000e+00,1.28240e-06,2.29514e-05,0.00000e+00,-4.18410e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.44933e-08,1.54501e-08,2.17590e-05,-2.19430e-08,5.41992e-08,2.16299e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.72000e+00,1.46117e-06,2.56699e-05,0.00000e+00,-4.41527e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.32485e-08,1.41825e-08,2.43272e-05,-2.08885e-08,5.65255e-08,2.41861e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.73000e+00,1.64603e-06,2.85263e-05,0.00000e+00,-4.54639e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.44621e-08,8.27813e-09,2.70258e-05,-2.15072e-08,5.62795e-08,2.68713e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.74000e+00,1.82949e-06,3.13938e-05,0.00000e+00,-4.43100e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.51395e-08,2.24184e-09,2.97345e-05,-2.19051e-08,5.61752e-08,2.95685e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.75000e+00,2.00102e-06,3.40810e-05,0.00000e+00,-4.01039e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.34868e-08,-3.26907e-10,3.22764e-05,-2.08367e-08,5.81245e-08,3.21023e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.76000e+00,2.15204e-06,3.63982e-05,0.00000e+00,-3.33637e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.50159e-08,-3.07137e-09,3.44781e-05,-2.16675e-08,5.96193e-08,3.42987e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.77000e+00,2.27601e-06,3.82360e-05,0.00000e+00,-2.56328e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.38460e-08,-4.50155e-09,3.62398e-05,-2.05276e-08,6.10473e-08,3.60558e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.78000e+00,2.37197e-06,3.96009e-05,0.00000e+00,-1.88051e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.47825e-08,-6.13450e-09,3.75652e-05,-2.08368e-08,6.17732e-08,3.73771e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.79000e+00,2.44585e-06,4.06087e-05,0.00000e+00,-1.43053e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.55167e-08,-1.15858e-08,3.85606e-05,-2.09735e-08,5.95450e-08,3.83678e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.80000e+00,2.50775e-06,4.14345e-05,0.00000e+00,-1.26291e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.47988e-08,-2.09826e-08,3.93878e-05,-2.01251e-08,5.46260e-08,3.91898e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.81000e+00,2.56886e-06,4.22412e-05,0.00000e+00,-1.31080e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.42866e-08,-2.34374e-08,4.01962e-05,-1.94869e-08,5.43843e-08,3.99938e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.82000e+00,2.63309e-06,4.31103e-05,0.00000e+00,-1.41046e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.48088e-08,-2.07768e-08,4.10602e-05,-1.96726e-08,5.77096e-08,4.08560e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.83000e+00,2.69878e-06,4.40121e-05,0.00000e+00,-1.37706e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.82882e-08,-1.98883e-08,4.19544e-05,-2.18634e-08,5.99630e-08,4.17493e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.84000e+00,2.75851e-06,4.48090e-05,0.00000e+00,-1.09217e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.80119e-08,-2.42091e-08,4.27513e-05,-2.15499e-08,5.87261e-08,4.25467e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.85000e+00,2.80275e-06,4.53289e-05,0.00000e+00,-5.46900e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.66849e-08,-2.54582e-08,4.32925e-05,-2.06248e-08,5.89526e-08,4.30886e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.86000e+00,2.82281e-06,4.54321e-05,0.00000e+00,1.69893e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.80403e-08,-2.52984e-08,4.34481e-05,-2.14819e-08,5.90958e-08,4.32441e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.87000e+00,2.81647e-06,4.50471e-05,0.00000e+00,9.12868e-03,0.00000e+00,0.00000e+00,0.00000e+00,-3.01624e-08,-2.81208e-08,4.31472e-05,-2.29153e-08,5.64508e-08,4.29459e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.88000e+00,2.78578e-06,4.42091e-05,0.00000e+00,1.52429e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.38299e-08,-2.78749e-08,4.24198e-05,-2.52695e-08,5.51304e-08,4.22257e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.89000e+00,2.73641e-06,4.30474e-05,0.00000e+00,1.90210e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.22860e-08,-2.90901e-08,4.13839e-05,-2.44884e-08,5.20232e-08,4.12011e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.90000e+00,2.67691e-06,4.17341e-05,0.00000e+00,2.02791e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.07859e-08,-2.79026e-08,4.01997e-05,-2.36310e-08,5.02158e-08,4.00293e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.91000e+00,2.61437e-06,4.04212e-05,0.00000e+00,1.96975e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.27329e-08,-2.41327e-08,3.90095e-05,-2.51734e-08,5.01951e-08,3.88500e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.92000e+00,2.55296e-06,3.91835e-05,0.00000e+00,1.86392e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.68775e-08,-1.88702e-08,3.78847e-05,-2.82610e-08,5.15880e-08,3.77335e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.93000e+00,2.49245e-06,3.79968e-05,0.00000e+00,1.86397e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.68454e-08,-1.91130e-08,3.68052e-05,-2.86039e-08,4.95052e-08,3.66586e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.94000e+00,2.42658e-06,3.67411e-05,0.00000e+00,2.08787e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.52155e-08,-1.83773e-08,3.56538e-05,-2.79935e-08,4.76235e-08,3.55123e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.95000e+00,2.34672e-06,3.52540e-05,0.00000e+00,2.56727e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.42377e-08,-1.42326e-08,3.42700e-05,-2.77971e-08,4.78024e-08,3.41370e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.96000e+00,2.24462e-06,3.34015e-05,0.00000e+00,3.23105e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.74934e-08,-1.20619e-08,3.25089e-05,-3.02658e-08,4.58328e-08,3.23902e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.97000e+00,2.11469e-06,3.11507e-05,0.00000e+00,3.93143e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.53051e-08,-6.69135e-09,3.03058e-05,-2.92081e-08,4.53079e-08,3.02063e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.98000e+00,1.95812e-06,2.85610e-05,0.00000e+00,4.49297e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.33470e-08,2.83308e-10,2.77044e-05,-2.80139e-08,4.49328e-08,2.76260e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.99000e+00,1.78390e-06,2.58100e-05,0.00000e+00,4.78443e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.22541e-08,5.28911e-09,2.48450e-05,-2.73660e-08,4.31224e-08,2.47857e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,3.00000e+00,1.60272e-06,2.30401e-05,0.00000e+00,4.76760e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.23441e-08,6.98217e-09,2.19169e-05,-2.74050e-08,3.93643e-08,2.18726e-05,1


==> NSnoBJS-long_integrOutlet.csv <==
"Point Coordinates:0","Point Coordinates:1","Point Coordinates:2","Time","pP","pS","uP:0","uP:1","uP:2","uS:0","uS:1","uS:2","vtkValidPointMask"
-1.87198e-11,2.81954e-11,-4.97493e-02,2.00000e+00,0.00000e+00,-4.30373e-08,0.00000e+00,0.00000e+00,0.00000e+00,1.23014e-08,-5.01186e-09,1.71299e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.01000e+00,0.00000e+00,-3.75884e-08,0.00000e+00,0.00000e+00,0.00000e+00,1.26037e-08,-4.83965e-09,1.50203e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.02000e+00,0.00000e+00,-3.36404e-08,0.00000e+00,0.00000e+00,0.00000e+00,1.27073e-08,-4.63024e-09,1.30479e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.03000e+00,0.00000e+00,-2.54748e-08,0.00000e+00,0.00000e+00,0.00000e+00,1.26356e-08,-4.40758e-09,1.12156e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.04000e+00,0.00000e+00,-9.63971e-09,0.00000e+00,0.00000e+00,0.00000e+00,1.24309e-08,-4.18990e-09,9.42266e-07,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.05000e+00,0.00000e+00,2.05113e-08,0.00000e+00,0.00000e+00,0.00000e+00,1.21168e-08,-3.99574e-09,7.51876e-07,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.06000e+00,0.00000e+00,6.18717e-08,0.00000e+00,0.00000e+00,0.00000e+00,1.17420e-08,-3.81183e-09,5.38644e-07,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.07000e+00,0.00000e+00,1.10552e-07,0.00000e+00,0.00000e+00,0.00000e+00,1.13322e-08,-3.67807e-09,2.98166e-07,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.08000e+00,0.00000e+00,1.68103e-07,0.00000e+00,0.00000e+00,0.00000e+00,1.09117e-08,-3.60537e-09,3.33232e-08,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.09000e+00,0.00000e+00,2.22653e-07,0.00000e+00,0.00000e+00,0.00000e+00,1.04875e-08,-3.56683e-09,-2.46080e-07,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.10000e+00,0.00000e+00,2.82914e-07,0.00000e+00,0.00000e+00,0.00000e+00,1.00959e-08,-3.58051e-09,-5.25206e-07,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.11000e+00,0.00000e+00,3.40321e-07,0.00000e+00,0.00000e+00,0.00000e+00,9.77341e-09,-3.62625e-09,-7.90472e-07,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.12000e+00,0.00000e+00,3.95570e-07,0.00000e+00,0.00000e+00,0.00000e+00,9.49806e-09,-3.70460e-09,-1.03395e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.13000e+00,0.00000e+00,4.51802e-07,0.00000e+00,0.00000e+00,0.00000e+00,9.26691e-09,-3.79230e-09,-1.25641e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.14000e+00,0.00000e+00,5.14077e-07,0.00000e+00,0.00000e+00,0.00000e+00,9.07503e-09,-3.89598e-09,-1.46597e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.15000e+00,0.00000e+00,5.84157e-07,0.00000e+00,0.00000e+00,0.00000e+00,8.89989e-09,-3.99279e-09,-1.67263e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.16000e+00,0.00000e+00,6.73132e-07,0.00000e+00,0.00000e+00,0.00000e+00,8.68884e-09,-4.07413e-09,-1.88868e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.17000e+00,0.00000e+00,7.77189e-07,0.00000e+00,0.00000e+00,0.00000e+00,8.40848e-09,-4.13670e-09,-2.12291e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.18000e+00,0.00000e+00,8.93490e-07,0.00000e+00,0.00000e+00,0.00000e+00,8.04069e-09,-4.16524e-09,-2.37342e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.19000e+00,0.00000e+00,1.01495e-06,0.00000e+00,0.00000e+00,0.00000e+00,7.57079e-09,-4.13838e-09,-2.62972e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.20000e+00,0.00000e+00,1.13350e-06,0.00000e+00,0.00000e+00,0.00000e+00,6.97039e-09,-4.05421e-09,-2.87647e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.21000e+00,0.00000e+00,1.24857e-06,0.00000e+00,0.00000e+00,0.00000e+00,6.24095e-09,-3.88050e-09,-3.10214e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.22000e+00,0.00000e+00,1.34868e-06,0.00000e+00,0.00000e+00,0.00000e+00,5.42272e-09,-3.61956e-09,-3.29895e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.23000e+00,0.00000e+00,1.42784e-06,0.00000e+00,0.00000e+00,0.00000e+00,4.55938e-09,-3.29994e-09,-3.46444e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.24000e+00,0.00000e+00,1.49812e-06,0.00000e+00,0.00000e+00,0.00000e+00,3.67730e-09,-2.91434e-09,-3.60528e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.25000e+00,0.00000e+00,1.57732e-06,0.00000e+00,0.00000e+00,0.00000e+00,2.82327e-09,-2.49156e-09,-3.73631e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.26000e+00,0.00000e+00,1.67257e-06,0.00000e+00,0.00000e+00,0.00000e+00,2.04934e-09,-2.07171e-09,-3.87180e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.27000e+00,0.00000e+00,1.77671e-06,0.00000e+00,0.00000e+00,0.00000e+00,1.37472e-09,-1.69598e-09,-4.01680e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.28000e+00,0.00000e+00,1.88575e-06,0.00000e+00,0.00000e+00,0.00000e+00,7.87572e-10,-1.36941e-09,-4.16772e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.29000e+00,0.00000e+00,1.99722e-06,0.00000e+00,0.00000e+00,0.00000e+00,3.17490e-10,-1.09387e-09,-4.31583e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.30000e+00,0.00000e+00,2.08893e-06,0.00000e+00,0.00000e+00,0.00000e+00,-3.53384e-12,-8.79428e-10,-4.44812e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.31000e+00,0.00000e+00,2.15454e-06,0.00000e+00,0.00000e+00,0.00000e+00,-1.96837e-10,-7.30330e-10,-4.55164e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.32000e+00,0.00000e+00,2.18761e-06,0.00000e+00,0.00000e+00,0.00000e+00,-2.81883e-10,-6.16289e-10,-4.62113e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.33000e+00,0.00000e+00,2.19492e-06,0.00000e+00,0.00000e+00,0.00000e+00,-2.64677e-10,-5.45718e-10,-4.65960e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.34000e+00,0.00000e+00,2.19178e-06,0.00000e+00,0.00000e+00,0.00000e+00,-1.57485e-10,-5.12074e-10,-4.67493e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.35000e+00,0.00000e+00,2.18274e-06,0.00000e+00,0.00000e+00,0.00000e+00,-6.19691e-12,-5.09813e-10,-4.67689e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.36000e+00,0.00000e+00,2.17876e-06,0.00000e+00,0.00000e+00,0.00000e+00,1.61586e-10,-5.41242e-10,-4.67471e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.37000e+00,0.00000e+00,2.18372e-06,0.00000e+00,0.00000e+00,0.00000e+00,3.44234e-10,-6.16737e-10,-4.67518e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.38000e+00,0.00000e+00,2.18883e-06,0.00000e+00,0.00000e+00,0.00000e+00,5.38825e-10,-7.07526e-10,-4.67753e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.39000e+00,0.00000e+00,2.18106e-06,0.00000e+00,0.00000e+00,0.00000e+00,7.04938e-10,-7.86405e-10,-4.67372e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.40000e+00,0.00000e+00,2.14555e-06,0.00000e+00,0.00000e+00,0.00000e+00,8.55506e-10,-8.50616e-10,-4.65144e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.41000e+00,0.00000e+00,2.08121e-06,0.00000e+00,0.00000e+00,0.00000e+00,9.89904e-10,-8.93657e-10,-4.60059e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.42000e+00,0.00000e+00,1.99330e-06,0.00000e+00,0.00000e+00,0.00000e+00,1.11123e-09,-8.98838e-10,-4.51663e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.43000e+00,0.00000e+00,1.88352e-06,0.00000e+00,0.00000e+00,0.00000e+00,1.22174e-09,-8.78916e-10,-4.40088e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.44000e+00,0.00000e+00,1.76602e-06,0.00000e+00,0.00000e+00,0.00000e+00,1.33217e-09,-8.38007e-10,-4.26122e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.45000e+00,0.00000e+00,1.65456e-06,0.00000e+00,0.00000e+00,0.00000e+00,1.42016e-09,-7.94350e-10,-4.11052e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.46000e+00,0.00000e+00,1.55075e-06,0.00000e+00,0.00000e+00,0.00000e+00,1.48637e-09,-7.53263e-10,-3.96097e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.47000e+00,0.00000e+00,1.45881e-06,0.00000e+00,0.00000e+00,0.00000e+00,1.52545e-09,-7.23140e-10,-3.81946e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.48000e+00,0.00000e+00,1.36693e-06,0.00000e+00,0.00000e+00,0.00000e+00,1.53373e-09,-6.89587e-10,-3.68537e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.49000e+00,0.00000e+00,1.27743e-06,0.00000e+00,0.00000e+00,0.00000e+00,1.51228e-09,-6.59358e-10,-3.55085e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.50000e+00,0.00000e+00,1.17638e-06,0.00000e+00,0.00000e+00,0.00000e+00,1.46400e-09,-6.12589e-10,-3.40230e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.51000e+00,0.00000e+00,1.05663e-06,0.00000e+00,0.00000e+00,0.00000e+00,1.39007e-09,-5.41945e-10,-3.22577e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.52000e+00,0.00000e+00,9.20575e-07,0.00000e+00,0.00000e+00,0.00000e+00,1.28915e-09,-4.46792e-10,-3.01515e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.53000e+00,0.00000e+00,7.79919e-07,0.00000e+00,0.00000e+00,0.00000e+00,1.18497e-09,-3.44340e-10,-2.77481e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.54000e+00,0.00000e+00,6.46048e-07,0.00000e+00,0.00000e+00,0.00000e+00,1.07136e-09,-2.27861e-10,-2.51647e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.55000e+00,0.00000e+00,5.28000e-07,0.00000e+00,0.00000e+00,0.00000e+00,9.54617e-10,-1.11978e-10,-2.25520e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.56000e+00,0.00000e+00,4.25197e-07,0.00000e+00,0.00000e+00,0.00000e+00,8.32471e-10,-5.96374e-12,-2.00431e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.57000e+00,0.00000e+00,3.42578e-07,0.00000e+00,0.00000e+00,0.00000e+00,7.15175e-10,7.42074e-11,-1.77134e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.58000e+00,0.00000e+00,2.70026e-07,0.00000e+00,0.00000e+00,0.00000e+00,5.94459e-10,1.41078e-10,-1.55398e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.59000e+00,0.00000e+00,2.01474e-07,0.00000e+00,0.00000e+00,0.00000e+00,4.71579e-10,2.13363e-10,-1.34213e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.60000e+00,0.00000e+00,1.31103e-07,0.00000e+00,0.00000e+00,0.00000e+00,3.58893e-10,2.80554e-10,-1.12433e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.61000e+00,0.00000e+00,5.40981e-08,0.00000e+00,0.00000e+00,0.00000e+00,2.35416e-10,3.49372e-10,-8.90407e-07,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.62000e+00,0.00000e+00,-2.18345e-08,0.00000e+00,0.00000e+00,0.00000e+00,1.15584e-10,4.09206e-10,-6.35352e-07,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.63000e+00,0.00000e+00,-9.14445e-08,0.00000e+00,0.00000e+00,0.00000e+00,7.64478e-13,4.63153e-10,-3.62085e-07,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.64000e+00,0.00000e+00,-1.50159e-07,0.00000e+00,0.00000e+00,0.00000e+00,-1.21580e-10,5.10027e-10,-8.04596e-08,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.65000e+00,0.00000e+00,-1.92410e-07,0.00000e+00,0.00000e+00,0.00000e+00,-2.52740e-10,5.15620e-10,1.96577e-07,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.66000e+00,0.00000e+00,-2.19893e-07,0.00000e+00,0.00000e+00,0.00000e+00,-3.97188e-10,4.98152e-10,4.57309e-07,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.67000e+00,0.00000e+00,-2.36141e-07,0.00000e+00,0.00000e+00,0.00000e+00,-5.42343e-10,4.75913e-10,6.95404e-07,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.68000e+00,0.00000e+00,-2.47857e-07,0.00000e+00,0.00000e+00,0.00000e+00,-6.99298e-10,4.56575e-10,9.10152e-07,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.69000e+00,0.00000e+00,-2.60185e-07,0.00000e+00,0.00000e+00,0.00000e+00,-8.87925e-10,4.35000e-10,1.10704e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.70000e+00,0.00000e+00,-2.74921e-07,0.00000e+00,0.00000e+00,0.00000e+00,-1.08442e-09,4.19627e-10,1.29598e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.71000e+00,0.00000e+00,-2.95414e-07,0.00000e+00,0.00000e+00,0.00000e+00,-1.31424e-09,4.40224e-10,1.48822e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.72000e+00,0.00000e+00,-3.17252e-07,0.00000e+00,0.00000e+00,0.00000e+00,-1.57396e-09,4.66570e-10,1.69090e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.73000e+00,0.00000e+00,-3.32435e-07,0.00000e+00,0.00000e+00,0.00000e+00,-1.86521e-09,4.77784e-10,1.90292e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.74000e+00,0.00000e+00,-3.38677e-07,0.00000e+00,0.00000e+00,0.00000e+00,-2.19237e-09,4.99906e-10,2.11516e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.75000e+00,0.00000e+00,-3.37703e-07,0.00000e+00,0.00000e+00,0.00000e+00,-2.54916e-09,5.18445e-10,2.31498e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.76000e+00,0.00000e+00,-3.29010e-07,0.00000e+00,0.00000e+00,0.00000e+00,-2.90471e-09,5.41462e-10,2.49075e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.77000e+00,0.00000e+00,-3.16225e-07,0.00000e+00,0.00000e+00,0.00000e+00,-3.24312e-09,5.62304e-10,2.63492e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.78000e+00,0.00000e+00,-3.00072e-07,0.00000e+00,0.00000e+00,0.00000e+00,-3.54768e-09,5.76802e-10,2.74643e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.79000e+00,0.00000e+00,-2.87234e-07,0.00000e+00,0.00000e+00,0.00000e+00,-3.79661e-09,5.93381e-10,2.83253e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.80000e+00,0.00000e+00,-2.82783e-07,0.00000e+00,0.00000e+00,0.00000e+00,-3.96003e-09,5.84793e-10,2.90619e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.81000e+00,0.00000e+00,-2.81595e-07,0.00000e+00,0.00000e+00,0.00000e+00,-4.03144e-09,5.24017e-10,2.97954e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.82000e+00,0.00000e+00,-2.79597e-07,0.00000e+00,0.00000e+00,0.00000e+00,-4.00226e-09,4.09185e-10,3.05755e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.83000e+00,0.00000e+00,-2.74424e-07,0.00000e+00,0.00000e+00,0.00000e+00,-3.84143e-09,2.51962e-10,3.13703e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.84000e+00,0.00000e+00,-2.63581e-07,0.00000e+00,0.00000e+00,0.00000e+00,-3.55013e-09,1.64735e-11,3.20874e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.85000e+00,0.00000e+00,-2.47071e-07,0.00000e+00,0.00000e+00,0.00000e+00,-3.10770e-09,-2.93793e-10,3.26097e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.86000e+00,0.00000e+00,-2.27208e-07,0.00000e+00,0.00000e+00,0.00000e+00,-2.48948e-09,-6.33986e-10,3.28337e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.87000e+00,0.00000e+00,-2.06779e-07,0.00000e+00,0.00000e+00,0.00000e+00,-1.68994e-09,-9.88118e-10,3.27227e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.88000e+00,0.00000e+00,-1.89341e-07,0.00000e+00,0.00000e+00,0.00000e+00,-7.35009e-10,-1.39092e-09,3.23107e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.89000e+00,0.00000e+00,-1.74464e-07,0.00000e+00,0.00000e+00,0.00000e+00,3.54192e-10,-1.79700e-09,3.16815e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.90000e+00,0.00000e+00,-1.65059e-07,0.00000e+00,0.00000e+00,0.00000e+00,1.54867e-09,-2.18438e-09,3.09358e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.91000e+00,0.00000e+00,-1.61674e-07,0.00000e+00,0.00000e+00,0.00000e+00,2.80409e-09,-2.55695e-09,3.01686e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.92000e+00,0.00000e+00,-1.61538e-07,0.00000e+00,0.00000e+00,0.00000e+00,4.07221e-09,-2.92993e-09,2.94284e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.93000e+00,0.00000e+00,-1.59538e-07,0.00000e+00,0.00000e+00,0.00000e+00,5.33565e-09,-3.25756e-09,2.87034e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.94000e+00,0.00000e+00,-1.53516e-07,0.00000e+00,0.00000e+00,0.00000e+00,6.57022e-09,-3.53159e-09,2.79159e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.95000e+00,0.00000e+00,-1.42288e-07,0.00000e+00,0.00000e+00,0.00000e+00,7.74584e-09,-3.74539e-09,2.69568e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.96000e+00,0.00000e+00,-1.24737e-07,0.00000e+00,0.00000e+00,0.00000e+00,8.81816e-09,-3.89689e-09,2.57276e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.97000e+00,0.00000e+00,-1.04650e-07,0.00000e+00,0.00000e+00,0.00000e+00,9.78590e-09,-3.97313e-09,2.41682e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.98000e+00,0.00000e+00,-8.99449e-08,0.00000e+00,0.00000e+00,0.00000e+00,1.06083e-08,-3.95948e-09,2.23079e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.99000e+00,0.00000e+00,-7.91880e-08,0.00000e+00,0.00000e+00,0.00000e+00,1.12083e-08,-3.87937e-09,2.02565e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,3.00000e+00,0.00000e+00,-7.46661e-08,0.00000e+00,0.00000e+00,0.00000e+00,1.15876e-08,-3.75104e-09,1.81449e-06,1


==> convStokesPoroelasticityN4N16dt0p001.csv <==
h,errrelP1,h1,errrelP2,h2,errrelP3,h3
0.272998254534415,0.0479853744388503,0.0566747086417468,0.00628759846483456,0.00801367776210944,0.000355712715778755,0.000423590174617455
0.19519187450649,0.0302770254048042,0.0354333248990716,0.00265106894096862,0.00313239913669969,9.63172824789575e-05,0.000103517484197972
0.141995311466019,0.01637586021768,0.0226959875350097,0.00109823731531284,0.00128514298891596,2.30472136210092e-05,2.7203528708483e-05
0.0997558569110286,0.00663547903358129,0.0138445627083899,0.000454764878652049,0.00047820241854739,7.23296790481049e-06,6.17469794732276e-06


==> stokesBJS-long_integrActualCan.csv <==
"Normals:0","Normals:1","Normals:2","Point Coordinates:0","Point Coordinates:1","Point Coordinates:2","Time","interfU","mag_uTg","pP","pS","uP:0","uP:1","uP:2","uS:0","uS:1","uS:2","uTg:0","uTg:1","uTg:2","vtkValidPointMask"
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.00000e+00,4.53444e-07,5.27426e-07,0.00000e+00,4.27973e-03,0.00000e+00,0.00000e+00,0.00000e+00,-4.32991e-09,2.77694e-08,-4.52345e-07,-3.63416e-09,4.31337e-09,-4.49611e-07,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.01000e+00,4.04962e-07,5.40275e-07,0.00000e+00,4.20840e-03,0.00000e+00,0.00000e+00,0.00000e+00,-3.83129e-09,2.59986e-08,-4.71100e-07,-3.92741e-09,3.98497e-09,-4.71807e-07,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.02000e+00,3.55864e-07,5.94909e-07,0.00000e+00,4.98652e-03,0.00000e+00,0.00000e+00,0.00000e+00,-5.83057e-09,2.31936e-08,-5.28270e-07,-5.05844e-09,3.10614e-09,-5.32051e-07,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.03000e+00,3.08491e-07,7.01974e-07,0.00000e+00,6.00213e-03,0.00000e+00,0.00000e+00,0.00000e+00,-9.48681e-09,2.00371e-08,-6.32310e-07,-6.88018e-09,1.88671e-09,-6.39683e-07,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.04000e+00,2.65190e-07,8.11262e-07,0.00000e+00,6.42868e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.04508e-08,1.91613e-08,-7.35118e-07,-8.22196e-09,1.16118e-09,-7.46911e-07,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.05000e+00,2.17407e-07,8.73828e-07,0.00000e+00,6.12842e-03,0.00000e+00,0.00000e+00,0.00000e+00,-8.97263e-09,1.81624e-08,-7.91505e-07,-8.80944e-09,6.55412e-10,-8.07877e-07,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.06000e+00,1.64224e-07,8.96348e-07,0.00000e+00,5.79929e-03,0.00000e+00,0.00000e+00,0.00000e+00,-7.39489e-09,1.66761e-08,-8.10028e-07,-9.05467e-09,2.09517e-10,-8.30347e-07,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.07000e+00,1.05360e-07,9.29291e-07,0.00000e+00,6.10068e-03,0.00000e+00,0.00000e+00,0.00000e+00,-8.41424e-09,1.33412e-08,-8.39709e-07,-9.87822e-09,-5.28391e-10,-8.63298e-07,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.08000e+00,4.78215e-08,1.00662e-06,0.00000e+00,6.87826e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.22835e-08,1.00704e-08,-9.09719e-07,-1.14116e-08,-1.63744e-09,-9.36589e-07,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.09000e+00,-5.80068e-09,1.10525e-06,0.00000e+00,7.41308e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.46903e-08,7.06435e-09,-9.96729e-07,-1.28290e-08,-2.73021e-09,-1.02744e-06,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.10000e+00,-5.79472e-08,1.17545e-06,0.00000e+00,7.25739e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.38323e-08,5.82408e-09,-1.05443e-06,-1.34960e-08,-3.31846e-09,-1.08929e-06,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.11000e+00,-1.14258e-07,1.19969e-06,0.00000e+00,6.76558e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.18016e-08,3.85305e-09,-1.06789e-06,-1.36461e-08,-3.85599e-09,-1.10652e-06,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.12000e+00,-1.76218e-07,1.20973e-06,0.00000e+00,6.60450e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.18521e-08,1.54945e-09,-1.06888e-06,-1.40228e-08,-4.33805e-09,-1.11048e-06,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.13000e+00,-2.37063e-07,1.24839e-06,0.00000e+00,7.02265e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.40999e-08,-2.46837e-09,-1.09753e-06,-1.48781e-08,-5.33218e-09,-1.14172e-06,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.14000e+00,-2.93489e-07,1.31894e-06,0.00000e+00,7.56505e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.65106e-08,-5.75724e-09,-1.15600e-06,-1.60511e-08,-6.31342e-09,-1.20302e-06,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.15000e+00,-3.45047e-07,1.38397e-06,0.00000e+00,7.60964e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.71222e-08,-8.15989e-09,-1.20776e-06,-1.68992e-08,-7.16886e-09,-1.25803e-06,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.16000e+00,-3.96352e-07,1.40979e-06,0.00000e+00,7.13368e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.49292e-08,-9.66734e-09,-1.22087e-06,-1.70351e-08,-7.61398e-09,-1.27434e-06,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.17000e+00,-4.54203e-07,1.40391e-06,0.00000e+00,6.65056e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.35865e-08,-1.19078e-08,-1.20378e-06,-1.70926e-08,-7.99447e-09,-1.25976e-06,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.18000e+00,-5.13393e-07,1.40288e-06,0.00000e+00,6.59905e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.49612e-08,-1.47892e-08,-1.19288e-06,-1.74529e-08,-8.61810e-09,-1.25067e-06,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.19000e+00,-5.66435e-07,1.42867e-06,0.00000e+00,6.88691e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.69671e-08,-1.88351e-08,-1.20919e-06,-1.80434e-08,-9.60940e-09,-1.26863e-06,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.20000e+00,-6.11467e-07,1.46441e-06,0.00000e+00,6.97441e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.78134e-08,-2.17913e-08,-1.23509e-06,-1.86210e-08,-1.03436e-08,-1.29643e-06,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.21000e+00,-6.52545e-07,1.47599e-06,0.00000e+00,6.56993e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.69034e-08,-2.37339e-08,-1.23707e-06,-1.88506e-08,-1.07622e-08,-1.30039e-06,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.22000e+00,-6.96109e-07,1.45353e-06,0.00000e+00,5.96628e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.44813e-08,-2.44744e-08,-1.20654e-06,-1.84574e-08,-1.09373e-08,-1.27143e-06,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.23000e+00,-7.44058e-07,1.42240e-06,0.00000e+00,5.64169e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.47397e-08,-2.70223e-08,-1.16885e-06,-1.84172e-08,-1.12527e-08,-1.23460e-06,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.24000e+00,-7.89462e-07,1.41179e-06,0.00000e+00,5.71875e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.61817e-08,-2.99061e-08,-1.15248e-06,-1.85862e-08,-1.18968e-08,-1.21872e-06,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.25000e+00,-8.28126e-07,1.41985e-06,0.00000e+00,5.81242e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.80415e-08,-3.35478e-08,-1.15469e-06,-1.90021e-08,-1.27305e-08,-1.22153e-06,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.26000e+00,-8.60581e-07,1.41680e-06,0.00000e+00,5.49586e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.65683e-08,-3.51184e-08,-1.14585e-06,-1.88982e-08,-1.29981e-08,-1.21346e-06,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.27000e+00,-8.93794e-07,1.38112e-06,0.00000e+00,4.84490e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.38427e-08,-3.56524e-08,-1.10548e-06,-1.83782e-08,-1.29538e-08,-1.17361e-06,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.28000e+00,-9.28915e-07,1.32526e-06,0.00000e+00,4.25495e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.26837e-08,-3.68528e-08,-1.04665e-06,-1.79561e-08,-1.30724e-08,-1.11461e-06,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.29000e+00,-9.60722e-07,1.27948e-06,0.00000e+00,4.08408e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.41936e-08,-3.85515e-08,-9.99451e-07,-1.77737e-08,-1.34858e-08,-1.06675e-06,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.30000e+00,-9.84920e-07,1.25600e-06,0.00000e+00,4.09212e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.59580e-08,-4.20639e-08,-9.74957e-07,-1.78500e-08,-1.39473e-08,-1.04156e-06,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.31000e+00,-1.00038e-06,1.23421e-06,0.00000e+00,3.87364e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.55591e-08,-4.39124e-08,-9.52273e-07,-1.74535e-08,-1.41000e-08,-1.01842e-06,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.32000e+00,-1.01479e-06,1.18680e-06,0.00000e+00,3.22644e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.27514e-08,-4.48760e-08,-9.04479e-07,-1.68334e-08,-1.41121e-08,-9.70072e-07,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.33000e+00,-1.02939e-06,1.11179e-06,0.00000e+00,2.49702e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.03279e-08,-4.47997e-08,-8.30691e-07,-1.60886e-08,-1.38632e-08,-8.95190e-07,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.34000e+00,-1.04599e-06,1.03569e-06,0.00000e+00,2.07031e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.09862e-08,-4.53757e-08,-7.57024e-07,-1.55585e-08,-1.38280e-08,-8.19754e-07,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.35000e+00,-1.05728e-06,9.79353e-07,0.00000e+00,1.95152e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.21139e-08,-4.73472e-08,-7.03874e-07,-1.50210e-08,-1.39741e-08,-7.64594e-07,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.36000e+00,-1.06120e-06,9.35085e-07,0.00000e+00,1.75650e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.27296e-08,-4.91618e-08,-6.62740e-07,-1.45753e-08,-1.40584e-08,-7.21589e-07,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.37000e+00,-1.05706e-06,8.77124e-07,0.00000e+00,1.18488e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.10074e-08,-4.96733e-08,-6.06773e-07,-1.38212e-08,-1.38873e-08,-6.63849e-07,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.38000e+00,-1.05380e-06,7.96859e-07,0.00000e+00,3.89494e-04,0.00000e+00,0.00000e+00,0.00000e+00,-7.64032e-09,-4.85799e-08,-5.24063e-07,-1.27356e-08,-1.33356e-08,-5.78977e-07,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.39000e+00,-1.05037e-06,7.10233e-07,0.00000e+00,-2.31654e-04,0.00000e+00,0.00000e+00,0.00000e+00,-6.38079e-09,-4.75446e-08,-4.31581e-07,-1.17138e-08,-1.28322e-08,-4.83699e-07,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.40000e+00,-1.04367e-06,6.37814e-07,0.00000e+00,-4.61898e-04,0.00000e+00,0.00000e+00,0.00000e+00,-7.36567e-09,-4.79911e-08,-3.56028e-07,-1.08682e-08,-1.26372e-08,-4.04965e-07,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.41000e+00,-1.02918e-06,5.83112e-07,0.00000e+00,-5.51194e-04,0.00000e+00,0.00000e+00,0.00000e+00,-8.12202e-09,-4.89404e-08,-3.03028e-07,-1.01694e-08,-1.27042e-08,-3.48882e-07,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.42000e+00,-1.00689e-06,5.30771e-07,0.00000e+00,-8.95768e-04,0.00000e+00,0.00000e+00,0.00000e+00,-7.04101e-09,-5.00847e-08,-2.50583e-07,-9.49248e-09,-1.24900e-08,-2.93667e-07,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.43000e+00,-9.83621e-07,4.65310e-07,0.00000e+00,-1.57731e-03,0.00000e+00,0.00000e+00,0.00000e+00,-3.80478e-09,-4.86919e-08,-1.75841e-07,-8.43330e-09,-1.16461e-08,-2.16113e-07,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.44000e+00,-9.63468e-07,4.05405e-07,0.00000e+00,-2.28810e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.92598e-09,-4.70088e-08,-8.18844e-08,-7.30029e-09,-1.09221e-08,-1.18839e-07,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.45000e+00,-9.41352e-07,3.69084e-07,0.00000e+00,-2.65917e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.06913e-09,-4.50560e-08,5.78619e-09,-6.29921e-09,-1.05429e-08,-2.73667e-08,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.46000e+00,-9.13136e-07,3.82204e-07,0.00000e+00,-2.75224e-03,0.00000e+00,0.00000e+00,0.00000e+00,-4.00349e-09,-4.54182e-08,6.96852e-08,-5.52637e-09,-1.02894e-08,4.04047e-08,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.47000e+00,-8.75663e-07,3.96914e-07,0.00000e+00,-2.94298e-03,0.00000e+00,0.00000e+00,0.00000e+00,-3.37474e-09,-4.58782e-08,1.22061e-07,-4.63500e-09,-1.01062e-08,9.62810e-08,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.48000e+00,-8.37943e-07,4.27488e-07,0.00000e+00,-3.48433e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.17934e-10,-4.48869e-08,1.89061e-07,-3.40174e-09,-9.35884e-09,1.66640e-07,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.49000e+00,-7.99627e-07,4.78198e-07,0.00000e+00,-4.17937e-03,0.00000e+00,0.00000e+00,0.00000e+00,2.38564e-09,-4.22631e-08,2.77549e-07,-2.19285e-09,-8.30955e-09,2.58839e-07,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.50000e+00,-7.61464e-07,5.29607e-07,0.00000e+00,-4.57505e-03,0.00000e+00,0.00000e+00,0.00000e+00,2.89310e-09,-3.88923e-08,3.65608e-07,-9.66582e-10,-7.44882e-09,3.51038e-07,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.51000e+00,-7.19922e-07,5.61576e-07,0.00000e+00,-4.61651e-03,0.00000e+00,0.00000e+00,0.00000e+00,2.11076e-09,-3.71779e-08,4.29540e-07,-2.67732e-10,-6.99028e-09,4.19178e-07,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.52000e+00,-6.70252e-07,5.81840e-07,0.00000e+00,-4.64408e-03,0.00000e+00,0.00000e+00,0.00000e+00,1.28417e-09,-3.75146e-08,4.74110e-07,4.08969e-10,-6.71929e-09,4.67559e-07,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.53000e+00,-6.18776e-07,6.24071e-07,0.00000e+00,-5.01771e-03,0.00000e+00,0.00000e+00,0.00000e+00,3.02397e-09,-3.60878e-08,5.27221e-07,1.41502e-09,-5.88567e-09,5.24149e-07,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.54000e+00,-5.70144e-07,6.96581e-07,0.00000e+00,-5.68700e-03,0.00000e+00,0.00000e+00,0.00000e+00,5.89673e-09,-3.31971e-08,6.05340e-07,2.72798e-09,-4.88790e-09,6.05970e-07,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.55000e+00,-5.21397e-07,7.82941e-07,0.00000e+00,-6.16561e-03,0.00000e+00,0.00000e+00,0.00000e+00,7.29732e-09,-2.98906e-08,6.92077e-07,4.00872e-09,-3.81928e-09,6.96882e-07,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.56000e+00,-4.71148e-07,8.51914e-07,0.00000e+00,-6.19885e-03,0.00000e+00,0.00000e+00,0.00000e+00,6.17942e-09,-2.70762e-08,7.57414e-07,4.89973e-09,-3.13588e-09,7.66614e-07,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.57000e+00,-4.15229e-07,8.90788e-07,0.00000e+00,-6.03212e-03,0.00000e+00,0.00000e+00,0.00000e+00,5.01256e-09,-2.64196e-08,7.94064e-07,5.51346e-09,-2.79285e-09,8.07257e-07,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.58000e+00,-3.57463e-07,9.24222e-07,0.00000e+00,-6.12593e-03,0.00000e+00,0.00000e+00,0.00000e+00,6.85757e-09,-2.50779e-08,8.25839e-07,6.39119e-09,-2.08400e-09,8.42476e-07,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.59000e+00,-2.98241e-07,9.78642e-07,0.00000e+00,-6.57311e-03,0.00000e+00,0.00000e+00,0.00000e+00,8.98072e-09,-2.22521e-08,8.77701e-07,7.22840e-09,-1.01829e-09,8.97675e-07,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.60000e+00,-2.43470e-07,1.05120e-06,0.00000e+00,-6.99917e-03,0.00000e+00,0.00000e+00,0.00000e+00,1.12702e-08,-1.83806e-08,9.44533e-07,8.46812e-09,7.05203e-11,9.68172e-07,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.61000e+00,-1.86692e-07,1.11039e-06,0.00000e+00,-7.00948e-03,0.00000e+00,0.00000e+00,0.00000e+00,1.06880e-08,-1.51904e-08,9.97390e-07,9.30110e-09,7.65169e-10,1.02488e-06,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.62000e+00,-1.29038e-07,1.13759e-06,0.00000e+00,-6.67408e-03,0.00000e+00,0.00000e+00,0.00000e+00,9.81192e-09,-1.28078e-08,1.01893e-06,9.80129e-09,1.31136e-09,1.04998e-06,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.63000e+00,-6.84556e-08,1.14842e-06,0.00000e+00,-6.49901e-03,0.00000e+00,0.00000e+00,0.00000e+00,9.43694e-09,-1.05021e-08,1.02539e-06,1.01313e-08,1.69235e-09,1.05933e-06,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.64000e+00,-1.01643e-08,1.17610e-06,0.00000e+00,-6.72785e-03,0.00000e+00,0.00000e+00,0.00000e+00,1.12905e-08,-8.66105e-09,1.04756e-06,1.07487e-08,2.67865e-09,1.08403e-06,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.65000e+00,4.48231e-08,1.22885e-06,0.00000e+00,-7.13505e-03,0.00000e+00,0.00000e+00,0.00000e+00,1.33351e-08,-5.86542e-09,1.09269e-06,1.17387e-08,3.69476e-09,1.13190e-06,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.66000e+00,9.80518e-08,1.27995e-06,0.00000e+00,-7.18107e-03,0.00000e+00,0.00000e+00,0.00000e+00,1.39780e-08,-2.18471e-09,1.13452e-06,1.26148e-08,4.58299e-09,1.17680e-06,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.67000e+00,1.52818e-07,1.29769e-06,0.00000e+00,-6.73291e-03,0.00000e+00,0.00000e+00,0.00000e+00,1.19412e-08,8.43165e-10,1.14358e-06,1.27635e-08,4.91379e-09,1.18877e-06,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.68000e+00,2.08194e-07,1.28395e-06,0.00000e+00,-6.20978e-03,0.00000e+00,0.00000e+00,0.00000e+00,1.03653e-08,3.12262e-09,1.12329e-06,1.26641e-08,5.23679e-09,1.17069e-06,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.69000e+00,2.62473e-07,1.27359e-06,0.00000e+00,-6.12526e-03,0.00000e+00,0.00000e+00,0.00000e+00,1.10707e-08,4.78286e-09,1.10722e-06,1.27909e-08,5.76652e-09,1.15612e-06,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.70000e+00,3.11675e-07,1.29280e-06,0.00000e+00,-6.41400e-03,0.00000e+00,0.00000e+00,0.00000e+00,1.30039e-08,7.24960e-09,1.11955e-06,1.34325e-08,6.71793e-09,1.16984e-06,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.71000e+00,3.55762e-07,1.32702e-06,0.00000e+00,-6.56669e-03,0.00000e+00,0.00000e+00,0.00000e+00,1.48431e-08,1.01427e-08,1.14532e-06,1.41662e-08,7.64608e-09,1.19743e-06,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.72000e+00,3.99303e-07,1.33817e-06,0.00000e+00,-6.17785e-03,0.00000e+00,0.00000e+00,0.00000e+00,1.40199e-08,1.37645e-08,1.14791e-06,1.44128e-08,8.10032e-09,1.20197e-06,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.73000e+00,4.44817e-07,1.30945e-06,0.00000e+00,-5.46555e-03,0.00000e+00,0.00000e+00,0.00000e+00,1.20549e-08,1.58378e-08,1.11261e-06,1.39672e-08,8.06029e-09,1.16808e-06,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.74000e+00,4.89318e-07,1.26658e-06,0.00000e+00,-5.03103e-03,0.00000e+00,0.00000e+00,0.00000e+00,1.10204e-08,1.70822e-08,1.06528e-06,1.34872e-08,8.22360e-09,1.12129e-06,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.75000e+00,5.31048e-07,1.24717e-06,0.00000e+00,-5.11524e-03,0.00000e+00,0.00000e+00,0.00000e+00,1.21802e-08,1.86107e-08,1.04190e-06,1.36738e-08,8.93799e-09,1.09806e-06,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.76000e+00,5.66963e-07,1.25478e-06,0.00000e+00,-5.31244e-03,0.00000e+00,0.00000e+00,0.00000e+00,1.37251e-08,2.15801e-08,1.04465e-06,1.41020e-08,9.80280e-09,1.10118e-06,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.77000e+00,6.00047e-07,1.25493e-06,0.00000e+00,-5.05015e-03,0.00000e+00,0.00000e+00,0.00000e+00,1.35976e-08,2.39518e-08,1.03937e-06,1.43123e-08,1.01660e-08,1.09660e-06,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.78000e+00,6.31452e-07,1.21614e-06,0.00000e+00,-4.27382e-03,0.00000e+00,0.00000e+00,0.00000e+00,1.15057e-08,2.60927e-08,9.96444e-07,1.37724e-08,1.01076e-08,1.05413e-06,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.79000e+00,6.62216e-07,1.14796e-06,0.00000e+00,-3.54271e-03,0.00000e+00,0.00000e+00,0.00000e+00,9.46358e-09,2.71783e-08,9.26637e-07,1.28972e-08,9.90358e-09,9.83971e-07,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.80000e+00,6.89239e-07,1.08931e-06,0.00000e+00,-3.31368e-03,0.00000e+00,0.00000e+00,0.00000e+00,9.86577e-09,2.82433e-08,8.68273e-07,1.25300e-08,1.02349e-08,9.24576e-07,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.81000e+00,7.09512e-07,1.06181e-06,0.00000e+00,-3.44080e-03,0.00000e+00,0.00000e+00,0.00000e+00,1.14136e-08,2.99275e-08,8.41179e-07,1.26179e-08,1.08114e-08,8.96438e-07,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.82000e+00,7.24789e-07,1.04361e-06,0.00000e+00,-3.30898e-03,0.00000e+00,0.00000e+00,0.00000e+00,1.15461e-08,3.17599e-08,8.22622e-07,1.26173e-08,1.11217e-08,8.77218e-07,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.83000e+00,7.37415e-07,9.95670e-07,0.00000e+00,-2.59826e-03,0.00000e+00,0.00000e+00,0.00000e+00,9.82472e-09,3.32813e-08,7.74884e-07,1.18856e-08,1.08694e-08,8.28837e-07,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.84000e+00,7.50432e-07,9.09366e-07,0.00000e+00,-1.67884e-03,0.00000e+00,0.00000e+00,0.00000e+00,7.24653e-09,3.46502e-08,6.90714e-07,1.07403e-08,1.05547e-08,7.43368e-07,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.85000e+00,7.60947e-07,8.16738e-07,0.00000e+00,-1.12774e-03,0.00000e+00,0.00000e+00,0.00000e+00,6.75453e-09,3.51639e-08,6.02398e-07,9.89332e-09,1.03802e-08,6.52907e-07,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.86000e+00,7.66752e-07,7.52068e-07,0.00000e+00,-1.10415e-03,0.00000e+00,0.00000e+00,0.00000e+00,7.75382e-09,3.51413e-08,5.42791e-07,9.49486e-09,1.04469e-08,5.90845e-07,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.87000e+00,7.67460e-07,7.11974e-07,0.00000e+00,-1.08766e-03,0.00000e+00,0.00000e+00,0.00000e+00,8.52725e-09,3.52529e-08,5.07196e-07,9.26022e-09,1.06416e-08,5.53072e-07,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.88000e+00,7.62380e-07,6.61635e-07,0.00000e+00,-5.84110e-04,0.00000e+00,0.00000e+00,0.00000e+00,7.30640e-09,3.58251e-08,4.59352e-07,8.55135e-09,1.04607e-08,5.03348e-07,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.89000e+00,7.56704e-07,5.81825e-07,0.00000e+00,3.28262e-04,0.00000e+00,0.00000e+00,0.00000e+00,4.27723e-09,3.70132e-08,3.75754e-07,7.25523e-09,9.95568e-09,4.17568e-07,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.90000e+00,7.49416e-07,4.91417e-07,0.00000e+00,1.08186e-03,0.00000e+00,0.00000e+00,0.00000e+00,2.00748e-09,3.71255e-08,2.73911e-07,5.90541e-09,9.29480e-09,3.12766e-07,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.91000e+00,7.38336e-07,4.15050e-07,0.00000e+00,1.28194e-03,0.00000e+00,0.00000e+00,0.00000e+00,2.17883e-09,3.60218e-08,1.92226e-07,5.13555e-09,8.99123e-09,2.27613e-07,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.92000e+00,7.20718e-07,3.62901e-07,0.00000e+00,1.18426e-03,0.00000e+00,0.00000e+00,0.00000e+00,3.63342e-09,3.52172e-08,1.44526e-07,4.83155e-09,9.01458e-09,1.76634e-07,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.93000e+00,6.97798e-07,3.23850e-07,0.00000e+00,1.40313e-03,0.00000e+00,0.00000e+00,0.00000e+00,3.45205e-09,3.49755e-08,1.03476e-07,4.28941e-09,8.85801e-09,1.32800e-07,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.94000e+00,6.72559e-07,2.86176e-07,0.00000e+00,2.17736e-03,0.00000e+00,0.00000e+00,0.00000e+00,1.01622e-09,3.54018e-08,3.27599e-08,3.11573e-09,8.27108e-09,5.93784e-08,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.95000e+00,6.47409e-07,3.00425e-07,0.00000e+00,3.09097e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.54115e-09,3.49145e-08,-7.02478e-08,1.53154e-09,7.35664e-09,-4.69258e-08,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.96000e+00,6.21731e-07,3.57598e-07,0.00000e+00,3.53662e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.73758e-09,3.38305e-08,-1.70435e-07,2.37729e-10,6.66366e-09,-1.51135e-07,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.97000e+00,5.91262e-07,3.89257e-07,0.00000e+00,3.47418e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.67851e-09,3.21731e-08,-2.35501e-07,-3.27231e-10,6.39720e-09,-2.20369e-07,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.98000e+00,5.53666e-07,4.01477e-07,0.00000e+00,3.41195e-03,0.00000e+00,0.00000e+00,0.00000e+00,-9.61679e-10,3.08727e-08,-2.74403e-07,-7.02085e-10,6.15987e-09,-2.62922e-07,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.99000e+00,5.12313e-07,4.27581e-07,0.00000e+00,3.89076e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.34109e-09,2.95804e-08,-3.26223e-07,-1.72047e-09,5.46820e-09,-3.17947e-07,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,3.00000e+00,4.71431e-07,4.93253e-07,0.00000e+00,4.76221e-03,0.00000e+00,0.00000e+00,0.00000e+00,-5.90166e-09,2.79721e-08,-4.14571e-07,-3.38265e-09,4.43761e-09,-4.09699e-07,1


==> stokesBJS-long_integrInterf.csv <==
"Normals:0","Normals:1","Normals:2","Point Coordinates:0","Point Coordinates:1","Point Coordinates:2","Time","interfU","mag_uTg","pP","pS","uP:0","uP:1","uP:2","uS:0","uS:1","uS:2","uTg:0","uTg:1","uTg:2","vtkValidPointMask"
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.00000e+00,2.06801e-06,8.21171e-07,0.00000e+00,5.22508e-02,0.00000e+00,0.00000e+00,0.00000e+00,2.14815e-10,3.20918e-08,-6.30421e-07,1.06803e-09,-1.59957e-09,-5.47709e-07,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.01000e+00,1.84952e-06,8.21089e-07,0.00000e+00,5.08775e-02,0.00000e+00,0.00000e+00,0.00000e+00,1.91870e-09,2.11217e-08,-6.45097e-07,-8.70474e-10,-3.96682e-09,-5.77076e-07,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.02000e+00,1.61903e-06,8.71202e-07,0.00000e+00,6.02678e-02,0.00000e+00,0.00000e+00,0.00000e+00,-9.04412e-09,8.39671e-09,-6.84773e-07,-5.23082e-09,-7.15240e-09,-6.47431e-07,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.03000e+00,1.34776e-06,9.94239e-07,0.00000e+00,7.33193e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.12663e-08,5.03464e-09,-7.96946e-07,-9.71721e-09,-8.58151e-09,-7.81472e-07,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.04000e+00,1.04738e-06,1.13100e-06,0.00000e+00,7.89544e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.20718e-08,1.22602e-08,-9.44407e-07,-1.21442e-08,-8.05664e-09,-9.25990e-07,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.05000e+00,7.47911e-07,1.21175e-06,0.00000e+00,7.50541e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.20594e-08,1.55503e-08,-1.04611e-06,-1.25394e-08,-8.48905e-09,-1.01524e-06,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.06000e+00,4.71148e-07,1.23559e-06,0.00000e+00,7.03794e-02,0.00000e+00,0.00000e+00,0.00000e+00,-7.24433e-09,8.84303e-09,-1.07531e-06,-1.41302e-08,-1.05337e-08,-1.04937e-06,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.07000e+00,1.98674e-07,1.26624e-06,0.00000e+00,7.36549e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.42419e-08,-4.81305e-09,-1.08189e-06,-1.79147e-08,-1.34068e-08,-1.08686e-06,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.08000e+00,-9.71384e-08,1.36140e-06,0.00000e+00,8.34507e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.92844e-08,-1.17565e-08,-1.13856e-06,-2.29348e-08,-1.52535e-08,-1.17527e-06,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.09000e+00,-4.18861e-07,1.50771e-06,0.00000e+00,9.05027e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.30500e-08,-1.01804e-08,-1.24922e-06,-2.53716e-08,-1.55225e-08,-1.29468e-06,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.10000e+00,-7.42937e-07,1.63661e-06,0.00000e+00,8.87629e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.57697e-08,-4.66065e-09,-1.35238e-06,-2.62349e-08,-1.51913e-08,-1.38523e-06,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.11000e+00,-1.04783e-06,1.69959e-06,0.00000e+00,8.21763e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.66560e-08,-6.45946e-09,-1.38416e-06,-2.65758e-08,-1.62878e-08,-1.41601e-06,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.12000e+00,-1.33313e-06,1.73053e-06,0.00000e+00,7.97181e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.07744e-08,-1.62100e-08,-1.36389e-06,-2.91303e-08,-1.86151e-08,-1.42029e-06,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.13000e+00,-1.61998e-06,1.79532e-06,0.00000e+00,8.48528e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.26111e-08,-2.77627e-08,-1.36261e-06,-3.31483e-08,-2.06697e-08,-1.45499e-06,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.14000e+00,-1.92631e-06,1.91105e-06,0.00000e+00,9.19037e-02,0.00000e+00,0.00000e+00,0.00000e+00,-4.13476e-08,-3.09075e-08,-1.42320e-06,-3.65585e-08,-2.12154e-08,-1.53313e-06,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.15000e+00,-2.24063e-06,2.03099e-06,0.00000e+00,9.28983e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.71267e-08,-2.60752e-08,-1.50884e-06,-3.76083e-08,-2.06132e-08,-1.61166e-06,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.16000e+00,-2.54053e-06,2.09901e-06,0.00000e+00,8.68006e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.85868e-08,-2.32597e-08,-1.54721e-06,-3.80735e-08,-2.06314e-08,-1.64242e-06,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.17000e+00,-2.81338e-06,2.11245e-06,0.00000e+00,8.01944e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.50924e-08,-2.94564e-08,-1.51410e-06,-3.87710e-08,-2.23884e-08,-1.62651e-06,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.18000e+00,-3.07192e-06,2.12384e-06,0.00000e+00,7.94389e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.59716e-08,-3.98425e-08,-1.46587e-06,-4.16930e-08,-2.42253e-08,-1.61207e-06,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.19000e+00,-3.33093e-06,2.17320e-06,0.00000e+00,8.33137e-02,0.00000e+00,0.00000e+00,0.00000e+00,-4.66712e-08,-4.62060e-08,-1.46653e-06,-4.40364e-08,-2.55255e-08,-1.63337e-06,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.20000e+00,-3.59760e-06,2.24704e-06,0.00000e+00,8.49259e-02,0.00000e+00,0.00000e+00,0.00000e+00,-4.60775e-08,-4.70659e-08,-1.51121e-06,-4.54403e-08,-2.51915e-08,-1.67439e-06,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.21000e+00,-3.85047e-06,2.29290e-06,0.00000e+00,8.00632e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.77272e-08,-4.27905e-08,-1.53771e-06,-4.53804e-08,-2.38990e-08,-1.68905e-06,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.22000e+00,-4.07407e-06,2.28567e-06,0.00000e+00,7.21277e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.05651e-08,-4.26608e-08,-1.50228e-06,-4.48705e-08,-2.36876e-08,-1.65763e-06,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.23000e+00,-4.27655e-06,2.25513e-06,0.00000e+00,6.77208e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.70199e-08,-5.03131e-08,-1.42729e-06,-4.68412e-08,-2.49806e-08,-1.60860e-06,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.24000e+00,-4.47546e-06,2.25037e-06,0.00000e+00,6.87897e-02,0.00000e+00,0.00000e+00,0.00000e+00,-4.73115e-08,-5.92235e-08,-1.37860e-06,-4.90068e-08,-2.65646e-08,-1.58471e-06,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.25000e+00,-4.67352e-06,2.27702e-06,0.00000e+00,7.03774e-02,0.00000e+00,0.00000e+00,0.00000e+00,-4.92250e-08,-6.25639e-08,-1.38226e-06,-4.96664e-08,-2.66609e-08,-1.59079e-06,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.26000e+00,-4.86352e-06,2.29477e-06,0.00000e+00,6.67301e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.92142e-08,-5.72745e-08,-1.38760e-06,-4.80593e-08,-2.50690e-08,-1.58727e-06,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.27000e+00,-5.02711e-06,2.26514e-06,0.00000e+00,5.82987e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.12700e-08,-5.09442e-08,-1.34188e-06,-4.68538e-08,-2.32655e-08,-1.54155e-06,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.28000e+00,-5.15988e-06,2.19994e-06,0.00000e+00,5.09087e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.20387e-08,-5.29747e-08,-1.24631e-06,-4.73007e-08,-2.38722e-08,-1.46564e-06,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.29000e+00,-5.27404e-06,2.14504e-06,0.00000e+00,4.88178e-02,0.00000e+00,0.00000e+00,0.00000e+00,-4.38496e-08,-5.82097e-08,-1.16184e-06,-4.81978e-08,-2.53476e-08,-1.40272e-06,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.30000e+00,-5.39102e-06,2.12325e-06,0.00000e+00,4.95308e-02,0.00000e+00,0.00000e+00,0.00000e+00,-4.92697e-08,-6.45848e-08,-1.13277e-06,-4.92051e-08,-2.56286e-08,-1.37233e-06,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.31000e+00,-5.49892e-06,2.10877e-06,0.00000e+00,4.70345e-02,0.00000e+00,0.00000e+00,0.00000e+00,-4.34534e-08,-6.13940e-08,-1.12875e-06,-4.79514e-08,-2.36840e-08,-1.34818e-06,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.32000e+00,-5.58119e-06,2.05843e-06,0.00000e+00,3.89918e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.25738e-08,-5.31319e-08,-1.08613e-06,-4.57017e-08,-2.05406e-08,-1.29155e-06,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.33000e+00,-5.62914e-06,1.96668e-06,0.00000e+00,2.95922e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.94930e-08,-5.62444e-08,-9.83172e-07,-4.53586e-08,-1.99585e-08,-1.19694e-06,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.34000e+00,-5.65412e-06,1.86890e-06,0.00000e+00,2.41953e-02,0.00000e+00,0.00000e+00,0.00000e+00,-4.07479e-08,-6.05466e-08,-8.70143e-07,-4.56586e-08,-2.10140e-08,-1.09815e-06,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.35000e+00,-5.67121e-06,1.79594e-06,0.00000e+00,2.30446e-02,0.00000e+00,0.00000e+00,0.00000e+00,-4.70260e-08,-6.24733e-08,-7.95261e-07,-4.50736e-08,-2.14655e-08,-1.02764e-06,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.36000e+00,-5.68681e-06,1.74031e-06,0.00000e+00,2.10575e-02,0.00000e+00,0.00000e+00,0.00000e+00,-4.35739e-08,-6.64656e-08,-7.65008e-07,-4.39696e-08,-2.04052e-08,-9.75089e-07,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.37000e+00,-5.67009e-06,1.66792e-06,0.00000e+00,1.41710e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.23769e-08,-5.62182e-08,-7.11296e-07,-4.05911e-08,-1.77956e-08,-9.05871e-07,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.38000e+00,-5.62819e-06,1.56438e-06,0.00000e+00,4.07932e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.40535e-08,-4.88988e-08,-6.06056e-07,-3.76642e-08,-1.57704e-08,-7.98764e-07,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.39000e+00,-5.55319e-06,1.44875e-06,0.00000e+00,-3.71208e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.70432e-08,-5.12361e-08,-4.75623e-07,-3.63160e-08,-1.47624e-08,-6.75360e-07,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.40000e+00,-5.45997e-06,1.34743e-06,0.00000e+00,-6.35973e-03,0.00000e+00,0.00000e+00,0.00000e+00,-3.67898e-08,-5.98142e-08,-3.70910e-07,-3.67914e-08,-1.49252e-08,-5.73263e-07,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.41000e+00,-5.37434e-06,1.26915e-06,0.00000e+00,-6.98772e-03,0.00000e+00,0.00000e+00,0.00000e+00,-3.80941e-08,-6.18242e-08,-3.24024e-07,-3.51781e-08,-1.48502e-08,-5.01097e-07,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.42000e+00,-5.26654e-06,1.19333e-06,0.00000e+00,-1.10085e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.42272e-08,-5.64416e-08,-2.73778e-07,-3.21786e-08,-1.31949e-08,-4.31872e-07,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.43000e+00,-5.13620e-06,1.10062e-06,0.00000e+00,-1.96455e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.39490e-08,-4.42794e-08,-1.86450e-07,-2.78840e-08,-9.03516e-09,-3.34843e-07,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.44000e+00,-4.98742e-06,1.01057e-06,0.00000e+00,-2.86148e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.74138e-08,-4.49053e-08,-5.87563e-08,-2.69411e-08,-7.88424e-09,-2.07691e-07,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.45000e+00,-4.80768e-06,9.41727e-07,0.00000e+00,-3.31450e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.34501e-08,-4.53736e-08,6.25564e-08,-2.52879e-08,-7.77021e-09,-8.80616e-08,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.46000e+00,-4.62472e-06,9.23321e-07,0.00000e+00,-3.38239e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.86161e-08,-4.83088e-08,1.42272e-07,-2.41348e-08,-7.42918e-09,7.96610e-10,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.47000e+00,-4.43977e-06,9.07921e-07,0.00000e+00,-3.58801e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.08595e-08,-4.50580e-08,1.82055e-07,-2.07955e-08,-6.22714e-09,7.27031e-08,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.48000e+00,-4.23304e-06,9.09435e-07,0.00000e+00,-4.26773e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.49965e-08,-3.65993e-08,2.65188e-07,-1.64612e-08,-3.00635e-09,1.61938e-07,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.49000e+00,-4.00872e-06,9.31903e-07,0.00000e+00,-5.13204e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.81079e-09,-2.90498e-08,3.83259e-07,-1.35392e-08,-3.57860e-10,2.82027e-07,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.50000e+00,-3.76136e-06,9.54322e-07,0.00000e+00,-5.62900e-02,0.00000e+00,0.00000e+00,0.00000e+00,-5.95406e-09,-2.72013e-08,5.05307e-07,-1.19737e-08,7.52048e-10,4.03087e-07,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.51000e+00,-3.50604e-06,9.55578e-07,0.00000e+00,-5.63684e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.40217e-08,-2.49711e-08,5.80613e-07,-1.08892e-08,8.82233e-10,4.92213e-07,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.52000e+00,-3.26697e-06,9.48767e-07,0.00000e+00,-5.63759e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.59468e-08,-2.94370e-08,6.17921e-07,-8.79681e-09,9.07540e-10,5.55247e-07,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.53000e+00,-3.00251e-06,9.82419e-07,0.00000e+00,-6.11923e-02,0.00000e+00,0.00000e+00,0.00000e+00,-7.78690e-09,-2.98016e-08,6.76519e-07,-4.82632e-09,3.00896e-09,6.28258e-07,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.54000e+00,-2.73217e-06,1.05931e-06,0.00000e+00,-6.95810e-02,0.00000e+00,0.00000e+00,0.00000e+00,2.38442e-09,-2.23678e-08,7.73753e-07,-1.46642e-09,6.25643e-09,7.36279e-07,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.55000e+00,-2.43443e-06,1.15685e-06,0.00000e+00,-7.55361e-02,0.00000e+00,0.00000e+00,0.00000e+00,8.13941e-09,-1.22608e-08,8.97300e-07,2.15084e-09,8.13629e-09,8.56268e-07,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.56000e+00,-2.13443e-06,1.23706e-06,0.00000e+00,-7.56605e-02,0.00000e+00,0.00000e+00,0.00000e+00,7.18795e-10,-1.15693e-08,9.85208e-07,3.38440e-09,8.69524e-09,9.49668e-07,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.57000e+00,-1.83517e-06,1.27371e-06,0.00000e+00,-7.32794e-02,0.00000e+00,0.00000e+00,0.00000e+00,-5.82359e-09,-1.06143e-08,1.01561e-06,5.11868e-09,8.91634e-09,1.00309e-06,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.58000e+00,-1.54798e-06,1.30624e-06,0.00000e+00,-7.43508e-02,0.00000e+00,0.00000e+00,0.00000e+00,1.29067e-09,-6.76269e-09,1.03943e-06,7.96300e-09,9.52858e-09,1.05079e-06,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.59000e+00,-1.23689e-06,1.36591e-06,0.00000e+00,-8.00942e-02,0.00000e+00,0.00000e+00,0.00000e+00,1.11054e-08,-6.83210e-09,1.09991e-06,1.14044e-08,1.14340e-08,1.12336e-06,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.60000e+00,-9.22225e-07,1.45434e-06,0.00000e+00,-8.54364e-02,0.00000e+00,0.00000e+00,0.00000e+00,1.74941e-08,2.45170e-09,1.19238e-06,1.44609e-08,1.42518e-08,1.21776e-06,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.61000e+00,-5.93268e-07,1.52741e-06,0.00000e+00,-8.53303e-02,0.00000e+00,0.00000e+00,0.00000e+00,1.66638e-08,7.84405e-09,1.26751e-06,1.60908e-08,1.53152e-08,1.29353e-06,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.62000e+00,-2.89395e-07,1.56632e-06,0.00000e+00,-8.09931e-02,0.00000e+00,0.00000e+00,0.00000e+00,7.98323e-09,1.85862e-08,1.28644e-06,1.80656e-08,1.60968e-08,1.32856e-06,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.63000e+00,-3.09865e-09,1.58904e-06,0.00000e+00,-7.86039e-02,0.00000e+00,0.00000e+00,0.00000e+00,8.49814e-09,1.53830e-08,1.27625e-06,2.05641e-08,1.53797e-08,1.34209e-06,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.64000e+00,2.90688e-07,1.64116e-06,0.00000e+00,-8.17451e-02,0.00000e+00,0.00000e+00,0.00000e+00,1.57260e-08,1.46238e-08,1.29432e-06,2.29806e-08,1.66175e-08,1.37609e-06,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.65000e+00,5.93669e-07,1.73308e-06,0.00000e+00,-8.68928e-02,0.00000e+00,0.00000e+00,0.00000e+00,2.28538e-08,2.17952e-08,1.35316e-06,2.57856e-08,1.84629e-08,1.44081e-06,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.66000e+00,9.02709e-07,1.82659e-06,0.00000e+00,-8.74275e-02,0.00000e+00,0.00000e+00,0.00000e+00,1.96204e-08,2.61744e-08,1.41602e-06,2.75897e-08,2.06895e-08,1.50272e-06,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.67000e+00,1.18945e-06,1.87335e-06,0.00000e+00,-8.16237e-02,0.00000e+00,0.00000e+00,0.00000e+00,1.86984e-08,3.38706e-08,1.42875e-06,2.83521e-08,2.14748e-08,1.52234e-06,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.68000e+00,1.45254e-06,1.87387e-06,0.00000e+00,-7.50024e-02,0.00000e+00,0.00000e+00,0.00000e+00,1.25348e-08,3.07684e-08,1.38628e-06,2.86501e-08,2.00843e-08,1.50087e-06,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.69000e+00,1.69513e-06,1.87580e-06,0.00000e+00,-7.39436e-02,0.00000e+00,0.00000e+00,0.00000e+00,1.81176e-08,2.67278e-08,1.34601e-06,3.00262e-08,1.94567e-08,1.48389e-06,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.70000e+00,1.94908e-06,1.92131e-06,0.00000e+00,-7.79382e-02,0.00000e+00,0.00000e+00,0.00000e+00,2.37825e-08,2.82409e-08,1.35602e-06,3.25959e-08,2.06726e-08,1.50359e-06,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.71000e+00,2.20910e-06,1.99058e-06,0.00000e+00,-8.00119e-02,0.00000e+00,0.00000e+00,0.00000e+00,3.08533e-08,3.65473e-08,1.39981e-06,3.53672e-08,2.29296e-08,1.54302e-06,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.72000e+00,2.45730e-06,2.02825e-06,0.00000e+00,-7.50167e-02,0.00000e+00,0.00000e+00,0.00000e+00,2.64914e-08,4.68135e-08,1.41201e-06,3.55193e-08,2.35172e-08,1.55329e-06,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.73000e+00,2.68283e-06,2.00878e-06,0.00000e+00,-6.59132e-02,0.00000e+00,0.00000e+00,0.00000e+00,1.61393e-08,4.86523e-08,1.36035e-06,3.37571e-08,2.20406e-08,1.51258e-06,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.74000e+00,2.86919e-06,1.96391e-06,0.00000e+00,-6.04181e-02,0.00000e+00,0.00000e+00,0.00000e+00,1.54305e-08,4.35574e-08,1.27790e-06,3.44399e-08,2.06793e-08,1.45328e-06,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.75000e+00,3.04719e-06,1.94915e-06,0.00000e+00,-6.17007e-02,0.00000e+00,0.00000e+00,0.00000e+00,2.06686e-08,4.03470e-08,1.23033e-06,3.57067e-08,2.09132e-08,1.42397e-06,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.76000e+00,3.23357e-06,1.97412e-06,0.00000e+00,-6.44255e-02,0.00000e+00,0.00000e+00,0.00000e+00,3.01424e-08,4.61823e-08,1.23346e-06,3.73777e-08,2.29726e-08,1.43004e-06,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.77000e+00,3.41961e-06,1.99237e-06,0.00000e+00,-6.12497e-02,0.00000e+00,0.00000e+00,0.00000e+00,3.08043e-08,5.54587e-08,1.23793e-06,3.78668e-08,2.39999e-08,1.42814e-06,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.78000e+00,3.57873e-06,1.95673e-06,0.00000e+00,-5.15510e-02,0.00000e+00,0.00000e+00,0.00000e+00,2.20444e-08,5.77078e-08,1.18824e-06,3.58129e-08,2.26845e-08,1.37790e-06,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.79000e+00,3.69554e-06,1.87513e-06,0.00000e+00,-4.23045e-02,0.00000e+00,0.00000e+00,0.00000e+00,1.59959e-08,5.34179e-08,1.08672e-06,3.49135e-08,2.04780e-08,1.28969e-06,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.80000e+00,3.78626e-06,1.80218e-06,0.00000e+00,-3.96808e-02,0.00000e+00,0.00000e+00,0.00000e+00,1.99591e-08,4.98006e-08,9.96974e-07,3.56114e-08,1.91939e-08,1.21375e-06,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.81000e+00,3.87685e-06,1.77225e-06,0.00000e+00,-4.15955e-02,0.00000e+00,0.00000e+00,0.00000e+00,2.91088e-08,4.93610e-08,9.56848e-07,3.68776e-08,1.99777e-08,1.17840e-06,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.82000e+00,3.97283e-06,1.75885e-06,0.00000e+00,-4.01872e-02,0.00000e+00,0.00000e+00,0.00000e+00,2.85690e-08,5.50510e-08,9.45694e-07,3.63759e-08,2.09349e-08,1.15722e-06,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.83000e+00,4.04593e-06,1.70645e-06,0.00000e+00,-3.13695e-02,0.00000e+00,0.00000e+00,0.00000e+00,2.21553e-08,6.01407e-08,9.02204e-07,3.43809e-08,2.04199e-08,1.10054e-06,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.84000e+00,4.08259e-06,1.59863e-06,0.00000e+00,-1.96902e-02,0.00000e+00,0.00000e+00,0.00000e+00,1.21794e-08,5.95577e-08,7.98410e-07,3.18562e-08,1.81993e-08,9.93975e-07,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.85000e+00,4.07938e-06,1.47716e-06,0.00000e+00,-1.29281e-02,0.00000e+00,0.00000e+00,0.00000e+00,1.30503e-08,5.33483e-08,6.72261e-07,3.08328e-08,1.59189e-08,8.77281e-07,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.86000e+00,4.06619e-06,1.39023e-06,0.00000e+00,-1.27972e-02,0.00000e+00,0.00000e+00,0.00000e+00,2.11602e-08,4.80363e-08,5.86135e-07,3.11848e-08,1.49896e-08,7.96032e-07,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.87000e+00,4.05562e-06,1.33652e-06,0.00000e+00,-1.30282e-02,0.00000e+00,0.00000e+00,0.00000e+00,2.62411e-08,4.98488e-08,5.48460e-07,3.08571e-08,1.58140e-08,7.48728e-07,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.88000e+00,4.03535e-06,1.27206e-06,0.00000e+00,-6.93375e-03,0.00000e+00,0.00000e+00,0.00000e+00,2.02884e-08,5.58028e-08,5.08760e-07,2.84576e-08,1.59719e-08,6.89258e-07,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.89000e+00,3.98172e-06,1.16780e-06,0.00000e+00,4.55680e-03,0.00000e+00,0.00000e+00,0.00000e+00,1.01866e-08,5.91102e-08,4.14051e-07,2.51066e-08,1.42632e-08,5.81707e-07,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.90000e+00,3.88850e-06,1.04594e-06,0.00000e+00,1.40121e-02,0.00000e+00,0.00000e+00,0.00000e+00,4.63272e-09,5.07442e-08,2.75497e-07,2.20662e-08,1.08185e-08,4.46326e-07,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.91000e+00,3.77530e-06,9.37982e-07,0.00000e+00,1.62561e-02,0.00000e+00,0.00000e+00,0.00000e+00,8.48328e-09,4.16277e-08,1.55654e-07,2.10822e-08,8.99044e-09,3.33928e-07,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.92000e+00,3.66424e-06,8.58686e-07,0.00000e+00,1.46178e-02,0.00000e+00,0.00000e+00,0.00000e+00,1.48465e-08,3.98741e-08,9.73274e-08,2.06904e-08,9.15400e-09,2.67554e-07,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.93000e+00,3.55486e-06,7.96615e-07,0.00000e+00,1.70115e-02,0.00000e+00,0.00000e+00,0.00000e+00,1.51781e-08,4.47254e-08,6.78905e-08,1.92163e-08,9.71896e-09,2.14116e-07,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.94000e+00,3.42565e-06,7.34088e-07,0.00000e+00,2.66558e-02,0.00000e+00,0.00000e+00,0.00000e+00,7.06253e-09,4.78960e-08,2.54988e-09,1.58302e-08,8.05089e-09,1.23585e-07,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.95000e+00,3.25703e-06,7.19325e-07,0.00000e+00,3.82211e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.67350e-10,4.19709e-08,-1.25977e-07,1.24153e-08,4.39670e-09,-1.33609e-08,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.96000e+00,3.05803e-06,7.46724e-07,0.00000e+00,4.38932e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.27219e-09,3.24090e-08,-2.71734e-07,1.00028e-08,1.49590e-09,-1.52187e-07,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.97000e+00,2.85435e-06,7.48727e-07,0.00000e+00,4.26307e-02,0.00000e+00,0.00000e+00,0.00000e+00,3.49400e-09,2.78086e-08,-3.67138e-07,8.90788e-09,8.45261e-10,-2.45648e-07,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.98000e+00,2.65961e-06,7.29417e-07,0.00000e+00,4.14373e-02,0.00000e+00,0.00000e+00,0.00000e+00,5.79130e-09,2.98905e-08,-4.04203e-07,7.26990e-09,1.49177e-09,-3.00137e-07,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.99000e+00,2.46051e-06,7.27524e-07,0.00000e+00,4.71282e-02,0.00000e+00,0.00000e+00,0.00000e+00,1.26172e-09,3.26578e-08,-4.41795e-07,4.26034e-09,8.31182e-10,-3.67253e-07,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,3.00000e+00,2.23291e-06,7.79824e-07,0.00000e+00,5.82974e-02,0.00000e+00,0.00000e+00,0.00000e+00,-9.02554e-09,2.86516e-08,-5.39656e-07,3.04554e-11,-2.07809e-09,-4.83684e-07,1


==> stokesBJS-long_integrOutlet.csv <==
"Point Coordinates:0","Point Coordinates:1","Point Coordinates:2","Time","pP","pS","uP:0","uP:1","uP:2","uS:0","uS:1","uS:2","vtkValidPointMask"
-1.87198e-11,2.81954e-11,-4.97493e-02,2.00000e+00,0.00000e+00,-1.93045e-06,0.00000e+00,0.00000e+00,0.00000e+00,2.26148e-08,-6.00147e-09,1.93917e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.01000e+00,0.00000e+00,-1.63351e-06,0.00000e+00,0.00000e+00,0.00000e+00,2.34580e-08,-6.84949e-09,1.74478e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.02000e+00,0.00000e+00,-1.39166e-06,0.00000e+00,0.00000e+00,0.00000e+00,2.40570e-08,-7.63497e-09,1.53371e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.03000e+00,0.00000e+00,-1.07493e-06,0.00000e+00,0.00000e+00,0.00000e+00,2.42764e-08,-8.51143e-09,1.28100e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.04000e+00,0.00000e+00,-6.36874e-07,0.00000e+00,0.00000e+00,0.00000e+00,2.44375e-08,-9.30950e-09,1.00261e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.05000e+00,0.00000e+00,-1.56892e-07,0.00000e+00,0.00000e+00,0.00000e+00,2.46520e-08,-1.00410e-08,7.30600e-07,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.06000e+00,0.00000e+00,2.32849e-07,0.00000e+00,0.00000e+00,0.00000e+00,2.47729e-08,-1.06708e-08,4.80881e-07,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.07000e+00,0.00000e+00,5.45119e-07,0.00000e+00,0.00000e+00,0.00000e+00,2.48756e-08,-1.12941e-08,2.32163e-07,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.08000e+00,0.00000e+00,8.66255e-07,0.00000e+00,0.00000e+00,0.00000e+00,2.45602e-08,-1.19526e-08,-4.10266e-08,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.09000e+00,0.00000e+00,1.28196e-06,0.00000e+00,0.00000e+00,0.00000e+00,2.39818e-08,-1.25404e-08,-3.40224e-07,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.10000e+00,0.00000e+00,1.76713e-06,0.00000e+00,0.00000e+00,0.00000e+00,2.35180e-08,-1.30083e-08,-6.39671e-07,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.11000e+00,0.00000e+00,2.22374e-06,0.00000e+00,0.00000e+00,0.00000e+00,2.29855e-08,-1.34941e-08,-9.16972e-07,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.12000e+00,0.00000e+00,2.58509e-06,0.00000e+00,0.00000e+00,0.00000e+00,2.24764e-08,-1.37807e-08,-1.17704e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.13000e+00,0.00000e+00,2.88200e-06,0.00000e+00,0.00000e+00,0.00000e+00,2.16532e-08,-1.41689e-08,-1.44236e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.14000e+00,0.00000e+00,3.20732e-06,0.00000e+00,0.00000e+00,0.00000e+00,2.05860e-08,-1.44504e-08,-1.72791e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.15000e+00,0.00000e+00,3.61264e-06,0.00000e+00,0.00000e+00,0.00000e+00,1.94441e-08,-1.46700e-08,-2.02053e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.16000e+00,0.00000e+00,4.04419e-06,0.00000e+00,0.00000e+00,0.00000e+00,1.82271e-08,-1.47867e-08,-2.29665e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.17000e+00,0.00000e+00,4.40753e-06,0.00000e+00,0.00000e+00,0.00000e+00,1.71172e-08,-1.48183e-08,-2.54833e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.18000e+00,0.00000e+00,4.67891e-06,0.00000e+00,0.00000e+00,0.00000e+00,1.58016e-08,-1.48677e-08,-2.78678e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.19000e+00,0.00000e+00,4.90736e-06,0.00000e+00,0.00000e+00,0.00000e+00,1.44212e-08,-1.48467e-08,-3.02925e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.20000e+00,0.00000e+00,5.18443e-06,0.00000e+00,0.00000e+00,0.00000e+00,1.27834e-08,-1.47172e-08,-3.27612e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.21000e+00,0.00000e+00,5.51801e-06,0.00000e+00,0.00000e+00,0.00000e+00,1.09398e-08,-1.45592e-08,-3.51104e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.22000e+00,0.00000e+00,5.82835e-06,0.00000e+00,0.00000e+00,0.00000e+00,9.24786e-09,-1.42687e-08,-3.72078e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.23000e+00,0.00000e+00,6.07110e-06,0.00000e+00,0.00000e+00,0.00000e+00,7.56342e-09,-1.39079e-08,-3.91068e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.24000e+00,0.00000e+00,6.24487e-06,0.00000e+00,0.00000e+00,0.00000e+00,5.78171e-09,-1.35800e-08,-4.09596e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.25000e+00,0.00000e+00,6.43132e-06,0.00000e+00,0.00000e+00,0.00000e+00,3.87994e-09,-1.32272e-08,-4.28368e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.26000e+00,0.00000e+00,6.65834e-06,0.00000e+00,0.00000e+00,0.00000e+00,1.90866e-09,-1.27584e-08,-4.46204e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.27000e+00,0.00000e+00,6.88467e-06,0.00000e+00,0.00000e+00,0.00000e+00,-1.08671e-10,-1.22629e-08,-4.61664e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.28000e+00,0.00000e+00,7.04173e-06,0.00000e+00,0.00000e+00,0.00000e+00,-1.94245e-09,-1.15978e-08,-4.74343e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.29000e+00,0.00000e+00,7.11861e-06,0.00000e+00,0.00000e+00,0.00000e+00,-3.94241e-09,-1.09630e-08,-4.85548e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.30000e+00,0.00000e+00,7.16389e-06,0.00000e+00,0.00000e+00,0.00000e+00,-5.97076e-09,-1.03549e-08,-4.96454e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.31000e+00,0.00000e+00,7.23759e-06,0.00000e+00,0.00000e+00,0.00000e+00,-7.99785e-09,-9.70774e-09,-5.06665e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.32000e+00,0.00000e+00,7.32754e-06,0.00000e+00,0.00000e+00,0.00000e+00,-1.00266e-08,-8.92278e-09,-5.14718e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.33000e+00,0.00000e+00,7.38538e-06,0.00000e+00,0.00000e+00,0.00000e+00,-1.20230e-08,-8.06197e-09,-5.19619e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.34000e+00,0.00000e+00,7.38947e-06,0.00000e+00,0.00000e+00,0.00000e+00,-1.39963e-08,-7.27378e-09,-5.22483e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.35000e+00,0.00000e+00,7.34373e-06,0.00000e+00,0.00000e+00,0.00000e+00,-1.59255e-08,-6.50066e-09,-5.24461e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.36000e+00,0.00000e+00,7.27192e-06,0.00000e+00,0.00000e+00,0.00000e+00,-1.78001e-08,-5.70682e-09,-5.25833e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.37000e+00,0.00000e+00,7.19939e-06,0.00000e+00,0.00000e+00,0.00000e+00,-1.96828e-08,-4.70155e-09,-5.25179e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.38000e+00,0.00000e+00,7.13143e-06,0.00000e+00,0.00000e+00,0.00000e+00,-2.15744e-08,-3.70615e-09,-5.21551e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.39000e+00,0.00000e+00,7.02548e-06,0.00000e+00,0.00000e+00,0.00000e+00,-2.33687e-08,-2.72269e-09,-5.15173e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.40000e+00,0.00000e+00,6.85580e-06,0.00000e+00,0.00000e+00,0.00000e+00,-2.50839e-08,-1.82607e-09,-5.07538e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.41000e+00,0.00000e+00,6.64787e-06,0.00000e+00,0.00000e+00,0.00000e+00,-2.65914e-08,-8.60120e-10,-4.99465e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.42000e+00,0.00000e+00,6.45130e-06,0.00000e+00,0.00000e+00,0.00000e+00,-2.82118e-08,1.46910e-10,-4.90421e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.43000e+00,0.00000e+00,6.26595e-06,0.00000e+00,0.00000e+00,0.00000e+00,-2.97493e-08,1.12482e-09,-4.79121e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.44000e+00,0.00000e+00,6.06670e-06,0.00000e+00,0.00000e+00,0.00000e+00,-3.11954e-08,2.14253e-09,-4.65132e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.45000e+00,0.00000e+00,5.82175e-06,0.00000e+00,0.00000e+00,0.00000e+00,-3.24633e-08,3.14984e-09,-4.49370e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.46000e+00,0.00000e+00,5.51659e-06,0.00000e+00,0.00000e+00,0.00000e+00,-3.35977e-08,4.06394e-09,-4.33133e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.47000e+00,0.00000e+00,5.20793e-06,0.00000e+00,0.00000e+00,0.00000e+00,-3.46324e-08,5.03214e-09,-4.16316e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.48000e+00,0.00000e+00,4.92643e-06,0.00000e+00,0.00000e+00,0.00000e+00,-3.56412e-08,5.91520e-09,-3.98041e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.49000e+00,0.00000e+00,4.62437e-06,0.00000e+00,0.00000e+00,0.00000e+00,-3.65696e-08,6.92684e-09,-3.77176e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.50000e+00,0.00000e+00,4.30171e-06,0.00000e+00,0.00000e+00,0.00000e+00,-3.73063e-08,7.85176e-09,-3.54656e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.51000e+00,0.00000e+00,3.93314e-06,0.00000e+00,0.00000e+00,0.00000e+00,-3.78954e-08,8.71838e-09,-3.31911e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.52000e+00,0.00000e+00,3.56104e-06,0.00000e+00,0.00000e+00,0.00000e+00,-3.83253e-08,9.48962e-09,-3.09343e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.53000e+00,0.00000e+00,3.18648e-06,0.00000e+00,0.00000e+00,0.00000e+00,-3.87833e-08,1.03164e-08,-2.85912e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.54000e+00,0.00000e+00,2.82690e-06,0.00000e+00,0.00000e+00,0.00000e+00,-3.90509e-08,1.11171e-08,-2.60251e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.55000e+00,0.00000e+00,2.45441e-06,0.00000e+00,0.00000e+00,0.00000e+00,-3.92702e-08,1.18972e-08,-2.32584e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.56000e+00,0.00000e+00,2.06294e-06,0.00000e+00,0.00000e+00,0.00000e+00,-3.92776e-08,1.25159e-08,-2.04815e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.57000e+00,0.00000e+00,1.65456e-06,0.00000e+00,0.00000e+00,0.00000e+00,-3.90790e-08,1.31176e-08,-1.77945e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.58000e+00,0.00000e+00,1.24590e-06,0.00000e+00,0.00000e+00,0.00000e+00,-3.88202e-08,1.37580e-08,-1.51387e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.59000e+00,0.00000e+00,8.45385e-07,0.00000e+00,0.00000e+00,0.00000e+00,-3.85002e-08,1.43975e-08,-1.23478e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.60000e+00,0.00000e+00,4.40198e-07,0.00000e+00,0.00000e+00,0.00000e+00,-3.80556e-08,1.49219e-08,-9.40223e-07,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.61000e+00,0.00000e+00,3.91341e-08,0.00000e+00,0.00000e+00,0.00000e+00,-3.75051e-08,1.52944e-08,-6.43502e-07,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.62000e+00,0.00000e+00,-3.51094e-07,0.00000e+00,0.00000e+00,0.00000e+00,-3.67284e-08,1.56709e-08,-3.63955e-07,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.63000e+00,0.00000e+00,-7.25348e-07,0.00000e+00,0.00000e+00,0.00000e+00,-3.58260e-08,1.60402e-08,-9.79917e-08,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.64000e+00,0.00000e+00,-1.08680e-06,0.00000e+00,0.00000e+00,0.00000e+00,-3.48091e-08,1.63205e-08,1.70407e-07,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.65000e+00,0.00000e+00,-1.44476e-06,0.00000e+00,0.00000e+00,0.00000e+00,-3.37978e-08,1.64911e-08,4.53651e-07,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.66000e+00,0.00000e+00,-1.81270e-06,0.00000e+00,0.00000e+00,0.00000e+00,-3.26635e-08,1.65604e-08,7.40691e-07,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.67000e+00,0.00000e+00,-2.16878e-06,0.00000e+00,0.00000e+00,0.00000e+00,-3.13606e-08,1.65878e-08,1.00925e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.68000e+00,0.00000e+00,-2.48150e-06,0.00000e+00,0.00000e+00,0.00000e+00,-2.99319e-08,1.66614e-08,1.24985e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.69000e+00,0.00000e+00,-2.77357e-06,0.00000e+00,0.00000e+00,0.00000e+00,-2.84282e-08,1.66952e-08,1.47864e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.70000e+00,0.00000e+00,-3.04973e-06,0.00000e+00,0.00000e+00,0.00000e+00,-2.68752e-08,1.65588e-08,1.71566e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.71000e+00,0.00000e+00,-3.34374e-06,0.00000e+00,0.00000e+00,0.00000e+00,-2.51709e-08,1.62543e-08,1.96053e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.72000e+00,0.00000e+00,-3.63641e-06,0.00000e+00,0.00000e+00,0.00000e+00,-2.34132e-08,1.59876e-08,2.19291e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.73000e+00,0.00000e+00,-3.90560e-06,0.00000e+00,0.00000e+00,0.00000e+00,-2.16477e-08,1.57145e-08,2.39338e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.74000e+00,0.00000e+00,-4.12142e-06,0.00000e+00,0.00000e+00,0.00000e+00,-1.98115e-08,1.54524e-08,2.56780e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.75000e+00,0.00000e+00,-4.31130e-06,0.00000e+00,0.00000e+00,0.00000e+00,-1.78945e-08,1.50540e-08,2.73945e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.76000e+00,0.00000e+00,-4.51716e-06,0.00000e+00,0.00000e+00,0.00000e+00,-1.59941e-08,1.45511e-08,2.92022e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.77000e+00,0.00000e+00,-4.72288e-06,0.00000e+00,0.00000e+00,0.00000e+00,-1.39993e-08,1.39676e-08,3.09586e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.78000e+00,0.00000e+00,-4.89218e-06,0.00000e+00,0.00000e+00,0.00000e+00,-1.20150e-08,1.33994e-08,3.24074e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.79000e+00,0.00000e+00,-4.99036e-06,0.00000e+00,0.00000e+00,0.00000e+00,-1.00427e-08,1.28528e-08,3.34882e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.80000e+00,0.00000e+00,-5.05131e-06,0.00000e+00,0.00000e+00,0.00000e+00,-7.97119e-09,1.22076e-08,3.43958e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.81000e+00,0.00000e+00,-5.11212e-06,0.00000e+00,0.00000e+00,0.00000e+00,-5.94064e-09,1.14692e-08,3.53384e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.82000e+00,0.00000e+00,-5.18857e-06,0.00000e+00,0.00000e+00,0.00000e+00,-3.94784e-09,1.06517e-08,3.62842e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.83000e+00,0.00000e+00,-5.25580e-06,0.00000e+00,0.00000e+00,0.00000e+00,-1.94801e-09,9.88039e-09,3.69886e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.84000e+00,0.00000e+00,-5.25362e-06,0.00000e+00,0.00000e+00,0.00000e+00,1.09602e-10,9.06907e-09,3.72936e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.85000e+00,0.00000e+00,-5.18202e-06,0.00000e+00,0.00000e+00,0.00000e+00,2.12989e-09,8.29167e-09,3.72972e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.86000e+00,0.00000e+00,-5.12231e-06,0.00000e+00,0.00000e+00,0.00000e+00,4.10187e-09,7.43798e-09,3.72560e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.87000e+00,0.00000e+00,-5.06924e-06,0.00000e+00,0.00000e+00,0.00000e+00,5.92760e-09,6.43870e-09,3.72649e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.88000e+00,0.00000e+00,-5.02087e-06,0.00000e+00,0.00000e+00,0.00000e+00,7.75635e-09,5.36515e-09,3.71290e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.89000e+00,0.00000e+00,-4.91418e-06,0.00000e+00,0.00000e+00,0.00000e+00,9.52288e-09,4.41874e-09,3.66383e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.90000e+00,0.00000e+00,-4.73584e-06,0.00000e+00,0.00000e+00,0.00000e+00,1.13157e-08,3.59312e-09,3.57793e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.91000e+00,0.00000e+00,-4.52593e-06,0.00000e+00,0.00000e+00,0.00000e+00,1.29736e-08,2.71668e-09,3.47927e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.92000e+00,0.00000e+00,-4.33333e-06,0.00000e+00,0.00000e+00,0.00000e+00,1.45412e-08,1.63132e-09,3.38678e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.93000e+00,0.00000e+00,-4.17215e-06,0.00000e+00,0.00000e+00,0.00000e+00,1.60507e-08,4.59963e-10,3.29429e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.94000e+00,0.00000e+00,-3.98149e-06,0.00000e+00,0.00000e+00,0.00000e+00,1.74234e-08,-5.63014e-10,3.17606e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.95000e+00,0.00000e+00,-3.72959e-06,0.00000e+00,0.00000e+00,0.00000e+00,1.87275e-08,-1.36103e-09,3.01828e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.96000e+00,0.00000e+00,-3.41701e-06,0.00000e+00,0.00000e+00,0.00000e+00,1.98834e-08,-2.13607e-09,2.83639e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.97000e+00,0.00000e+00,-3.10654e-06,0.00000e+00,0.00000e+00,0.00000e+00,2.10636e-08,-3.19323e-09,2.65624e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.98000e+00,0.00000e+00,-2.82984e-06,0.00000e+00,0.00000e+00,0.00000e+00,2.20850e-08,-4.33819e-09,2.48596e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.99000e+00,0.00000e+00,-2.57080e-06,0.00000e+00,0.00000e+00,0.00000e+00,2.29784e-08,-5.31206e-09,2.30619e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,3.00000e+00,0.00000e+00,-2.26074e-06,0.00000e+00,0.00000e+00,0.00000e+00,2.35585e-08,-6.04978e-09,2.09365e-06,1


==> stokesBJS-long_pSigma.csv <==
"Time","pSigma"
2,8.47182824547046
2.01,9.16799897637073
2.02,10.7609288980522
2.03,12.0090354910619
2.04,12.3404001944473
2.05,12.3024179309456
2.06,12.624242199783
2.07,13.3179751455836
2.08,13.9080928559375
2.09,14.1800156084616
2.1,14.3134791364798
2.11,14.4566989164469
2.12,14.5319963738713
2.13,14.4842936162586
2.14,14.4754807655012
2.15,14.6196070892027
2.16,14.727379747711
2.17,14.4807330546236
2.18,13.8950374570344
2.19,13.3316732345385
2.2,13.0609314749513
2.21,12.9343697172503
2.22,12.6212318912332
2.23,12.0119884882093
2.24,11.3136791757283
2.25,10.7195329772961
2.26,10.192931450022
2.27,9.61942049130687
2.28,8.96616335584022
2.29,8.28885895951301
2.3,7.55928474868528
2.31,6.7173292774766
2.32,5.805197155735
2.33,4.98451581864557
2.34,4.27064049657871
2.35,3.48633591854768
2.36,2.47113885735963
2.37,1.33877733775467
2.38,0.332316106176737
2.39,-0.459808914054484
2.4,-1.18526672582384
2.41,-2.01284744087473
2.42,-2.94344572688047
2.43,-3.85330092876922
2.44,-4.69869086330286
2.45,-5.51310782667929
2.46,-6.32032936763769
2.47,-7.09444836397978
2.48,-7.82420855651696
2.49,-8.53196154389023
2.5,-9.24619561272531
2.51,-9.92933853408089
2.52,-10.5326270610598
2.53,-11.0823247901341
2.54,-11.6724406381672
2.55,-12.3292996244974
2.56,-12.9411542258899
2.57,-13.3518068759199
2.58,-13.5536233644958
2.59,-13.7081481086255
2.6,-13.9529815793662
2.61,-14.2571045105589
2.62,-14.4701914782323
2.63,-14.5237991731368
2.64,-14.4832954568089
2.65,-14.432046190039
2.66,-14.3551293412781
2.67,-14.1957522345684
2.68,-13.9673804232726
2.69,-13.7289442838126
2.7,-13.4611599969472
2.71,-13.0874739325363
2.72,-12.6181021454166
2.73,-12.1708094994416
2.74,-11.8053683711405
2.75,-11.3891239400783
2.76,-10.7499962998223
2.77,-9.96177552688115
2.78,-9.25756457748539
2.79,-8.72641870971407
2.8,-8.16827409445079
2.81,-7.35403882809845
2.82,-6.3317081660036
2.83,-5.3651789689809
2.84,-4.56170891029112
2.85,-3.76889562935718
2.86,-2.84072485755353
2.87,-1.85796550659075
2.88,-0.94743918602843
2.89,-0.0399097522135
2.9,0.994994876252585
2.91,2.01215675837547
2.92,2.72119956083896
2.93,3.19099155772309
2.94,3.96835584080074
2.95,5.38263925914037
2.96,6.88027361884397
2.97,7.55554268864943
2.98,7.38672309756554
2.99,7.51548135721342
3,8.91231941261476


==> stokesNoBJS-long_integrActualCan.csv <==
"Normals:0","Normals:1","Normals:2","Point Coordinates:0","Point Coordinates:1","Point Coordinates:2","Time","interfU","mag_uTg","pP","pS","uP:0","uP:1","uP:2","uS:0","uS:1","uS:2","uTg:0","uTg:1","uTg:2","vtkValidPointMask"
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.00000e+00,2.24258e-07,1.89921e-05,0.00000e+00,3.86602e-03,0.00000e+00,0.00000e+00,0.00000e+00,9.77720e-10,6.58903e-10,1.89316e-05,1.70449e-09,5.96557e-10,1.89149e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.01000e+00,2.11236e-07,1.65634e-05,0.00000e+00,3.66011e-03,0.00000e+00,0.00000e+00,0.00000e+00,4.82374e-10,9.56274e-10,1.65107e-05,1.33090e-09,-2.00114e-10,1.64990e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.02000e+00,1.96143e-07,1.43135e-05,0.00000e+00,3.37076e-03,0.00000e+00,0.00000e+00,0.00000e+00,1.69604e-10,8.96198e-10,1.42682e-05,1.03691e-09,-9.73879e-10,1.42608e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.03000e+00,1.82237e-07,1.22266e-05,0.00000e+00,3.17953e-03,0.00000e+00,0.00000e+00,0.00000e+00,2.92582e-10,5.50743e-10,1.21883e-05,9.28866e-10,-1.74543e-09,1.21846e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.04000e+00,1.68181e-07,1.01851e-05,0.00000e+00,3.23198e-03,0.00000e+00,0.00000e+00,0.00000e+00,6.18301e-10,7.31666e-10,1.01534e-05,9.42244e-10,-2.25979e-09,1.01534e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.05000e+00,1.51426e-07,8.02189e-06,0.00000e+00,3.54657e-03,0.00000e+00,0.00000e+00,0.00000e+00,1.05859e-10,1.02640e-09,7.99653e-06,5.34915e-10,-2.84472e-09,8.00062e-06,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.06000e+00,1.33304e-07,5.59309e-06,0.00000e+00,4.03173e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.80377e-10,1.62253e-09,5.57222e-06,2.75075e-10,-3.41938e-09,5.58137e-06,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.07000e+00,1.16575e-07,3.06128e-06,0.00000e+00,4.54642e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.05946e-10,2.15125e-09,2.81277e-06,1.63731e-10,-4.19096e-09,2.82804e-06,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.08000e+00,1.01192e-07,6.87632e-07,0.00000e+00,4.93694e-03,0.00000e+00,0.00000e+00,0.00000e+00,-5.38653e-10,2.74363e-09,-2.44855e-07,-2.23257e-10,-4.98348e-09,-2.22715e-07,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.09000e+00,8.48585e-08,3.47746e-06,0.00000e+00,5.08504e-03,0.00000e+00,0.00000e+00,0.00000e+00,-9.14792e-10,3.24029e-09,-3.46948e-06,-5.65742e-10,-5.85901e-09,-3.44036e-06,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.10000e+00,6.69097e-08,6.69811e-06,0.00000e+00,4.94735e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.40985e-09,3.47659e-09,-6.68111e-06,-9.99157e-10,-6.72209e-09,-6.64552e-06,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.11000e+00,4.76981e-08,9.74127e-06,0.00000e+00,4.59097e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.23827e-09,3.49883e-09,-9.71521e-06,-1.12864e-09,-7.43990e-09,-9.67407e-06,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.12000e+00,2.66593e-08,1.25099e-05,0.00000e+00,4.15806e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.47577e-09,4.04135e-09,-1.24752e-05,-1.45145e-09,-7.74271e-09,-1.24296e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.13000e+00,2.24278e-09,1.50070e-05,0.00000e+00,3.80296e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.84151e-09,3.90236e-09,-1.49644e-05,-1.82910e-09,-8.15300e-09,-1.49153e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.14000e+00,-2.47696e-08,1.73313e-05,0.00000e+00,3.64311e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.65576e-09,3.77249e-09,-1.72814e-05,-1.90743e-09,-8.52425e-09,-1.72292e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.15000e+00,-4.91763e-08,1.96387e-05,0.00000e+00,3.71580e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.72630e-09,3.82262e-09,-1.95822e-05,-2.09110e-09,-8.87304e-09,-1.95265e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.16000e+00,-7.02524e-08,2.20787e-05,0.00000e+00,4.00038e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.84079e-09,4.39399e-09,-2.20155e-05,-2.28031e-09,-9.09552e-09,-2.19556e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.17000e+00,-9.10586e-08,2.47377e-05,0.00000e+00,4.35517e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.45481e-09,4.90721e-09,-2.46676e-05,-2.74008e-09,-9.45908e-09,-2.46027e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.18000e+00,-1.11791e-07,2.75978e-05,0.00000e+00,4.60823e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.94970e-09,5.59651e-09,-2.75204e-05,-3.14797e-09,-9.80956e-09,-2.74498e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.19000e+00,-1.31704e-07,3.05386e-05,0.00000e+00,4.60715e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.59566e-09,6.34919e-09,-3.04535e-05,-3.12094e-09,-1.01227e-08,-3.03773e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.20000e+00,-1.50077e-07,3.33793e-05,0.00000e+00,4.32605e-03,0.00000e+00,0.00000e+00,0.00000e+00,-3.01905e-09,6.49426e-09,-3.32863e-05,-3.48876e-09,-1.05896e-08,-3.32051e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.21000e+00,-1.71681e-07,3.59453e-05,0.00000e+00,3.82605e-03,0.00000e+00,0.00000e+00,0.00000e+00,-3.36345e-09,6.65715e-09,-3.58448e-05,-3.86328e-09,-1.07831e-08,-3.57598e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.22000e+00,-1.97569e-07,3.81316e-05,0.00000e+00,3.22662e-03,0.00000e+00,0.00000e+00,0.00000e+00,-3.42201e-09,6.63229e-09,-3.80245e-05,-4.07893e-09,-1.08587e-08,-3.79369e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.23000e+00,-2.22836e-07,3.99416e-05,0.00000e+00,2.68659e-03,0.00000e+00,0.00000e+00,0.00000e+00,-3.21568e-09,6.39792e-09,-3.98288e-05,-4.11475e-09,-1.08461e-08,-3.97397e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.24000e+00,-2.43095e-07,4.14779e-05,0.00000e+00,2.35531e-03,0.00000e+00,0.00000e+00,0.00000e+00,-3.50175e-09,6.19417e-09,-4.13605e-05,-4.34646e-09,-1.07399e-08,-4.12703e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.25000e+00,-2.60335e-07,4.29049e-05,0.00000e+00,2.30641e-03,0.00000e+00,0.00000e+00,0.00000e+00,-3.72486e-09,6.48730e-09,-4.27835e-05,-4.58430e-09,-1.04634e-08,-4.26921e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.26000e+00,-2.78536e-07,4.43767e-05,0.00000e+00,2.45680e-03,0.00000e+00,0.00000e+00,0.00000e+00,-3.55404e-09,6.77000e-09,-4.42516e-05,-4.62921e-09,-1.02745e-08,-4.41586e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.27000e+00,-2.96218e-07,4.59699e-05,0.00000e+00,2.64581e-03,0.00000e+00,0.00000e+00,0.00000e+00,-3.50515e-09,7.19468e-09,-4.58413e-05,-4.70478e-09,-1.01210e-08,-4.57459e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.28000e+00,-3.12588e-07,4.76557e-05,0.00000e+00,2.71766e-03,0.00000e+00,0.00000e+00,0.00000e+00,-3.86708e-09,7.80261e-09,-4.75233e-05,-4.94323e-09,-9.94344e-09,-4.74252e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.29000e+00,-3.29713e-07,4.93089e-05,0.00000e+00,2.56116e-03,0.00000e+00,0.00000e+00,0.00000e+00,-4.17967e-09,8.35763e-09,-4.91727e-05,-5.18237e-09,-9.73762e-09,-4.90722e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.30000e+00,-3.47928e-07,5.07648e-05,0.00000e+00,2.14813e-03,0.00000e+00,0.00000e+00,0.00000e+00,-4.43347e-09,8.28088e-09,-5.06249e-05,-5.40534e-09,-9.67306e-09,-5.05227e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.31000e+00,-3.64163e-07,5.18844e-05,0.00000e+00,1.55162e-03,0.00000e+00,0.00000e+00,0.00000e+00,-4.12511e-09,8.07656e-09,-5.17416e-05,-5.33075e-09,-9.43812e-09,-5.16387e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.32000e+00,-3.77975e-07,5.26012e-05,0.00000e+00,9.20750e-04,0.00000e+00,0.00000e+00,0.00000e+00,-4.12918e-09,8.27467e-09,-5.24562e-05,-5.40499e-09,-8.85782e-09,-5.23538e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.33000e+00,-3.91851e-07,5.29379e-05,0.00000e+00,3.91596e-04,0.00000e+00,0.00000e+00,0.00000e+00,-4.29159e-09,7.82770e-09,-5.27918e-05,-5.55389e-09,-8.44002e-09,-5.26908e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.34000e+00,-4.05447e-07,5.29914e-05,0.00000e+00,3.96452e-05,0.00000e+00,0.00000e+00,0.00000e+00,-4.16010e-09,7.67783e-09,-5.28451e-05,-5.54881e-09,-7.79578e-09,-5.27462e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.35000e+00,-4.16417e-07,5.28955e-05,0.00000e+00,-1.11277e-04,0.00000e+00,0.00000e+00,0.00000e+00,-3.81110e-09,7.75227e-09,-5.27499e-05,-5.38458e-09,-7.11123e-09,-5.26528e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.36000e+00,-4.23296e-07,5.27745e-05,0.00000e+00,-9.47483e-05,0.00000e+00,0.00000e+00,0.00000e+00,-3.71925e-09,7.95774e-09,-5.26300e-05,-5.32149e-09,-6.45623e-09,-5.25344e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.37000e+00,-4.28545e-07,5.26980e-05,0.00000e+00,-1.67918e-05,0.00000e+00,0.00000e+00,0.00000e+00,-4.05266e-09,7.74700e-09,-5.25547e-05,-5.48265e-09,-6.08452e-09,-5.24602e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.38000e+00,-4.33701e-07,5.26523e-05,0.00000e+00,-1.75767e-05,0.00000e+00,0.00000e+00,0.00000e+00,-4.36929e-09,8.12652e-09,-5.25103e-05,-5.63192e-09,-5.47125e-09,-5.24165e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.39000e+00,-4.38269e-07,5.25461e-05,0.00000e+00,-2.08668e-04,0.00000e+00,0.00000e+00,0.00000e+00,-4.07959e-09,8.64945e-09,-5.24054e-05,-5.46745e-09,-4.75320e-09,-5.23125e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.40000e+00,-4.40705e-07,5.22390e-05,0.00000e+00,-6.29139e-04,0.00000e+00,0.00000e+00,0.00000e+00,-4.18063e-09,8.29703e-09,-5.20998e-05,-5.49033e-09,-4.32403e-09,-5.20084e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.41000e+00,-4.41848e-07,5.15988e-05,0.00000e+00,-1.21316e-03,0.00000e+00,0.00000e+00,0.00000e+00,-4.08438e-09,8.33169e-09,-5.14616e-05,-5.43802e-09,-3.56566e-09,-5.13729e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.42000e+00,-4.44244e-07,5.05506e-05,0.00000e+00,-1.85260e-03,0.00000e+00,0.00000e+00,0.00000e+00,-3.89865e-09,7.87006e-09,-5.04163e-05,-5.29998e-09,-2.85592e-09,-5.03314e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.43000e+00,-4.46747e-07,4.91118e-05,0.00000e+00,-2.40387e-03,0.00000e+00,0.00000e+00,0.00000e+00,-3.62648e-09,7.49334e-09,-4.89814e-05,-5.12349e-09,-1.95936e-09,-4.89013e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.44000e+00,-4.47635e-07,4.73885e-05,0.00000e+00,-2.74881e-03,0.00000e+00,0.00000e+00,0.00000e+00,-3.40137e-09,6.98870e-09,-4.72631e-05,-4.95150e-09,-1.09564e-09,-4.71882e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.45000e+00,-4.46494e-07,4.55414e-05,0.00000e+00,-2.82926e-03,0.00000e+00,0.00000e+00,0.00000e+00,-3.26551e-09,6.82199e-09,-4.54217e-05,-4.76070e-09,-1.57498e-10,-4.53518e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.46000e+00,-4.42143e-07,4.37323e-05,0.00000e+00,-2.69701e-03,0.00000e+00,0.00000e+00,0.00000e+00,-3.19795e-09,6.68802e-09,-4.36186e-05,-4.58966e-09,6.66599e-10,-4.35530e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.47000e+00,-4.33573e-07,4.20580e-05,0.00000e+00,-2.48411e-03,0.00000e+00,0.00000e+00,0.00000e+00,-3.03135e-09,6.47039e-09,-4.19502e-05,-4.40102e-09,1.30617e-09,-4.18880e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.48000e+00,-4.22102e-07,4.05110e-05,0.00000e+00,-2.34937e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.99797e-09,7.14977e-09,-4.04089e-05,-4.29463e-09,2.25177e-09,-4.03496e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.49000e+00,-4.10944e-07,3.89767e-05,0.00000e+00,-2.44525e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.81384e-09,7.29196e-09,-3.88799e-05,-4.09247e-09,2.91791e-09,-3.88236e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.50000e+00,-4.01236e-07,3.72759e-05,0.00000e+00,-2.83212e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.72167e-09,7.03861e-09,-3.71845e-05,-3.91717e-09,3.52629e-09,-3.71319e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.51000e+00,-3.90867e-07,3.52420e-05,0.00000e+00,-3.43727e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.54103e-09,6.52205e-09,-3.51564e-05,-3.73371e-09,4.20170e-09,-3.51086e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.52000e+00,-3.79018e-07,3.27959e-05,0.00000e+00,-4.07628e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.38489e-09,5.90996e-09,-3.27169e-05,-3.54255e-09,5.00830e-09,-3.26751e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.53000e+00,-3.66620e-07,2.99844e-05,0.00000e+00,-4.55744e-03,0.00000e+00,0.00000e+00,0.00000e+00,-2.20496e-09,5.10755e-09,-2.99128e-05,-3.30574e-09,5.83879e-09,-2.98779e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.54000e+00,-3.53182e-07,2.69583e-05,0.00000e+00,-4.76537e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.89920e-09,4.67104e-09,-2.68951e-05,-2.99361e-09,6.84170e-09,-2.68671e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.55000e+00,-3.37475e-07,2.39156e-05,0.00000e+00,-4.66603e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.70820e-09,4.24086e-09,-2.38613e-05,-2.72622e-09,7.68687e-09,-2.38397e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.56000e+00,-3.19869e-07,2.10301e-05,0.00000e+00,-4.34584e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.46550e-09,4.26049e-09,-2.09845e-05,-2.41451e-09,8.54653e-09,-2.09686e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.57000e+00,-3.01669e-07,1.83854e-05,0.00000e+00,-3.97454e-03,0.00000e+00,0.00000e+00,0.00000e+00,-1.15958e-09,4.24631e-09,-1.83481e-05,-2.07419e-09,9.21987e-09,-1.83368e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.58000e+00,-2.82867e-07,1.59493e-05,0.00000e+00,-3.72995e-03,0.00000e+00,0.00000e+00,0.00000e+00,-9.50237e-10,4.30883e-09,-1.59198e-05,-1.77789e-09,9.80757e-09,-1.59124e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.59000e+00,-2.62115e-07,1.35993e-05,0.00000e+00,-3.71544e-03,0.00000e+00,0.00000e+00,0.00000e+00,-7.63494e-10,4.18686e-09,-1.35768e-05,-1.49851e-09,1.02396e-08,-1.35732e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.60000e+00,-2.41109e-07,1.11778e-05,0.00000e+00,-3.93196e-03,0.00000e+00,0.00000e+00,0.00000e+00,-6.86888e-10,4.13028e-09,-1.11614e-05,-1.31639e-09,1.07864e-08,-1.11620e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.61000e+00,-2.20856e-07,8.57424e-06,0.00000e+00,-4.31005e-03,0.00000e+00,0.00000e+00,0.00000e+00,-6.81295e-10,3.47460e-09,-8.54180e-06,-1.15173e-09,1.12093e-08,-8.54737e-06,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.62000e+00,-2.00538e-07,5.99306e-06,0.00000e+00,-4.71103e-03,0.00000e+00,0.00000e+00,0.00000e+00,-7.29308e-10,2.85063e-09,-5.66177e-06,-1.02598e-09,1.17782e-08,-5.67319e-06,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.63000e+00,-1.79913e-07,3.41435e-06,0.00000e+00,-4.97925e-03,0.00000e+00,0.00000e+00,0.00000e+00,-4.60636e-11,2.47389e-09,-2.56443e-06,-5.30934e-10,1.24791e-08,-2.58224e-06,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.64000e+00,-1.58882e-07,1.25380e-06,0.00000e+00,-5.01761e-03,0.00000e+00,0.00000e+00,0.00000e+00,2.36328e-10,1.92694e-09,6.25299e-07,-2.24421e-10,1.30620e-08,6.01081e-07,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.65000e+00,-1.37961e-07,3.77628e-06,0.00000e+00,-4.80672e-03,0.00000e+00,0.00000e+00,0.00000e+00,5.10836e-10,1.35753e-09,3.74823e-06,9.13103e-11,1.35065e-08,3.71813e-06,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.66000e+00,-1.16898e-07,6.69760e-06,0.00000e+00,-4.41297e-03,0.00000e+00,0.00000e+00,0.00000e+00,8.93670e-10,8.67604e-10,6.66124e-06,5.06819e-10,1.38121e-08,6.62622e-06,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.67000e+00,-9.35020e-08,9.32578e-06,0.00000e+00,-3.95279e-03,0.00000e+00,0.00000e+00,0.00000e+00,1.05308e-09,1.13072e-09,9.28151e-06,7.86257e-10,1.42903e-08,9.24270e-06,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.68000e+00,-6.81186e-08,1.16627e-05,0.00000e+00,-3.55186e-03,0.00000e+00,0.00000e+00,0.00000e+00,1.13941e-09,1.40374e-09,1.16113e-05,1.00498e-09,1.45981e-08,1.15696e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.69000e+00,-4.29353e-08,1.37935e-05,0.00000e+00,-3.31747e-03,0.00000e+00,0.00000e+00,0.00000e+00,1.01705e-09,1.14684e-09,1.37357e-05,1.12092e-09,1.45988e-08,1.36915e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.70000e+00,-1.99379e-08,1.58519e-05,0.00000e+00,-3.30037e-03,0.00000e+00,0.00000e+00,0.00000e+00,9.05619e-10,9.72840e-10,1.57883e-05,1.19582e-09,1.46516e-08,1.57414e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.71000e+00,1.46757e-09,1.79715e-05,0.00000e+00,-3.46620e-03,0.00000e+00,0.00000e+00,0.00000e+00,1.26286e-09,6.38771e-10,1.79024e-05,1.49796e-09,1.47216e-08,1.78523e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.72000e+00,2.24250e-08,2.02274e-05,0.00000e+00,-3.68904e-03,0.00000e+00,0.00000e+00,0.00000e+00,1.54395e-09,1.68338e-10,2.01527e-05,1.77535e-09,1.48124e-08,2.00987e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.73000e+00,4.31907e-08,2.26010e-05,0.00000e+00,-3.81433e-03,0.00000e+00,0.00000e+00,0.00000e+00,1.83702e-09,-3.90668e-10,2.25205e-05,2.04102e-09,1.49117e-08,2.24623e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.74000e+00,6.27110e-08,2.49835e-05,0.00000e+00,-3.71823e-03,0.00000e+00,0.00000e+00,0.00000e+00,1.97899e-09,-9.75197e-10,2.48970e-05,2.24181e-09,1.49568e-08,2.48347e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.75000e+00,8.13774e-08,2.72156e-05,0.00000e+00,-3.37306e-03,0.00000e+00,0.00000e+00,0.00000e+00,2.25974e-09,-1.28028e-09,2.71231e-05,2.51591e-09,1.50027e-08,2.70574e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.76000e+00,1.01324e-07,2.91446e-05,0.00000e+00,-2.83093e-03,0.00000e+00,0.00000e+00,0.00000e+00,2.09132e-09,-1.42255e-09,2.90466e-05,2.58969e-09,1.49334e-08,2.89786e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.77000e+00,1.22323e-07,3.06822e-05,0.00000e+00,-2.21163e-03,0.00000e+00,0.00000e+00,0.00000e+00,2.21170e-09,-1.21369e-09,3.05797e-05,2.77345e-09,1.48216e-08,3.05106e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.78000e+00,1.41745e-07,3.18416e-05,0.00000e+00,-1.67556e-03,0.00000e+00,0.00000e+00,0.00000e+00,2.22316e-09,-9.34488e-10,3.17355e-05,2.89393e-09,1.45765e-08,3.16663e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.79000e+00,1.58295e-07,3.27262e-05,0.00000e+00,-1.34334e-03,0.00000e+00,0.00000e+00,0.00000e+00,2.52199e-09,-9.21346e-10,3.26175e-05,3.14032e-09,1.41444e-08,3.25486e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.80000e+00,1.73204e-07,3.34861e-05,0.00000e+00,-1.25566e-03,0.00000e+00,0.00000e+00,0.00000e+00,2.05255e-09,-8.96969e-10,3.33756e-05,2.97549e-09,1.37194e-08,3.33068e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.81000e+00,1.88068e-07,3.42581e-05,0.00000e+00,-1.34353e-03,0.00000e+00,0.00000e+00,0.00000e+00,2.39454e-09,-1.23702e-09,3.41463e-05,3.20484e-09,1.32364e-08,3.40772e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.82000e+00,2.02726e-07,3.51064e-05,0.00000e+00,-1.45412e-03,0.00000e+00,0.00000e+00,0.00000e+00,2.72180e-09,-1.73605e-09,3.49932e-05,3.41132e-09,1.27894e-08,3.49233e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.83000e+00,2.16054e-07,3.59910e-05,0.00000e+00,-1.43415e-03,0.00000e+00,0.00000e+00,0.00000e+00,2.68425e-09,-1.75562e-09,3.58763e-05,3.40835e-09,1.25793e-08,3.58055e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.84000e+00,2.28094e-07,3.67895e-05,0.00000e+00,-1.19353e-03,0.00000e+00,0.00000e+00,0.00000e+00,2.62453e-09,-2.20366e-09,3.66734e-05,3.42090e-09,1.21063e-08,3.66020e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.85000e+00,2.39043e-07,3.73521e-05,0.00000e+00,-7.27097e-04,0.00000e+00,0.00000e+00,0.00000e+00,2.57111e-09,-2.84293e-09,3.72350e-05,3.44392e-09,1.13973e-08,3.71637e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.86000e+00,2.47755e-07,3.75597e-05,0.00000e+00,-1.18965e-04,0.00000e+00,0.00000e+00,0.00000e+00,2.64836e-09,-2.29659e-09,3.74422e-05,3.51833e-09,1.10852e-08,3.73721e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.87000e+00,2.55150e-07,3.73663e-05,0.00000e+00,4.93198e-04,0.00000e+00,0.00000e+00,0.00000e+00,2.56738e-09,-1.55318e-09,3.72494e-05,3.49237e-09,1.06614e-08,3.71815e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.88000e+00,2.62842e-07,3.68132e-05,0.00000e+00,9.81270e-04,0.00000e+00,0.00000e+00,0.00000e+00,2.45127e-09,-1.52779e-09,3.66978e-05,3.45609e-09,9.81852e-09,3.66331e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.89000e+00,2.70406e-07,3.60112e-05,0.00000e+00,1.27763e-03,0.00000e+00,0.00000e+00,0.00000e+00,2.54615e-09,-1.70279e-09,3.58983e-05,3.48489e-09,8.84396e-09,3.58369e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.90000e+00,2.75616e-07,3.50956e-05,0.00000e+00,1.37394e-03,0.00000e+00,0.00000e+00,0.00000e+00,2.50510e-09,-1.30748e-09,3.49859e-05,3.42595e-09,8.17588e-09,3.49279e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.91000e+00,2.77484e-07,3.41818e-05,0.00000e+00,1.32866e-03,0.00000e+00,0.00000e+00,0.00000e+00,2.15286e-09,-9.60660e-10,3.40756e-05,3.18110e-09,7.60287e-09,3.40203e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.92000e+00,2.76386e-07,3.33232e-05,0.00000e+00,1.25280e-03,0.00000e+00,0.00000e+00,0.00000e+00,2.03172e-09,-1.56760e-09,3.32206e-05,3.04704e-09,6.70699e-09,3.31676e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.93000e+00,2.73714e-07,3.24909e-05,0.00000e+00,1.27462e-03,0.00000e+00,0.00000e+00,0.00000e+00,1.82594e-09,-1.85975e-09,3.23918e-05,2.89550e-09,5.96810e-09,3.23408e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.94000e+00,2.70074e-07,3.15832e-05,0.00000e+00,1.48802e-03,0.00000e+00,0.00000e+00,0.00000e+00,1.87968e-09,-1.70116e-09,3.14875e-05,2.87368e-09,5.39845e-09,3.14389e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.95000e+00,2.66102e-07,3.04622e-05,0.00000e+00,1.91305e-03,0.00000e+00,0.00000e+00,0.00000e+00,1.98789e-09,-1.71186e-09,3.03702e-05,2.85161e-09,4.64088e-09,3.03246e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.96000e+00,2.62653e-07,2.90086e-05,0.00000e+00,2.48365e-03,0.00000e+00,0.00000e+00,0.00000e+00,1.66515e-09,-1.45090e-09,2.89209e-05,2.62679e-09,3.86757e-09,2.88794e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.97000e+00,2.57986e-07,2.71681e-05,0.00000e+00,3.08921e-03,0.00000e+00,0.00000e+00,0.00000e+00,1.93465e-09,-9.94103e-10,2.70856e-05,2.67906e-09,3.02153e-09,2.70491e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.98000e+00,2.51550e-07,2.49788e-05,0.00000e+00,3.56327e-03,0.00000e+00,0.00000e+00,0.00000e+00,1.92094e-09,-2.07597e-10,2.49023e-05,2.57253e-09,2.24441e-09,2.48718e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,2.99000e+00,2.45426e-07,2.25625e-05,0.00000e+00,3.80389e-03,0.00000e+00,0.00000e+00,0.00000e+00,1.41966e-09,4.16977e-10,2.24929e-05,2.21523e-09,1.38209e-09,2.24685e-05,1
-1.92467e-08,-7.57211e-08,-1.62626e-05,-9.09398e-08,1.23473e-09,-3.45571e-02,3.00000e+00,2.38802e-07,2.00819e-05,0.00000e+00,3.80112e-03,0.00000e+00,0.00000e+00,0.00000e+00,8.50265e-10,3.93675e-10,2.00198e-05,1.76417e-09,2.94136e-10,2.00012e-05,1


==> stokesNoBJS-long_integrInterf.csv <==
"Normals:0","Normals:1","Normals:2","Point Coordinates:0","Point Coordinates:1","Point Coordinates:2","Time","interfU","mag_uTg","pP","pS","uP:0","uP:1","uP:2","uS:0","uS:1","uS:2","uTg:0","uTg:1","uTg:2","vtkValidPointMask"
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.00000e+00,1.69517e-06,2.31768e-05,0.00000e+00,4.70978e-02,0.00000e+00,0.00000e+00,0.00000e+00,3.16815e-09,-2.05772e-08,2.16468e-05,1.59460e-09,-1.15539e-08,2.17152e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.01000e+00,1.49655e-06,2.01696e-05,0.00000e+00,4.44826e-02,0.00000e+00,0.00000e+00,0.00000e+00,3.14163e-09,-2.53963e-08,1.88427e-05,1.78525e-09,-1.72586e-08,1.89098e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.02000e+00,1.30955e-06,1.73882e-05,0.00000e+00,4.10021e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.25738e-10,-2.54411e-08,1.62464e-05,-3.44816e-10,-1.92091e-08,1.63121e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.03000e+00,1.13554e-06,1.48036e-05,0.00000e+00,3.87764e-02,0.00000e+00,0.00000e+00,0.00000e+00,2.94265e-10,-1.99670e-08,1.38278e-05,1.38490e-11,-1.73098e-08,1.38953e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.04000e+00,9.65156e-07,1.22772e-05,0.00000e+00,3.93743e-02,0.00000e+00,0.00000e+00,0.00000e+00,3.83777e-09,-1.56131e-08,1.14568e-05,2.22821e-09,-1.63558e-08,1.15279e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.05000e+00,7.84704e-07,9.60877e-06,0.00000e+00,4.31730e-02,0.00000e+00,0.00000e+00,0.00000e+00,5.43576e-09,-1.52757e-08,8.94403e-06,3.26874e-09,-1.82096e-08,9.02022e-06,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.06000e+00,5.83032e-07,6.65615e-06,0.00000e+00,4.92339e-02,0.00000e+00,0.00000e+00,0.00000e+00,5.93500e-09,-1.08473e-08,6.12356e-06,3.65602e-09,-1.78342e-08,6.20479e-06,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.07000e+00,3.55561e-07,3.77476e-06,0.00000e+00,5.57667e-02,0.00000e+00,0.00000e+00,0.00000e+00,5.84325e-09,-4.48558e-09,2.91599e-06,3.67710e-09,-1.68416e-08,3.00159e-06,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.08000e+00,1.05231e-07,1.49550e-06,0.00000e+00,6.07186e-02,0.00000e+00,0.00000e+00,0.00000e+00,5.52825e-09,-8.87226e-10,-6.43397e-07,3.66810e-09,-1.79642e-08,-5.52534e-07,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.09000e+00,-1.59466e-07,4.84121e-06,0.00000e+00,6.25692e-02,0.00000e+00,0.00000e+00,0.00000e+00,6.13774e-09,-3.21605e-09,-4.40259e-06,4.36989e-09,-2.27401e-08,-4.30499e-06,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.10000e+00,-4.25295e-07,8.82206e-06,0.00000e+00,6.09300e-02,0.00000e+00,0.00000e+00,0.00000e+00,8.54678e-09,-6.90252e-11,-8.14732e-06,6.10331e-09,-2.35618e-08,-8.04297e-06,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.11000e+00,-6.79463e-07,1.25870e-05,0.00000e+00,5.65595e-02,0.00000e+00,0.00000e+00,0.00000e+00,9.62820e-09,1.59293e-09,-1.16777e-05,6.62783e-09,-2.48829e-08,-1.15700e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.12000e+00,-9.13963e-07,1.59973e-05,0.00000e+00,5.11144e-02,0.00000e+00,0.00000e+00,0.00000e+00,6.23338e-09,2.60050e-09,-1.48708e-05,4.72831e-09,-2.61180e-08,-1.47661e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.13000e+00,-1.12959e-06,1.90538e-05,0.00000e+00,4.65913e-02,0.00000e+00,0.00000e+00,0.00000e+00,5.49970e-09,5.60938e-09,-1.77322e-05,4.50328e-09,-2.53311e-08,-1.76354e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.14000e+00,-1.33361e-06,2.18917e-05,0.00000e+00,4.46302e-02,0.00000e+00,0.00000e+00,0.00000e+00,6.69887e-09,8.83479e-09,-2.03922e-05,5.17693e-09,-2.43201e-08,-2.03025e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.15000e+00,-1.53374e-06,2.47177e-05,0.00000e+00,4.58017e-02,0.00000e+00,0.00000e+00,0.00000e+00,7.07278e-09,1.09670e-08,-2.30429e-05,5.30338e-09,-2.44424e-08,-2.29572e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.16000e+00,-1.74129e-06,2.77285e-05,0.00000e+00,4.94383e-02,0.00000e+00,0.00000e+00,0.00000e+00,6.55114e-09,1.27158e-08,-2.58702e-05,5.08439e-09,-2.51653e-08,-2.57811e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.17000e+00,-1.96581e-06,3.10186e-05,0.00000e+00,5.38816e-02,0.00000e+00,0.00000e+00,0.00000e+00,7.72990e-09,1.93974e-08,-2.89578e-05,5.94714e-09,-2.29471e-08,-2.88630e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.18000e+00,-2.20613e-06,3.45604e-05,0.00000e+00,5.70515e-02,0.00000e+00,0.00000e+00,0.00000e+00,9.21161e-09,2.59521e-08,-3.22789e-05,6.96336e-09,-2.11781e-08,-3.21782e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.19000e+00,-2.45275e-06,3.82012e-05,0.00000e+00,5.72402e-02,0.00000e+00,0.00000e+00,0.00000e+00,1.18887e-08,2.82368e-08,-3.56893e-05,8.59307e-09,-2.21937e-08,-3.55850e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.20000e+00,-2.69163e-06,4.17093e-05,0.00000e+00,5.38043e-02,0.00000e+00,0.00000e+00,0.00000e+00,1.08767e-08,2.88094e-08,-3.89705e-05,8.23518e-09,-2.37722e-08,-3.88681e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.21000e+00,-2.91174e-06,4.48603e-05,0.00000e+00,4.74388e-02,0.00000e+00,0.00000e+00,0.00000e+00,1.01637e-08,2.66756e-08,-4.19181e-05,8.11770e-09,-2.64381e-08,-4.18226e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.22000e+00,-3.10614e-06,4.75268e-05,0.00000e+00,3.99478e-02,0.00000e+00,0.00000e+00,0.00000e+00,7.82671e-09,2.64669e-08,-4.44169e-05,6.60476e-09,-2.71648e-08,-4.43306e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.23000e+00,-3.27095e-06,4.97285e-05,0.00000e+00,3.34713e-02,0.00000e+00,0.00000e+00,0.00000e+00,5.56443e-09,2.81038e-08,-4.64876e-05,5.03452e-09,-2.62246e-08,-4.64077e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.24000e+00,-3.41077e-06,5.16031e-05,0.00000e+00,2.96303e-02,0.00000e+00,0.00000e+00,0.00000e+00,7.77540e-09,3.27930e-08,-4.82572e-05,6.44545e-09,-2.29975e-08,-4.81792e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.25000e+00,-3.53935e-06,5.33496e-05,0.00000e+00,2.90296e-02,0.00000e+00,0.00000e+00,0.00000e+00,9.18045e-09,3.62585e-08,-4.99090e-05,7.33015e-09,-2.10324e-08,-4.98301e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.26000e+00,-3.67080e-06,5.51503e-05,0.00000e+00,3.08315e-02,0.00000e+00,0.00000e+00,0.00000e+00,9.26037e-09,4.02447e-08,-5.16119e-05,7.27500e-09,-1.88389e-08,-5.15314e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.27000e+00,-3.81099e-06,5.70965e-05,0.00000e+00,3.32371e-02,0.00000e+00,0.00000e+00,0.00000e+00,8.84328e-09,4.49246e-08,-5.34463e-05,6.82079e-09,-1.63658e-08,-5.33670e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.28000e+00,-3.95695e-06,5.91543e-05,0.00000e+00,3.41753e-02,0.00000e+00,0.00000e+00,0.00000e+00,6.60116e-09,4.71314e-08,-5.53806e-05,5.50072e-09,-1.60117e-08,-5.53050e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.29000e+00,-4.10147e-06,6.11696e-05,0.00000e+00,3.21984e-02,0.00000e+00,0.00000e+00,0.00000e+00,8.26583e-09,4.64167e-08,-5.72723e-05,6.86820e-09,-1.71521e-08,-5.72026e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.30000e+00,-4.23255e-06,6.29394e-05,0.00000e+00,2.71443e-02,0.00000e+00,0.00000e+00,0.00000e+00,8.73181e-09,4.40231e-08,-5.89356e-05,7.44064e-09,-1.88414e-08,-5.88721e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.31000e+00,-4.33712e-06,6.42977e-05,0.00000e+00,1.99483e-02,0.00000e+00,0.00000e+00,0.00000e+00,7.38914e-09,4.20497e-08,-6.02169e-05,6.41988e-09,-1.98397e-08,-6.01582e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.32000e+00,-4.40874e-06,6.51581e-05,0.00000e+00,1.22032e-02,0.00000e+00,0.00000e+00,0.00000e+00,4.71278e-09,4.65179e-08,-6.10356e-05,4.64691e-09,-1.60395e-08,-6.09810e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.33000e+00,-4.45051e-06,6.55379e-05,0.00000e+00,5.55180e-03,0.00000e+00,0.00000e+00,0.00000e+00,5.49885e-09,4.87899e-08,-6.14065e-05,5.08945e-09,-1.31700e-08,-6.13579e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.34000e+00,-4.46880e-06,6.55588e-05,0.00000e+00,1.19996e-03,0.00000e+00,0.00000e+00,0.00000e+00,8.01199e-09,5.06638e-08,-6.14428e-05,6.63650e-09,-1.03567e-08,-6.14016e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.35000e+00,-4.47308e-06,6.53948e-05,0.00000e+00,-5.22585e-04,0.00000e+00,0.00000e+00,0.00000e+00,7.59322e-09,5.22181e-08,-6.13056e-05,6.08455e-09,-8.01674e-09,-6.12721e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.36000e+00,-4.47194e-06,6.52090e-05,0.00000e+00,-2.05224e-04,0.00000e+00,0.00000e+00,0.00000e+00,6.56786e-09,5.21488e-08,-6.11467e-05,5.33068e-09,-7.08380e-09,-6.11189e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.37000e+00,-4.47228e-06,6.50904e-05,0.00000e+00,7.55766e-04,0.00000e+00,0.00000e+00,0.00000e+00,4.62510e-09,5.13852e-08,-6.10499e-05,3.99598e-09,-6.51183e-09,-6.10249e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.38000e+00,-4.47566e-06,6.50188e-05,0.00000e+00,7.43382e-04,0.00000e+00,0.00000e+00,0.00000e+00,2.61553e-09,5.22257e-08,-6.09985e-05,2.82387e-09,-5.29270e-09,-6.09730e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.39000e+00,-4.47364e-06,6.48749e-05,0.00000e+00,-1.56297e-03,0.00000e+00,0.00000e+00,0.00000e+00,3.50032e-09,5.04351e-08,-6.08775e-05,3.49459e-09,-5.76965e-09,-6.08518e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.40000e+00,-4.45554e-06,6.44796e-05,0.00000e+00,-6.67289e-03,0.00000e+00,0.00000e+00,0.00000e+00,4.74188e-09,5.04868e-08,-6.05188e-05,4.33407e-09,-4.45880e-09,-6.04952e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.41000e+00,-4.41065e-06,6.36622e-05,0.00000e+00,-1.39735e-02,0.00000e+00,0.00000e+00,0.00000e+00,3.09061e-09,4.88532e-08,-5.97634e-05,3.18637e-09,-3.67437e-09,-5.97459e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.42000e+00,-4.33456e-06,6.23231e-05,0.00000e+00,-2.20118e-02,0.00000e+00,0.00000e+00,0.00000e+00,1.82508e-09,4.82897e-08,-5.85201e-05,2.29726e-09,-1.52813e-09,-5.85133e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.43000e+00,-4.22783e-06,6.04887e-05,0.00000e+00,-2.88724e-02,0.00000e+00,0.00000e+00,0.00000e+00,1.95590e-10,4.84641e-08,-5.68140e-05,1.15086e-09,1.25558e-09,-5.68208e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.44000e+00,-4.09714e-06,5.83040e-05,0.00000e+00,-3.31168e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.06923e-09,4.66808e-08,-5.47823e-05,5.81135e-11,3.05087e-09,-5.48013e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.45000e+00,-3.95408e-06,5.59817e-05,0.00000e+00,-3.40717e-02,0.00000e+00,0.00000e+00,0.00000e+00,9.74058e-10,4.64237e-08,-5.26258e-05,1.27702e-09,5.57942e-09,-5.26508e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.46000e+00,-3.81100e-06,5.37262e-05,0.00000e+00,-3.23099e-02,0.00000e+00,0.00000e+00,0.00000e+00,1.90820e-09,4.68774e-08,-5.05340e-05,1.78208e-09,8.22383e-09,-5.05584e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.47000e+00,-3.67516e-06,5.16542e-05,0.00000e+00,-2.95454e-02,0.00000e+00,0.00000e+00,0.00000e+00,1.17511e-09,4.92503e-08,-4.86119e-05,1.14678e-09,1.15855e-08,-4.86322e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.48000e+00,-3.54680e-06,4.97396e-05,0.00000e+00,-2.79184e-02,0.00000e+00,0.00000e+00,0.00000e+00,-9.47514e-10,4.96287e-08,-4.68299e-05,-3.77724e-10,1.31438e-08,-4.68489e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.49000e+00,-3.41957e-06,4.78300e-05,0.00000e+00,-2.92324e-02,0.00000e+00,0.00000e+00,0.00000e+00,8.21645e-10,4.45042e-08,-4.50466e-05,8.06740e-10,1.15074e-08,-4.50696e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.50000e+00,-3.28073e-06,4.57027e-05,0.00000e+00,-3.40848e-02,0.00000e+00,0.00000e+00,0.00000e+00,3.58051e-10,3.96898e-08,-4.30571e-05,6.85179e-10,1.03470e-08,-4.30884e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.51000e+00,-3.11655e-06,4.31611e-05,0.00000e+00,-4.15321e-02,0.00000e+00,0.00000e+00,0.00000e+00,-2.79660e-09,3.54365e-08,-4.06810e-05,-1.58674e-09,1.01932e-08,-4.07213e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.52000e+00,-2.91969e-06,4.01122e-05,0.00000e+00,-4.94582e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.40491e-09,3.38520e-08,-3.78318e-05,-1.89965e-09,1.23441e-08,-3.78804e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.53000e+00,-2.69356e-06,3.66152e-05,0.00000e+00,-5.54877e-02,0.00000e+00,0.00000e+00,0.00000e+00,-4.97610e-09,3.19072e-08,-3.45659e-05,-3.02606e-09,1.46672e-08,-3.46206e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.54000e+00,-2.44862e-06,3.28614e-05,0.00000e+00,-5.80546e-02,0.00000e+00,0.00000e+00,0.00000e+00,-5.70466e-09,2.96166e-08,-3.10621e-05,-3.69358e-09,1.67255e-08,-3.11190e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.55000e+00,-2.19996e-06,2.90954e-05,0.00000e+00,-5.68461e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.17931e-09,2.99026e-08,-2.75453e-05,-2.33639e-09,1.98812e-08,-2.76018e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.56000e+00,-1.96061e-06,2.55272e-05,0.00000e+00,-5.29525e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.05316e-09,3.08576e-08,-2.42088e-05,-2.54735e-09,2.30304e-08,-2.42652e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.57000e+00,-1.73824e-06,2.22557e-05,0.00000e+00,-4.84459e-02,0.00000e+00,0.00000e+00,0.00000e+00,-4.86046e-09,2.77447e-08,-2.11437e-05,-3.78022e-09,2.30996e-08,-2.12023e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.58000e+00,-1.53176e-06,1.92418e-05,0.00000e+00,-4.54090e-02,0.00000e+00,0.00000e+00,0.00000e+00,-7.12695e-09,2.41331e-08,-1.83140e-05,-5.26846e-09,2.23847e-08,-1.83768e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.59000e+00,-1.33160e-06,1.63627e-05,0.00000e+00,-4.51735e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.97906e-09,1.97714e-08,-1.55918e-05,-3.25442e-09,2.10798e-08,-1.56570e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.60000e+00,-1.12613e-06,1.34619e-05,0.00000e+00,-4.79210e-02,0.00000e+00,0.00000e+00,0.00000e+00,-4.39385e-09,1.54374e-08,-1.27930e-05,-3.57010e-09,2.01099e-08,-1.28591e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.61000e+00,-9.05667e-07,1.04522e-05,0.00000e+00,-5.26702e-02,0.00000e+00,0.00000e+00,0.00000e+00,-6.26789e-09,1.24093e-08,-9.76132e-06,-4.72593e-09,2.05830e-08,-9.82724e-06,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.62000e+00,-6.65323e-07,7.60816e-06,0.00000e+00,-5.76831e-02,0.00000e+00,0.00000e+00,0.00000e+00,-7.09631e-09,1.24934e-08,-6.42382e-06,-5.20313e-09,2.33989e-08,-6.49084e-06,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.63000e+00,-4.06974e-07,4.86555e-06,0.00000e+00,-6.10843e-02,0.00000e+00,0.00000e+00,0.00000e+00,-8.16492e-09,1.11826e-08,-2.82812e-06,-6.25406e-09,2.54945e-08,-2.89779e-06,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.64000e+00,-1.40089e-07,2.71204e-06,0.00000e+00,-6.16604e-02,0.00000e+00,0.00000e+00,0.00000e+00,-7.84269e-09,6.28796e-09,8.83116e-07,-6.17847e-09,2.51729e-08,8.08675e-07,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.65000e+00,1.22597e-07,5.56183e-06,0.00000e+00,-5.91706e-02,0.00000e+00,0.00000e+00,0.00000e+00,-7.99668e-09,2.04444e-09,4.51917e-06,-6.28749e-09,2.49755e-08,4.44018e-06,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.66000e+00,3.69905e-07,9.04675e-06,0.00000e+00,-5.43076e-02,0.00000e+00,0.00000e+00,0.00000e+00,-7.94702e-09,-6.09360e-10,7.90125e-06,-6.42615e-09,2.53004e-08,7.82153e-06,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.67000e+00,5.96275e-07,1.22287e-05,0.00000e+00,-4.85176e-02,0.00000e+00,0.00000e+00,0.00000e+00,-9.08111e-09,-3.21773e-09,1.09257e-05,-7.41421e-09,2.48668e-08,1.08507e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.68000e+00,8.01117e-07,1.50580e-05,0.00000e+00,-4.35307e-02,0.00000e+00,0.00000e+00,0.00000e+00,-8.16918e-09,-2.17931e-09,1.36006e-05,-6.93156e-09,2.63742e-08,1.35334e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.69000e+00,9.89239e-07,1.76355e-05,0.00000e+00,-4.07325e-02,0.00000e+00,0.00000e+00,0.00000e+00,-5.17000e-09,-5.06626e-09,1.60340e-05,-4.86146e-09,2.52407e-08,1.59752e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.70000e+00,1.17026e-06,2.01376e-05,0.00000e+00,-4.06691e-02,0.00000e+00,0.00000e+00,0.00000e+00,-8.62808e-09,-1.10075e-08,1.83979e-05,-6.89847e-09,2.21317e-08,1.83429e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.71000e+00,1.35427e-06,2.27326e-05,0.00000e+00,-4.28045e-02,0.00000e+00,0.00000e+00,0.00000e+00,-8.23499e-09,-1.34083e-08,2.08497e-05,-6.77384e-09,2.17702e-08,2.07931e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.72000e+00,1.54832e-06,2.55078e-05,0.00000e+00,-4.56072e-02,0.00000e+00,0.00000e+00,0.00000e+00,-7.17791e-09,-1.33439e-08,2.34677e-05,-6.01136e-09,2.33594e-08,2.34068e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.73000e+00,1.75138e-06,2.84323e-05,0.00000e+00,-4.72157e-02,0.00000e+00,0.00000e+00,0.00000e+00,-8.49098e-09,-1.76567e-08,2.62217e-05,-6.89728e-09,2.22432e-08,2.61567e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.74000e+00,1.95492e-06,3.13643e-05,0.00000e+00,-4.61564e-02,0.00000e+00,0.00000e+00,0.00000e+00,-9.16862e-09,-2.18222e-08,2.89765e-05,-7.52335e-09,2.11108e-08,2.89112e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.75000e+00,2.14683e-06,3.41015e-05,0.00000e+00,-4.19197e-02,0.00000e+00,0.00000e+00,0.00000e+00,-7.43318e-09,-2.23371e-08,3.15452e-05,-6.66585e-09,2.18661e-08,3.14841e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.76000e+00,2.31679e-06,3.64517e-05,0.00000e+00,-3.51547e-02,0.00000e+00,0.00000e+00,0.00000e+00,-8.76672e-09,-2.30432e-08,3.37529e-05,-7.66713e-09,2.20162e-08,3.36991e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.77000e+00,2.45717e-06,3.83133e-05,0.00000e+00,-2.75328e-02,0.00000e+00,0.00000e+00,0.00000e+00,-7.32510e-09,-2.25521e-08,3.55084e-05,-6.65272e-09,2.20823e-08,3.54614e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.78000e+00,2.56711e-06,3.97073e-05,0.00000e+00,-2.10190e-02,0.00000e+00,0.00000e+00,0.00000e+00,-7.83060e-09,-2.25032e-08,3.68304e-05,-6.95592e-09,2.15108e-08,3.67891e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.79000e+00,2.65359e-06,4.07659e-05,0.00000e+00,-1.70234e-02,0.00000e+00,0.00000e+00,0.00000e+00,-8.01240e-09,-2.65061e-08,3.78412e-05,-6.97049e-09,1.81367e-08,3.78035e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.80000e+00,2.72816e-06,4.16756e-05,0.00000e+00,-1.59471e-02,0.00000e+00,0.00000e+00,0.00000e+00,-6.63146e-09,-3.46175e-08,3.87133e-05,-5.89738e-09,1.22377e-08,3.86775e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.81000e+00,2.80311e-06,4.26008e-05,0.00000e+00,-1.69852e-02,0.00000e+00,0.00000e+00,0.00000e+00,-5.32693e-09,-3.58943e-08,3.95973e-05,-4.92331e-09,1.11194e-08,3.95636e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.82000e+00,2.88257e-06,4.36154e-05,0.00000e+00,-1.83738e-02,0.00000e+00,0.00000e+00,0.00000e+00,-4.93395e-09,-3.21296e-08,4.05597e-05,-4.68927e-09,1.35654e-08,4.05309e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.83000e+00,2.96407e-06,4.46756e-05,0.00000e+00,-1.81949e-02,0.00000e+00,0.00000e+00,0.00000e+00,-7.36386e-09,-3.01877e-08,4.15617e-05,-6.37315e-09,1.48686e-08,4.15388e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.84000e+00,3.03854e-06,4.56289e-05,0.00000e+00,-1.52742e-02,0.00000e+00,0.00000e+00,0.00000e+00,-5.91311e-09,-3.34976e-08,4.24620e-05,-5.46362e-09,1.26241e-08,4.24462e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.85000e+00,3.09453e-06,4.62922e-05,0.00000e+00,-9.60445e-03,0.00000e+00,0.00000e+00,0.00000e+00,-3.27858e-09,-3.39174e-08,4.30934e-05,-3.82674e-09,1.17868e-08,4.30839e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.86000e+00,3.12191e-06,4.65230e-05,0.00000e+00,-2.19191e-03,0.00000e+00,0.00000e+00,0.00000e+00,-3.23755e-09,-3.32375e-08,4.33251e-05,-3.84357e-09,1.08876e-08,4.33190e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.87000e+00,3.11808e-06,4.62544e-05,0.00000e+00,5.40360e-03,0.00000e+00,0.00000e+00,0.00000e+00,-3.93682e-09,-3.59563e-08,4.30924e-05,-4.30083e-09,7.32248e-09,4.30901e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.88000e+00,3.08574e-06,4.55311e-05,0.00000e+00,1.15488e-02,0.00000e+00,0.00000e+00,0.00000e+00,-6.18830e-09,-3.60968e-08,4.24356e-05,-5.56314e-09,5.28407e-09,4.24388e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.89000e+00,3.03203e-06,4.44918e-05,0.00000e+00,1.52354e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.26562e-09,-3.81934e-08,4.14822e-05,-3.60640e-09,1.66788e-09,4.14930e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.90000e+00,2.96720e-06,4.33144e-05,0.00000e+00,1.63523e-02,0.00000e+00,0.00000e+00,0.00000e+00,-4.66834e-10,-3.82328e-08,4.03977e-05,-1.52973e-09,-4.64220e-10,4.04160e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.91000e+00,2.89959e-06,4.21501e-05,0.00000e+00,1.56806e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.23829e-09,-3.59463e-08,3.93229e-05,-1.88722e-09,-7.27082e-10,3.93469e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.92000e+00,2.83376e-06,4.10658e-05,0.00000e+00,1.46744e-02,0.00000e+00,0.00000e+00,0.00000e+00,-4.28692e-09,-3.22955e-08,3.83213e-05,-3.82663e-09,4.17540e-10,3.83483e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.93000e+00,2.76897e-06,4.00245e-05,0.00000e+00,1.49138e-02,0.00000e+00,0.00000e+00,0.00000e+00,-3.25414e-09,-3.42561e-08,3.73608e-05,-3.08983e-09,-2.00154e-09,3.73876e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.94000e+00,2.69786e-06,3.88918e-05,0.00000e+00,1.75630e-02,0.00000e+00,0.00000e+00,0.00000e+00,-7.16309e-10,-3.53162e-08,3.63133e-05,-1.48275e-09,-4.30537e-09,3.63403e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.95000e+00,2.61054e-06,3.74887e-05,0.00000e+00,2.28687e-02,0.00000e+00,0.00000e+00,0.00000e+00,1.03814e-09,-3.31746e-08,3.50112e-05,-3.99418e-10,-4.63770e-09,3.50412e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.96000e+00,2.49794e-06,3.56601e-05,0.00000e+00,3.00238e-02,0.00000e+00,0.00000e+00,0.00000e+00,-1.62051e-09,-3.32890e-08,3.33094e-05,-2.12057e-09,-7.13324e-09,3.33472e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.97000e+00,2.35437e-06,3.33425e-05,0.00000e+00,3.74644e-02,0.00000e+00,0.00000e+00,0.00000e+00,9.10333e-10,-3.05624e-08,3.11490e-05,-5.07213e-10,-8.14894e-09,3.11979e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.98000e+00,2.18186e-06,3.05926e-05,0.00000e+00,4.33890e-02,0.00000e+00,0.00000e+00,0.00000e+00,2.94604e-09,-2.64939e-08,2.85827e-05,1.03729e-09,-8.88015e-09,2.86435e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,2.99000e+00,1.99068e-06,2.75669e-05,0.00000e+00,4.64918e-02,0.00000e+00,0.00000e+00,0.00000e+00,3.83101e-09,-2.45189e-08,2.57592e-05,1.79906e-09,-1.08547e-08,2.58294e-05,1
2.37377e-07,3.49383e-07,6.65163e-05,4.02571e-07,7.40279e-07,-5.37403e-03,3.00000e+00,1.79289e-06,2.44733e-05,0.00000e+00,4.64403e-02,0.00000e+00,0.00000e+00,0.00000e+00,3.27696e-09,-2.58165e-08,2.28730e-05,1.64878e-09,-1.45999e-08,2.29482e-05,1


==> stokesNoBJS-long_integrOutlet.csv <==
"Point Coordinates:0","Point Coordinates:1","Point Coordinates:2","Time","pP","pS","uP:0","uP:1","uP:2","uS:0","uS:1","uS:2","vtkValidPointMask"
-1.87198e-11,2.81954e-11,-4.97493e-02,2.00000e+00,0.00000e+00,-1.34698e-07,0.00000e+00,0.00000e+00,0.00000e+00,-6.15982e-10,3.19606e-10,1.72591e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.01000e+00,0.00000e+00,-1.05142e-07,0.00000e+00,0.00000e+00,0.00000e+00,-4.98120e-10,3.04964e-10,1.51519e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.02000e+00,0.00000e+00,-8.12010e-08,0.00000e+00,0.00000e+00,0.00000e+00,-3.74323e-10,2.96840e-10,1.31860e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.03000e+00,0.00000e+00,-5.61977e-08,0.00000e+00,0.00000e+00,0.00000e+00,-2.52936e-10,2.86483e-10,1.13597e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.04000e+00,0.00000e+00,-2.62481e-08,0.00000e+00,0.00000e+00,0.00000e+00,-1.28373e-10,2.68526e-10,9.56744e-07,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.05000e+00,0.00000e+00,1.62462e-08,0.00000e+00,0.00000e+00,0.00000e+00,-1.14708e-11,2.37728e-10,7.65611e-07,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.06000e+00,0.00000e+00,6.75861e-08,0.00000e+00,0.00000e+00,0.00000e+00,1.14400e-10,2.19193e-10,5.50794e-07,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.07000e+00,0.00000e+00,1.22580e-07,0.00000e+00,0.00000e+00,0.00000e+00,2.50078e-10,1.85220e-10,3.08087e-07,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.08000e+00,0.00000e+00,1.80493e-07,0.00000e+00,0.00000e+00,0.00000e+00,3.94203e-10,1.37085e-10,4.07127e-08,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.09000e+00,0.00000e+00,2.28394e-07,0.00000e+00,0.00000e+00,0.00000e+00,5.24801e-10,1.07248e-10,-2.41166e-07,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.10000e+00,0.00000e+00,2.74405e-07,0.00000e+00,0.00000e+00,0.00000e+00,6.53794e-10,7.78559e-11,-5.22441e-07,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.11000e+00,0.00000e+00,3.10574e-07,0.00000e+00,0.00000e+00,0.00000e+00,7.96190e-10,6.26438e-11,-7.89410e-07,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.12000e+00,0.00000e+00,3.39856e-07,0.00000e+00,0.00000e+00,0.00000e+00,9.23237e-10,4.89147e-11,-1.03419e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.13000e+00,0.00000e+00,3.66671e-07,0.00000e+00,0.00000e+00,0.00000e+00,1.03984e-09,4.21062e-11,-1.25772e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.14000e+00,0.00000e+00,3.95809e-07,0.00000e+00,0.00000e+00,0.00000e+00,1.15792e-09,2.47883e-11,-1.46839e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.15000e+00,0.00000e+00,4.28655e-07,0.00000e+00,0.00000e+00,0.00000e+00,1.28226e-09,5.68540e-12,-1.67648e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.16000e+00,0.00000e+00,4.72674e-07,0.00000e+00,0.00000e+00,0.00000e+00,1.39585e-09,-2.08234e-11,-1.89454e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.17000e+00,0.00000e+00,5.21560e-07,0.00000e+00,0.00000e+00,0.00000e+00,1.49818e-09,-5.43134e-11,-2.13150e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.18000e+00,0.00000e+00,5.70545e-07,0.00000e+00,0.00000e+00,0.00000e+00,1.60223e-09,-9.03658e-11,-2.38541e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.19000e+00,0.00000e+00,6.13444e-07,0.00000e+00,0.00000e+00,0.00000e+00,1.71639e-09,-1.17743e-10,-2.64553e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.20000e+00,0.00000e+00,6.46435e-07,0.00000e+00,0.00000e+00,0.00000e+00,1.82050e-09,-1.47604e-10,-2.89611e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.21000e+00,0.00000e+00,6.74287e-07,0.00000e+00,0.00000e+00,0.00000e+00,1.91241e-09,-1.61071e-10,-3.12516e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.22000e+00,0.00000e+00,6.92191e-07,0.00000e+00,0.00000e+00,0.00000e+00,2.00020e-09,-1.61372e-10,-3.32453e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.23000e+00,0.00000e+00,6.98805e-07,0.00000e+00,0.00000e+00,0.00000e+00,2.08794e-09,-1.69997e-10,-3.49154e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.24000e+00,0.00000e+00,7.03953e-07,0.00000e+00,0.00000e+00,0.00000e+00,2.15199e-09,-1.71046e-10,-3.63292e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.25000e+00,0.00000e+00,7.20168e-07,0.00000e+00,0.00000e+00,0.00000e+00,2.20221e-09,-1.77363e-10,-3.76395e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.26000e+00,0.00000e+00,7.46952e-07,0.00000e+00,0.00000e+00,0.00000e+00,2.25217e-09,-1.89743e-10,-3.89948e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.27000e+00,0.00000e+00,7.74471e-07,0.00000e+00,0.00000e+00,0.00000e+00,2.30572e-09,-2.13505e-10,-4.04513e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.28000e+00,0.00000e+00,8.00111e-07,0.00000e+00,0.00000e+00,0.00000e+00,2.33848e-09,-2.38005e-10,-4.19749e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.29000e+00,0.00000e+00,8.24752e-07,0.00000e+00,0.00000e+00,0.00000e+00,2.36402e-09,-2.56725e-10,-4.34765e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.30000e+00,0.00000e+00,8.36418e-07,0.00000e+00,0.00000e+00,0.00000e+00,2.40328e-09,-2.67823e-10,-4.48201e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.31000e+00,0.00000e+00,8.36299e-07,0.00000e+00,0.00000e+00,0.00000e+00,2.43427e-09,-2.74829e-10,-4.58686e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.32000e+00,0.00000e+00,8.24840e-07,0.00000e+00,0.00000e+00,0.00000e+00,2.44757e-09,-2.63944e-10,-4.65633e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.33000e+00,0.00000e+00,8.08440e-07,0.00000e+00,0.00000e+00,0.00000e+00,2.44694e-09,-2.59447e-10,-4.69323e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.34000e+00,0.00000e+00,7.95380e-07,0.00000e+00,0.00000e+00,0.00000e+00,2.43798e-09,-2.48271e-10,-4.70580e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.35000e+00,0.00000e+00,7.85462e-07,0.00000e+00,0.00000e+00,0.00000e+00,2.41927e-09,-2.36340e-10,-4.70451e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.36000e+00,0.00000e+00,7.82510e-07,0.00000e+00,0.00000e+00,0.00000e+00,2.37651e-09,-2.40064e-10,-4.69937e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.37000e+00,0.00000e+00,7.86777e-07,0.00000e+00,0.00000e+00,0.00000e+00,2.32789e-09,-2.57477e-10,-4.69777e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.38000e+00,0.00000e+00,7.89976e-07,0.00000e+00,0.00000e+00,0.00000e+00,2.29794e-09,-2.64496e-10,-4.69913e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.39000e+00,0.00000e+00,7.85035e-07,0.00000e+00,0.00000e+00,0.00000e+00,2.26019e-09,-2.55515e-10,-4.69500e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.40000e+00,0.00000e+00,7.64700e-07,0.00000e+00,0.00000e+00,0.00000e+00,2.21315e-09,-2.46923e-10,-4.67233e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.41000e+00,0.00000e+00,7.33203e-07,0.00000e+00,0.00000e+00,0.00000e+00,2.15039e-09,-2.33448e-10,-4.62015e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.42000e+00,0.00000e+00,6.97603e-07,0.00000e+00,0.00000e+00,0.00000e+00,2.07863e-09,-2.12590e-10,-4.53347e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.43000e+00,0.00000e+00,6.56763e-07,0.00000e+00,0.00000e+00,0.00000e+00,1.99182e-09,-1.91606e-10,-4.41362e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.44000e+00,0.00000e+00,6.19938e-07,0.00000e+00,0.00000e+00,0.00000e+00,1.90297e-09,-1.71333e-10,-4.26904e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.45000e+00,0.00000e+00,5.92857e-07,0.00000e+00,0.00000e+00,0.00000e+00,1.80132e-09,-1.59290e-10,-4.11353e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.46000e+00,0.00000e+00,5.70016e-07,0.00000e+00,0.00000e+00,0.00000e+00,1.70213e-09,-1.48934e-10,-3.96019e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.47000e+00,0.00000e+00,5.51560e-07,0.00000e+00,0.00000e+00,0.00000e+00,1.60428e-09,-1.44186e-10,-3.81646e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.48000e+00,0.00000e+00,5.26476e-07,0.00000e+00,0.00000e+00,0.00000e+00,1.50385e-09,-1.35817e-10,-3.68165e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.49000e+00,0.00000e+00,5.00511e-07,0.00000e+00,0.00000e+00,0.00000e+00,1.40149e-09,-1.28643e-10,-3.54734e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.50000e+00,0.00000e+00,4.64962e-07,0.00000e+00,0.00000e+00,0.00000e+00,1.29230e-09,-1.11723e-10,-3.39898e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.51000e+00,0.00000e+00,4.17635e-07,0.00000e+00,0.00000e+00,0.00000e+00,1.17236e-09,-8.27203e-11,-3.22173e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.52000e+00,0.00000e+00,3.62780e-07,0.00000e+00,0.00000e+00,0.00000e+00,1.03829e-09,-4.35220e-11,-3.00898e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.53000e+00,0.00000e+00,3.07442e-07,0.00000e+00,0.00000e+00,0.00000e+00,9.04726e-10,-1.10192e-11,-2.76533e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.54000e+00,0.00000e+00,2.56957e-07,0.00000e+00,0.00000e+00,0.00000e+00,7.65225e-10,2.26860e-11,-2.50333e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.55000e+00,0.00000e+00,2.14558e-07,0.00000e+00,0.00000e+00,0.00000e+00,6.29206e-10,5.20431e-11,-2.23911e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.56000e+00,0.00000e+00,1.77324e-07,0.00000e+00,0.00000e+00,0.00000e+00,4.95015e-10,7.36570e-11,-1.98684e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.57000e+00,0.00000e+00,1.48469e-07,0.00000e+00,0.00000e+00,0.00000e+00,3.69848e-10,7.59039e-11,-1.75438e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.58000e+00,0.00000e+00,1.19798e-07,0.00000e+00,0.00000e+00,0.00000e+00,2.42068e-10,7.48485e-11,-1.53902e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.59000e+00,0.00000e+00,8.76883e-08,0.00000e+00,0.00000e+00,0.00000e+00,1.14503e-10,9.06032e-11,-1.32975e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.60000e+00,0.00000e+00,4.79345e-08,0.00000e+00,0.00000e+00,0.00000e+00,-4.21982e-12,1.13690e-10,-1.11410e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.61000e+00,0.00000e+00,-2.82421e-09,0.00000e+00,0.00000e+00,0.00000e+00,-1.39231e-10,1.46124e-10,-8.81194e-07,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.62000e+00,0.00000e+00,-5.77856e-08,0.00000e+00,0.00000e+00,0.00000e+00,-2.71983e-10,1.80800e-10,-6.25906e-07,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.63000e+00,0.00000e+00,-1.12454e-07,0.00000e+00,0.00000e+00,0.00000e+00,-4.01456e-10,2.21650e-10,-3.51709e-07,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.64000e+00,0.00000e+00,-1.63233e-07,0.00000e+00,0.00000e+00,0.00000e+00,-5.32367e-10,2.67789e-10,-6.93883e-08,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.65000e+00,0.00000e+00,-2.03540e-07,0.00000e+00,0.00000e+00,0.00000e+00,-6.62982e-10,2.86821e-10,2.07199e-07,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.66000e+00,0.00000e+00,-2.33724e-07,0.00000e+00,0.00000e+00,0.00000e+00,-7.89230e-10,2.93695e-10,4.65869e-07,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.67000e+00,0.00000e+00,-2.56919e-07,0.00000e+00,0.00000e+00,0.00000e+00,-8.98864e-10,3.02713e-10,7.00498e-07,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.68000e+00,0.00000e+00,-2.77515e-07,0.00000e+00,0.00000e+00,0.00000e+00,-9.97281e-10,3.14954e-10,9.11174e-07,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.69000e+00,0.00000e+00,-3.00961e-07,0.00000e+00,0.00000e+00,0.00000e+00,-1.10235e-09,3.19306e-10,1.10446e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.70000e+00,0.00000e+00,-3.29416e-07,0.00000e+00,0.00000e+00,0.00000e+00,-1.18833e-09,3.23814e-10,1.29115e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.71000e+00,0.00000e+00,-3.67178e-07,0.00000e+00,0.00000e+00,0.00000e+00,-1.27981e-09,3.59547e-10,1.48289e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.72000e+00,0.00000e+00,-4.08845e-07,0.00000e+00,0.00000e+00,0.00000e+00,-1.36516e-09,3.96043e-10,1.68654e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.73000e+00,0.00000e+00,-4.46784e-07,0.00000e+00,0.00000e+00,0.00000e+00,-1.44363e-09,4.18184e-10,1.90013e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.74000e+00,0.00000e+00,-4.76474e-07,0.00000e+00,0.00000e+00,0.00000e+00,-1.52340e-09,4.45069e-10,2.11349e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.75000e+00,0.00000e+00,-4.97940e-07,0.00000e+00,0.00000e+00,0.00000e+00,-1.60160e-09,4.58619e-10,2.31318e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.76000e+00,0.00000e+00,-5.09474e-07,0.00000e+00,0.00000e+00,0.00000e+00,-1.66189e-09,4.65847e-10,2.48735e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.77000e+00,0.00000e+00,-5.13624e-07,0.00000e+00,0.00000e+00,0.00000e+00,-1.70546e-09,4.63662e-10,2.62891e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.78000e+00,0.00000e+00,-5.11787e-07,0.00000e+00,0.00000e+00,0.00000e+00,-1.73932e-09,4.55099e-10,2.73779e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.79000e+00,0.00000e+00,-5.12084e-07,0.00000e+00,0.00000e+00,0.00000e+00,-1.77081e-09,4.59197e-10,2.82234e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.80000e+00,0.00000e+00,-5.22516e-07,0.00000e+00,0.00000e+00,0.00000e+00,-1.79013e-09,4.64868e-10,2.89630e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.81000e+00,0.00000e+00,-5.38181e-07,0.00000e+00,0.00000e+00,0.00000e+00,-1.80662e-09,4.67893e-10,2.97192e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.82000e+00,0.00000e+00,-5.53809e-07,0.00000e+00,0.00000e+00,0.00000e+00,-1.82124e-09,4.77301e-10,3.05367e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.83000e+00,0.00000e+00,-5.65526e-07,0.00000e+00,0.00000e+00,0.00000e+00,-1.82073e-09,5.08220e-10,3.13741e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.84000e+00,0.00000e+00,-5.68615e-07,0.00000e+00,0.00000e+00,0.00000e+00,-1.82630e-09,5.20777e-10,3.21287e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.85000e+00,0.00000e+00,-5.61257e-07,0.00000e+00,0.00000e+00,0.00000e+00,-1.82127e-09,5.01641e-10,3.26760e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.86000e+00,0.00000e+00,-5.44668e-07,0.00000e+00,0.00000e+00,0.00000e+00,-1.79794e-09,4.89236e-10,3.29106e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.87000e+00,0.00000e+00,-5.21639e-07,0.00000e+00,0.00000e+00,0.00000e+00,-1.75754e-09,4.92514e-10,3.27997e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.88000e+00,0.00000e+00,-4.98054e-07,0.00000e+00,0.00000e+00,0.00000e+00,-1.71110e-09,4.65815e-10,3.23846e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.89000e+00,0.00000e+00,-4.74642e-07,0.00000e+00,0.00000e+00,0.00000e+00,-1.65686e-09,4.42979e-10,3.17571e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.90000e+00,0.00000e+00,-4.55792e-07,0.00000e+00,0.00000e+00,0.00000e+00,-1.59207e-09,4.41067e-10,3.10236e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.91000e+00,0.00000e+00,-4.43232e-07,0.00000e+00,0.00000e+00,0.00000e+00,-1.52552e-09,4.52564e-10,3.02795e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.92000e+00,0.00000e+00,-4.33943e-07,0.00000e+00,0.00000e+00,0.00000e+00,-1.46383e-09,4.42490e-10,2.95693e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.93000e+00,0.00000e+00,-4.21713e-07,0.00000e+00,0.00000e+00,0.00000e+00,-1.39766e-09,4.38471e-10,2.88735e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.94000e+00,0.00000e+00,-4.02228e-07,0.00000e+00,0.00000e+00,0.00000e+00,-1.32372e-09,4.34101e-10,2.81065e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.95000e+00,0.00000e+00,-3.72413e-07,0.00000e+00,0.00000e+00,0.00000e+00,-1.23650e-09,4.22247e-10,2.71542e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.96000e+00,0.00000e+00,-3.31140e-07,0.00000e+00,0.00000e+00,0.00000e+00,-1.15115e-09,3.93080e-10,2.59174e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.97000e+00,0.00000e+00,-2.82406e-07,0.00000e+00,0.00000e+00,0.00000e+00,-1.03748e-09,3.56806e-10,2.43407e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.98000e+00,0.00000e+00,-2.36676e-07,0.00000e+00,0.00000e+00,0.00000e+00,-8.98174e-10,3.29872e-10,2.24603e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,2.99000e+00,0.00000e+00,-1.95411e-07,0.00000e+00,0.00000e+00,0.00000e+00,-7.81866e-10,3.08556e-10,2.03934e-06,1
-1.87198e-11,2.81954e-11,-4.97493e-02,3.00000e+00,0.00000e+00,-1.62033e-07,0.00000e+00,0.00000e+00,0.00000e+00,-6.75316e-10,2.83801e-10,1.82752e-06,1


==> stokesNoBJS-long_pSigma.csv <==
"Time","pSigma"
2,7.38199056390899
2.01,7.73447938499343
2.02,7.9081662292118
2.03,8.01170375786262
2.04,8.14084398100705
2.05,8.33219241728335
2.06,8.5630805637312
2.07,8.79600917561734
2.08,8.99296079208698
2.09,9.13911372970515
2.1,9.24832220478647
2.11,9.32464110240553
2.12,9.35687857177883
2.13,9.32970290812399
2.14,9.2413519856304
2.15,9.09387096193676
2.16,8.90434065109384
2.17,8.69692901357947
2.18,8.47931189994814
2.19,8.2363046662333
2.2,7.94281920446161
2.21,7.58362387084845
2.22,7.17340748985258
2.23,6.74303976958858
2.24,6.32179835726701
2.25,5.94087414336716
2.26,5.57855664296743
2.27,5.18829475908102
2.28,4.7149548601213
2.29,4.13837493928126
2.3,3.50755723697905
2.31,2.88524568519322
2.32,2.31045075768343
2.33,1.77910073712274
2.34,1.26355803374028
2.35,0.724189402864968
2.36,0.142032391289603
2.37,-0.485379346420099
2.38,-1.12663032203709
2.39,-1.74389581244273
2.4,-2.31192839153494
2.41,-2.81940969814679
2.42,-3.29237631897983
2.43,-3.75783627947563
2.44,-4.26312714035162
2.45,-4.80066967142384
2.46,-5.33639911001915
2.47,-5.83629429637188
2.48,-6.2728548322811
2.49,-6.6558456046547
2.5,-7.00927911169735
2.51,-7.34958972581161
2.52,-7.67750837619413
2.53,-7.98639270243222
2.54,-8.2831774186436
2.55,-8.55647318086434
2.56,-8.79151459041743
2.57,-8.9854556995409
2.58,-9.12676753225762
2.59,-9.20703890548548
2.6,-9.23550994650378
2.61,-9.23259079497889
2.62,-9.21657809635981
2.63,-9.18611890936096
2.64,-9.14159819673278
2.65,-9.07157081319428
2.66,-8.94659336660128
2.67,-8.74984546956795
2.68,-8.49378278477416
2.69,-8.21118421879769
2.7,-7.93879975511765
2.71,-7.69300783369902
2.72,-7.44553743120602
2.73,-7.15411972494211
2.74,-6.78511105730408
2.75,-6.32948560479097
2.76,-5.80254383481069
2.77,-5.25187133318451
2.78,-4.72123225918308
2.79,-4.21969343925355
2.8,-3.73906899931508
2.81,-3.25599123736405
2.82,-2.73267365999303
2.83,-2.14997916287958
2.84,-1.53532036606943
2.85,-0.940922394559882
2.86,-0.394936091232711
2.87,0.118765790234615
2.88,0.628250242467448
2.89,1.17080405321636
2.9,1.75981139607049
2.91,2.37686580732112
2.92,2.99860491642103
2.93,3.60911045571454
2.94,4.21135641409552
2.95,4.80568982750911
2.96,5.37218937666148
2.97,5.87314348211626
2.98,6.26156624930283
2.99,6.52266942687809
3,6.69261056861789

